Here be Dragons: The Unexplored Continents of the CMSSM

The Higgs boson mass and the abundance of dark matter constrain the CMSSM/mSUGRA supersymmetry breaking inputs. A complete map of the CMSSM that is consistent with these two measured quantities is provided. Various "continents," consisting of non-excluded models, can be organized by their dark matter dynamics. The following mechanisms manifest: well-tempering, resonant pseudo-scalar Higgs annihilation, neutralino/stau coannihilations and neutralino/stop coannihilations. Benchmark models are chosen in order to characterize the viable regions. The expected visible signals of each are described, demonstrating a wide range of predictions for the 13 TeV LHC and a high degree of complementarity between dark matter and collider experiments. The parameter space spans a finite volume, which can be probed in its entirety with experiments currently under consideration.

==> DataFiles_ForArXiv/Fig_2.1_APole.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 2.1 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
13073.684, 4400., -1389.7279, 1, 51.928125
12589.474, 1466.6667, -8518.9498, 1, 52.011124
12720., 1733.3333, -9074.1216, 1, 51.964755
12720., 2000., -8672.3819, 1, 51.939064
12589.474, 2266.6667, -7346.4044, 1, 51.653353
12505.263, 2533.3333, -6809.9144, 1, 51.326333
12505.263, 2800., -6147.2432, 1, 51.127508
12505.263, 3066.6667, -5513.8378, 1, 51.451837
12505.263, 3333.3333, -4708.95, 1, 51.450029
12589.474, 3600., -4508.6283, 1, 51.476203
12589.474, 3866.6667, -4554.2789, 1, 51.3316
12937.5, 4175.6331, -2117.0455, 1, 51.903961
12505.263, 4400., -1966.0032, 1, 51.411257
12505.263, 4666.6667, -1387.9499, 1, 50.806841
12505.263, 4933.3333, -1197.7577, 1, 50.737313
12105.263, 1466.6667, -9122.7419, 1, 52.027789
12105.263, 1733.3333, -8178.6545, 1, 51.973743
12042.105, 2000., -7420.879, 1, 51.675296
12042.105, 2266.6667, -6960.6116, 1, 52.042166
12042.105, 2533.3333, -6138.5542, 1, 51.74478
12042.105, 2800., -5223.0283, 1, 51.637184
12042.105, 3066.6667, -4523.7212, 1, 51.457753
12042.105, 3333.3333, -3907.6531, 1, 51.454101
12042.105, 3600., -2690.3862, 1, 51.560054
12105.263, 3866.6667, -3151.1953, 1, 51.042121
12042.105, 4133.3333, -2271.0823, 1, 50.877921
12042.105, 4400., -1389.2676, 1, 50.887838
12042.105, 4666.6667, -1430.0211, 1, 50.612925
12042.105, 4933.3333, -472.7716, 1, 50.573995
11787.5, 1186.1752, -9644.3182, 1, 52.044471
11621.053, 1466.6667, -8516.1752, 1, 52.02615
11578.947, 1733.3333, -7385.7204, 1, 52.034284
11578.947, 2000., -7341.4807, 1, 52.045461
11578.947, 2266.6667, -6569.6141, 1, 51.972932
11750., 2512.3254, -5768.1818, 1, 51.551945
11621.053, 2800., -4726.4612, 1, 51.669093
11578.947, 3066.6667, -4126.7825, 1, 51.211198
11578.947, 3333.3333, -3175.406, 1, 51.248182
11578.947, 3600., -3123.1742, 1, 51.056458
11578.947, 3866.6667, -1039.3322, 1, 51.249826
11578.947, 4133.3333, -1233.7082, 1, 51.021321
11578.947, 4400., -1239.5349, 1, 50.613412
11578.947, 4666.6667, -534.05391, 1, 50.57823
11987.647, 4814.4448, -848.94584, 1, 50.599294
11136.842, 933.33333, -8961.1001, 1, 51.908933
11115.789, 1200., -7303.0976, 1, 51.999941
11115.789, 1466.6667, -7369.6533, 1, 52.001482
11115.789, 1733.3333, -6858.6248, 1, 52.046926
11115.789, 2000., -6644.5184, 1, 51.960381
11250., 2315.3423, -5522.7273, 1, 51.556505
11115.789, 2533.3333, -4974.565, 1, 51.46842
11115.789, 2800., -5058.645, 1, 51.82623
11115.789, 3066.6667, -3220.3902, 1, 51.304671
11115.789, 3333.3333, -2058.3921, 1, 51.538658
11250., 3467.5877, -1840.9091, 1, 51.493918
11115.789, 3866.6667, -1212.968, 1, 51.014466
11200., 4133.3333, -1004.8039, 1, 50.49261
11115.789, 4400., -612.38454, 1, 50.703266
11280., 4666.6667, -16.496777, 1, 50.475537
10652.632, 933.33333, -7374.3415, 1, 51.91314
10652.632, 1200., -7418.0396, 1, 51.899408
10652.632, 1466.6667, -6963.7426, 1, 51.943893
10652.632, 1733.3333, -6228.5431, 1, 52.098012
10652.632, 2000., -5559.3203, 1, 51.421328
10652.632, 2266.6667, -5022.984, 1, 51.453636
10652.632, 2533.3333, -5099.3652, 1, 51.887702
10652.632, 2800., -4173.8089, 1, 51.615966
10652.632, 3066.6667, -2069.9958, 1, 51.773491
10750., 3258.4644, -1759.0909, 1, 51.84906
10652.632, 3600., -1308.5593, 1, 51.038999
10844.444, 3866.6667, -840.99935, 1, 50.86293
10652.632, 4133.3333, -642.28902, 1, 50.784808
10168.421, 666.66667, -9740.8402, 1, 51.943124
10189.474, 933.33333, -7363.5234, 1, 51.931641
10189.474, 1200., -7389.5548, 1, 52.094455
10189.474, 1466.6667, -6472.8628, 1, 52.089155
10189.474, 1733.3333, -5830.1504, 1, 52.094045
10437.64, 2100., -5123.9322, 1, 52.296069
10189.474, 2266.6667, -4884.0837, 1, 51.853678
10189.474, 2533.3333, -3439.7894, 1, 51.415431
10189.474, 2800., -2631.8827, 1, 51.363034
10189.474, 3066.6667, -2878.4498, 1, 51.399741
10133.333, 3333.3333, -1242.3065, 1, 51.729325
10488.889, 3600., -1049.9632, 1, 50.973385
10189.474, 3866.6667, -635.82039, 1, 50.954281
10399.791, 4115.1152, -141.62263, 1, 50.70129
9726.3158, 666.66667, -6962.7182, 1, 51.877838
9726.3158, 933.33333, -6941.0574, 1, 51.99004
9726.3158, 1200., -7057.8199, 1, 52.232437
9726.3158, 1466.6667, -6369.81, 1, 52.226022
9726.3158, 1733.3333, -5895.376, 1, 52.197459
9726.3158, 2000., -4599.9436, 1, 51.760754
9726.3158, 2266.6667, -3872.3579, 1, 51.551123
9726.3158, 2533.3333, -2764.083, 1, 51.413602
9840., 2800., -2246.5985, 1, 51.55595
9777.7778, 3066.6667, -926.89953, 1, 51.437192
9777.7778, 3333.3333, -994.36229, 1, 50.734601
9726.3158, 3600., -726.83339, 1, 51.060717
9386.6696, 463.64115, -9856.0031, 1, 51.692308
9263.1579, 666.66667, -7088.9518, 1, 51.860344
9263.1579, 933.33333, -7059.7743, 1, 52.184115
9263.1579, 1200., -6884.4006, 1, 52.369812
9263.1579, 1466.6667, -6180.5059, 1, 52.364715
9263.1579, 1733.3333, -4495.856, 1, 51.742915
9383.0733, 1945.4924, -4222.383, 1, 51.692308
9263.1579, 2266.6667, -2971.1047, 1, 51.465442
9263.1579, 2533.3333, -2120.7218, 1, 51.267395
9521.1582, 2900., -1558.0077, 1, 51.222731
9160.4604, 3100., -1498.9844, 1, 51.430984
9422.2222, 3333.3333, -1068.3888, 1, 51.300778
8715.7895, 400., -7548.3302, 1, 51.704892
8750., 578.48283, -10022.727, 1, 52.09773
8750., 1034.1881, -7159.0909, 1, 52.496688
8711.1111, 1200., -6002.8498, 1, 52.353247
8800., 1466.6667, -5596.7812, 1, 52.376812
8800., 1733.3333, -3869.5872, 1, 52.3166
8800., 2000., -3184.6462, 1, 52.353649
8800., 2266.6667, -2542.8898, 1, 51.460288
8711.1111, 2533.3333, -1193.3663, 1, 50.633959
8711.1111, 2800., -1154.1956, 1, 51.28059
8800., 3066.6667, -861.01507, 1, 51.384504
8250., 528.56965, -9450., 1, 52.081334
8250., 620.62882, -6750., 1, 52.078162
8250., 1002.105, -6750., 1, 52.589271
8336.8421, 1200., -6133.9942, 1, 52.563168
8336.8421, 1466.6667, -3898.913, 1, 52.33981
8336.8421, 1733.3333, -3590.7147, 1, 51.978529
8336.8421, 2000., -2559.0591, 1, 52.31604
8250., 2363.2728, -1350., 1, 52.079464
8355.5556, 2533.3333, -1147.1391, 1, 51.221547
8355.5556, 2800., -1172.4795, 1, 51.551898
7750., 527.96532, -6340.9091, 1, 52.028485
7750., 711.43513, -6340.9091, 1, 52.340445
8000., 933.33333, -5965.8253, 1, 52.424659
7750., 1148.6723, -3804.5455, 1, 51.6736
7893.414, 1342.1983, -3552.0363, 1, 51.692308
7819.0055, 1700., -3838.4209, 1, 52.369055
7813.6105, 2100., -1278.5908, 1, 51.077774
8000., 2266.6667, -1205.1208, 1, 52.323532
8000., 2533.3333, -1203.7502, 1, 51.807647
7860.444, 2680.1639, -441.88797, 1, 51.554265
7319.2664, 500., -5988.4907, 1, 52.108135
7250., 652.45295, -5931.8182, 1, 52.380602
7250., 1050.9502, -3559.0909, 1, 51.962163
7220.9352, 1113.3146, -3249.4208, 1, 51.692308
7250., 1378.2175, -3559.0909, 1, 52.45885
7250., 1835.7679, -1186.3636, 1, 51.354765
7236.564, 2100., -1184.165, 1, 52.042807
7442.2614, 2147.738, -1116.3392, 1, 51.692308
7644.4444, 2533.3333, -907.54462, 1, 51.647568
6750., 345.18325, -5522.7273, 1, 51.891189
6750., 701.84075, -5522.7273, 1, 52.613353
7004.237, 900., -5730.7394, 1, 52.827462
6750., 1125.3266, -3313.6364, 1, 52.459465
6757.0796, 1500., -3317.1118, 1, 52.613021
6750., 1630.6247, -1104.5455, 1, 51.261632
6933.5882, 1900., -1134.5872, 1, 52.168113
6750., 2133.7279, -1104.5455, 1, 51.976392
6250., 227.25924, -5113.6364, 1, 51.629263
6570.3424, 300., -5375.7347, 1, 51.777078
6250., 579.47008, -7159.0909, 1, 52.931564
6475.8137, 900., -3179.0358, 1, 52.132101
6593.6567, 1300., -3236.886, 1, 52.547326
6333.563, 1500., -1036.4012, 1, 51.554256
6250., 1716.8994, -1022.7273, 1, 52.074481
6509.4896, 1900., -1065.1892, 1, 52.231764
6308.0202, 2162.8392, -313.22425, 1, 51.99031
5956.863, 242.34793, -4467.6473, 1, 51.692308
6113.3479, 300., -5001.8301, 1, 51.871266
6065.0132, 700., -2977.3701, 1, 51.943423
5811.2723, 900., -4754.6774, 1, 53.311241
5825.2395, 1300., -2859.663, 1, 52.810339
5866.6667, 1466.6667, -536.49013, 1, 51.738212
5866.6667, 1733.3333, -550.28198, 1, 52.302516
5885.8187, 1900., -963.13397, 1, 52.294551
5352.1963, 203.24852, -4014.1472, 1, 51.692308
5511.1111, 400., -2788.0081, 1, 52.037335
5327.6056, 700., -2615.37, 1, 52.408095
5429.3692, 900., -4442.2112, 1, 53.440419
5511.1111, 1200., -834.75444, 1, 52.690079
5511.1111, 1466.6667, -617.39109, 1, 52.142902
5511.1111, 1733.3333, -599.52493, 1, 52.35359
5250., 170.59722, -6013.6364, 1, 51.286141
4995.5036, 500., -2452.3381, 1, 52.141013
4989.4935, 700., -4082.3128, 1, 53.335054
5155.5556, 933.33333, -1272.3235, 1, 52.66943
5155.5556, 1200., -617.71507, 1, 52.612545
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5155.5556, 1733.3333, -498.72269, 1, 52.356652
4750., 157.90337, -3886.3636, 1, 51.640423
4393.9836, 500., -2157.0465, 1, 52.514792
4444.4444, 666.66667, -1715.6395, 1, 52.55997
4747.1186, 900., -776.80122, 1, 52.021009
4444.4444, 1200., -761.25972, 1, 52.934833
4444.4444, 1466.6667, -651.87475, 1, 52.78627
4800., 1733.3333, -645.03789, 1, 52.473993
4250., 440.97429, -2086.3636, 1, 52.456942
4088.8889, 666.66667, -1693.9339, 1, 53.13457
4088.8889, 933.33333, -728.55675, 1, 53.047304
4088.8889, 1200., -827.97611, 1, 53.14469
4088.8889, 1466.6667, -786.01223, 1, 52.935939
4250., 1612.073, -695.45455, 1, 52.668106
3750., 498.88778, -4295.4545, 1, 54.120841
3750., 737.18058, -1840.9091, 1, 53.611989
3733.3333, 933.33333, -1513.6205, 1, 53.60802
3733.3333, 1200., -1467.3176, 1, 53.309999
3750., 1359.9921, -613.63636, 1, 53.053863
3022.2222, 400., -4969.1703, 1, 54.572402
3250., 744.83159, -3722.7273, 1, 54.906587
3250., 853.58085, -2659.0909, 1, 54.298709
3250., 1087.2257, -531.81818, 1, 53.1595
3250., 1456.8912, -531.81818, 1, 52.797812
2900.7234, 1828.8848, -5219.5925, 1, 54.618887
2750., 515.36084, -4050., 1, 55.323817
2750., 754.95405, -4050., 1, 55.645915
2750., 924.63696, -2250., 1, 54.348952
2750., 1181.7749, -1350., 1, 53.474589
2750., 1380.8782, -450., 1, 52.735494
1932.5784, 246.15385, -4013.8166, 1, 52.646389
2311.1111, 400., -4183.3853, 1, 54.999511
1955.5556, 666.66667, -3048.0156, 1, 56.227166
2311.1111, 933.33333, -1989.6495, 1, 54.493021
2311.1111, 1200., -690.9808, 1, 53.006346
2250., 1349.5349, -368.18182, 1, 52.588433
2268.0306, 1766.4961, -3729.6272, 1, 54.657718
2160., 2000., -3476.1835, 1, 52.839491
2160., 2266.6667, -3317.2143, 1, 51.911934
1803.968, 502.28738, -3517.7377, 1, 55.384615
1600., 666.66667, -2484.9598, 1, 55.798796
1750., 921.64296, -2004.5455, 1, 55.157123
1750., 1236.2934, -859.09091, 1, 52.812273
1750., 1402.2745, -286.36364, 1, 51.898629
1746.3001, 1701.1908, -2461.5283, 1, 54.491269
1523.9564, 1939.1707, -1806.9648, 1, 51.963014
1609.7337, 2135.2973, -2040.1369, 1, 50.222445
1389.4737, 400., -2761.6764, 1, 54.738342
1250., 957.87834, -1840.9091, 1, 55.940797
1250., 1322.2012, -613.63636, 1, 52.247003
1244.4444, 1466.6667, -1112.646, 1, 55.974406
1335.0279, 1723.0769, -1293.9501, 1, 53.734335
1389.4737, 2000., -1361.8258, 1, 51.081277
1417.8903, 2215.3846, -1374.2629, 1, 48.97887
897.78223, 1500., -440.72946, 1, 49.321142
929.49711, 1601.5394, -386.0988, 1, 49.066667
2683.3333, 1468.6168, 0., 1, 52.411132
862.5, 1500.4026, 141.13636, 1, 51.07783
922.05362, 1600.9127, 127.66896, 1, 51.2
1437.5, 1452.0701, 235.22727, 1, 50.979197
1750., 1437.4736, 286.36364, 1, 51.526629
2250., 1432.9738, 368.18182, 1, 51.88532
2750., 1313.293, 450., 1, 52.371872
2750., 1352.4746, 450., 1, 52.734062
2750., 1606.3488, 2250., 1, 51.218998
3250., 1281.0035, 531.81818, 1, 52.626367
3250., 1397.2284, 531.81818, 1, 52.379009
3250., 1666.6171, 2659.0909, 1, 51.546363
3750., 1039.9913, 613.63636, 1, 53.010665
3733.3333, 1200., 698.6749, 1, 52.478439
3733.3333, 1466.6667, 3222.0934, 1, 52.148687
3733.3333, 1733.3333, 3456.9862, 1, 51.765379
4088.8889, 933.33333, 1576.1421, 1, 51.87732
4293.1104, 1300., 702.50897, 1, 52.282789
4088.8889, 1466.6667, 3399.6483, 1, 52.182644
4088.8889, 1733.3333, 2943.1276, 1, 51.997752
4750., 1404.4988, 6995.4545, -1, 45.442167
4583.344, 500., 2250.0052, 1, 52.146295
4444.4444, 666.66667, 2813.8938, 1, 52.550465
4444.4444, 933.33333, 3396.0617, 1, 52.619109
4427.0315, 1100., 2173.27, 1, 52.664641
4444.4444, 1466.6667, 1810.6079, 1, 52.008126
4444.4444, 1733.3333, 1391.9148, 1, 51.975267
4723.7552, 1900., 3864.8906, 1, 51.738496
5069.6254, 1402.3156, 6843.9943, -1, 46.153846
5250., 1203.996, 7731.8182, -1, 45.545675
5250., 985.06074, 6013.6364, -1, 47.674904
5247.9746, 700., 7728.8354, -1, 45.178726
5250., 484.81875, 7731.8182, -1, 45.348527
4941.2813, 246.15385, 4789.2419, -1, 49.866448
4800., 666.66667, 3408.8105, 1, 52.249788
4800., 933.33333, 3793.3526, 1, 52.81791
4804.1989, 1300., 786.14164, 1, 52.54908
4800., 1466.6667, 1834.0754, 1, 51.890204
5155.5556, 1733.3333, 3948.8347, 1, 52.144287
5155.5556, 2000., 1058.8359, 1, 51.89658
5696.8632, 1100., 6525.4979, -1, 47.813813
5314.9809, 900., 6088.069, -1, 47.78642
5661.3174, 700., 8337.5765, -1, 45.301216
5750., 508.2065, 8468.1818, -1, 45.502766
5633.8907, 501.36056, 3145.9797, 1, 52.451141
5557.8947, 666.66667, 3286.194, 1, 51.944482
5511.1111, 933.33333, 4139.4823, 1, 52.111858
5511.1111, 1200., 3620.0507, 1, 51.539756
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
5299.1147, 1700., 2601.3836, 1, 52.151139
5559.8668, 1900., 909.79638, 1, 52.067452
5511.1111, 2266.6667, 2186.1066, 1, 51.477435
6222.2222, 1200., 7346.2651, -1, 47.762234
6180.3975, 900., 9102.04, -1, 45.475874
5866.6667, 666.66667, 9169.9491, -1, 44.498881
6222.2222, 400., 5221.5146, -1, 50.789366
5866.6667, 933.33333, 4265.614, 1, 52.24296
5866.6667, 1200., 4201.0064, 1, 51.681826
6222.2222, 1466.6667, 5847.6513, 1, 52.513667
6222.2222, 1733.3333, 5083.3342, 1, 52.121653
6222.2222, 2000., 1193.4444, 1, 51.228702
5866.6667, 2266.6667, 2237.6563, 1, 51.519342
6222.2222, 2533.3333, 2551.3712, 1, 51.249645
6577.7778, 1200., 7428.2586, -1, 48.255375
6250., 1043.6234, 7159.0909, -1, 48.1237
6577.7778, 666.66667, 5271.8882, -1, 50.72082
6250., 452.15029, 7159.0909, -1, 48.642467
6577.7778, 933.33333, 4858.1057, 1, 51.430456
6577.7778, 1200., 5519.2473, 1, 52.232656
6577.7778, 1466.6667, 5727.8377, 1, 52.09568
6577.7778, 1733.3333, 4808.7944, 1, 52.199318
6479.7563, 2100., 3180.9713, 1, 52.31794
6577.7778, 2266.6667, 1817.8746, 1, 51.019099
6577.7778, 2533.3333, 1764.05, 1, 51.339063
6871.3949, 1100., 7870.8705, -1, 48.274665
6750., 904.25374, 5522.7273, -1, 50.377127
6750., 755.28653, 5522.7273, -1, 50.600144
6750., 411.38749, 5522.7273, -1, 51.041485
6829.7334, 1300., 5587.9637, 1, 52.13294
6750., 1443.4746, 5522.7273, 1, 52.176871
6933.3333, 1733.3333, 5700.1479, 1, 51.667476
6750., 2089.4673, 5522.7273, 1, 51.811356
6933.601, 2300., 3403.7678, 1, 50.381525
6933.3333, 2533.3333, 3775.7879, 1, 51.458925
6933.3333, 2800., 3017.9674, 1, 51.039776
7288.8889, 1466.6667, 8278.6834, -1, 48.294919
7469.4456, 1100., 8555.9104, -1, 48.482578
7288.8889, 933.33333, 8905.7978, -1, 47.893031
7288.8889, 666.66667, 5535.6593, -1, 50.999054
7250., 468.86537, 5931.8182, -1, 51.104735
7263.1579, 933.33333, 4932.0689, 1, 52.216174
7410.5263, 1200., 5833.4327, 1, 51.795789
7250., 1520.9289, 5931.8182, 1, 51.574073
7234.9947, 1700., 5919.5411, 1, 52.08102
7288.8889, 2000., 5696.7994, 1, 52.1146
7621.6763, 2300., 6235.9169, 1, 51.736782
7288.8889, 2533.3333, 3319.7208, 1, 50.552412
7342.7586, 2700., 6007.7116, 1, 51.09498
7288.8889, 3066.6667, 3658.1066, 1, 50.84349
8000., 1466.6667, 8876.4496, -1, 48.704751
8000., 1200., 9052.4781, -1, 48.687788
8000., 933.33333, 9494.907, -1, 48.361298
8146.6275, 700., 11997.761, -1, 46.040527
7764.2625, 455.12738, 8152.4756, -1, 49.846154
7920., 1200., 5742.0424, 1, 52.080292
7920., 1466.6667, 6659.3634, 1, 51.884919
7691.624, 1700., 6293.1469, 1, 51.200443
7991.4415, 2100., 6538.4522, 1, 52.186548
8108.8798, 2300., 6634.538, 1, 52.08704
7820.8573, 2500., 6398.8832, 1, 50.885821
7776.0309, 2700., 3817.3242, 1, 50.046369
8000., 3066.6667, 3784.0988, 1, 51.374599
8000., 3333.3333, 3488.5613, 1, 50.552595
8355.5556, 1466.6667, 9040.6476, -1, 48.996256
8199.5974, 1100., 9392.2661, -1, 48.678739
8400., 933.33333, 9792.7622, -1, 48.638854
8571.9691, 636.2883, 9000.5676, -1, 49.846154
8178.3158, 532.72993, 8587.2316, -1, 49.846154
8231.5789, 1466.6667, 6947.8709, 1, 51.45979
8336.8421, 1733.3333, 7070.5378, 1, 51.139991
8355.5556, 2000., 7041.2457, 1, 51.095818
8388.6216, 2300., 6863.4177, 1, 50.959499
8491.3895, 2500., 6947.5005, 1, 50.319555
8355.5556, 2800., 5891.6561, 1, 50.01446
8230.2976, 3100., 1346.776, 1, 50.550166
8355.5556, 3333.3333, 4295.0164, 1, 51.109442
8414.0682, 3500., 4130.5426, 1, 50.301491
8711.1111, 1466.6667, 8176.4102, -1, 50.035414
8800., 1200., 8605.3436, -1, 50.034823
8800., 933.33333, 9057.4838, -1, 49.80307
8750., 552.58449, 12886.364, -1, 46.476083
8715.7895, 1733.3333, 7528.6398, 1, 51.874251
8715.7895, 2000., 7571.1602, 1, 50.902814
9066.6667, 2266.6667, 7927.9271, 1, 52.105905
8711.1111, 2533.3333, 7141.1029, 1, 51.896597
8750., 2914.6867, 1431.8182, 1, 51.14279
9046.7877, 3100., 7401.9172, 1, 50.458624
8958.7452, 3300., 4397.9295, 1, 50.823959
8711.1111, 3600., 1859.9559, 1, 50.725361
9066.6667, 3866.6667, 5815.4289, 1, 50.526462
9027.4247, 4023.1165, 4317.1741, 1, 50.118002
9263.1579, 1733.3333, 9021.7777, -1, 49.711409
9360., 1466.6667, 9119.7953, -1, 49.996101
9263.1579, 1200., 9562.0568, -1, 49.746439
9359.9493, 849.44281, 9827.9468, -1, 49.846154
9583.3333, 681.04165, 13800., -1, 46.760361
9360., 1733.3333, 8217.9338, 1, 51.096025
9360., 2000., 8301.7367, 1, 50.919309
9360., 2266.6667, 8342.2376, 1, 51.019602
9200., 2533.3333, 7952.512, 1, 50.860304
9200., 2800., 7476.2875, 1, 52.185877
9253.3381, 3100., 7570.913, 1, 51.498652
9422.2222, 3333.3333, 6508.769, 1, 52.326031
9422.2222, 3600., 4746.0327, 1, 51.41599
9422.2222, 3866.6667, 6688.1569, 1, 49.889685
9422.2222, 4133.3333, 4542.3419, 1, 50.497409
9529.7278, 4300., 4678.23, 1, 50.187376
9840., 2000., 9043.3211, 1, 51.292764
9840., 2266.6667, 9018.1711, 1, 51.130196
9840., 2533.3333, 9861.6085, 1, 51.60799
9840., 2800., 8606.8557, 1, 52.163035
9726.3158, 3066.6667, 7756.3567, 1, 51.46876
9726.3158, 3333.3333, 7274.3416, 1, 51.6309
9726.3158, 3600., 5618.9946, 1, 50.47307
9726.3158, 3866.6667, 7090.8611, 1, 50.285766
9726.3158, 4133.3333, 6473.8056, 1, 49.673236
9777.7778, 4400., 6705.0112, 1, 49.547055
9943.2688, 4543.3124, 7457.4516, 1, 49.846154
10320., 2000., 9331.4311, 1, 51.479994
10320., 2266.6667, 9997.4467, 1, 51.502077
10168.421, 2533.3333, 10090.979, 1, 51.530696
10168.421, 2800., 8907.2599, 1, 51.508977
10168.421, 3066.6667, 9054.3909, 1, 51.687012
10089.896, 3347.0813, 7567.4223, 1, 51.692308
10189.474, 3600., 6514.7033, 1, 51.73008
10189.474, 3866.6667, 2479.544, 1, 51.810028
10189.474, 4133.3333, 7804.0774, 1, 50.001858
10250., 4378.9785, 1677.2727, 1, 50.375931
10189.474, 4666.6667, 6971.8909, 1, 49.533998
10374.353, 4900., 5092.8644, 1, 49.501318
10168.421, 5200., 5705.9258, 1, 49.826599
10800., 2266.6667, 10097.363, 1, 51.553138
10652.632, 2533.3333, 10182.771, 1, 51.619937
10652.632, 2800., 9878.2662, 1, 51.644613
10652.632, 3066.6667, 9538.2014, 1, 51.516081
10652.632, 3333.3333, 9169.3059, 1, 51.727173
10652.632, 3600., 8094.5065, 1, 51.728719
10652.632, 3866.6667, 7637.985, 1, 51.720415
10652.632, 4133.3333, 5125.5705, 1, 52.039239
10652.632, 4400., 8208.1507, 1, 50.167855
10652.632, 4666.6667, 5995.0756, 1, 50.3995
10652.632, 4933.3333, 5931.6717, 1, 50.142463
10694.452, 5100., 5250.0038, 1, 49.468764
10652.632, 5466.6667, 6694.6401, 1, 49.85962
11136.842, 2800., 10241.7, 1, 51.53435
11136.842, 3066.6667, 10526.657, 1, 51.538572
11136.842, 3333.3333, 9941.1962, 1, 51.563662
11115.789, 3600., 9121.354, 1, 51.481693
11115.789, 3866.6667, 8460.5598, 1, 51.87405
11115.789, 4133.3333, 7038.6935, 1, 51.647987
11200., 4400., 6576.7087, 1, 51.962299
11258.855, 4700., 1842.3581, 1, 50.633415
11233.937, 4900., 9191.403, 1, 50.211933
11220.3, 5100., 9180.2458, 1, 49.174287
11318.371, 5500., 5556.2911, 1, 48.867433
11507.803, 5700., 5649.2853, 1, 49.050167
11621.053, 3333.3333, 10621.306, 1, 51.606141
11621.053, 3600., 10605.989, 1, 51.646825
11621.053, 3866.6667, 9677.0064, 1, 51.712483
11578.947, 4133.3333, 9063.9415, 1, 51.850869
11578.947, 4400., 2406.72, 1, 51.229241
11578.947, 4666.6667, 11376.79, 1, 50.087551
11578.947, 4933.3333, 10112.334, 1, 50.294876
11578.947, 5200., 9475.5664, 1, 50.108143
11578.947, 5466.6667, 8844.7691, 1, 48.882197
11578.947, 5733.3333, 8378.4259, 1, 48.872227
11969.649, 5900., 9793.3488, 1, 49.051897
12042.105, 3866.6667, 10654.176, 1, 51.792234
12105.263, 4133.3333, 10113.704, 1, 51.577482
12042.105, 4400., 8903.461, 1, 51.783118
12042.105, 4666.6667, 11907.075, 1, 50.419442
12042.105, 4933.3333, 12032.072, 1, 49.614583
12266.667, 5200., 10913.879, 1, 50.113691
12042.105, 5466.6667, 9760.7703, 1, 49.611403
12042.105, 5733.3333, 8299.8975, 1, 49.728344
12042.105, 6000., 8297.7758, 1, 49.31545
12240., 6266.6667, 7774.9595, 1, 49.073515
12589.474, 4133.3333, 10809.549, 1, 51.652213
12589.474, 4400., 10793.857, 1, 51.07998
12690.308, 4674.3273, 9517.7307, 1, 51.692308
12505.263, 4933.3333, 12241., 1, 49.764235
12622.222, 5200., 12415.397, 1, 49.504857
12505.263, 5466.6667, 1732.4176, 1, 50.328757
12505.263, 5733.3333, 2795.5986, 1, 50.01288
12505.263, 6000., 4387.0301, 1, 49.823683
12505.263, 6266.6667, 8423.6872, 1, 49.299959
12709.76, 6400., 8799.0647, 1, 49.3629
13073.684, 4400., 9553.4181, 1, 51.735971
13431.579, 4666.6667, 9557.2082, 1, 51.982032
12968.421, 4933.3333, 9880.4066, 1, 51.71426
13250., 5149.4433, 2168.1818, 1, 52.177728
13333.333, 5466.6667, 7265.8019, 1, 52.144923
13431.579, 5733.3333, 13041.561, 1, 49.657356
13431.579, 6000., 12722.885, 1, 49.596208
12968.421, 6266.6667, 10240.492, 1, 49.477025
12968.421, 6533.3333, 8352.314, 1, 49.327526
13680., 4933.3333, 2328.7489, 1, 52.192468
13894.737, 5200., 3615.0247, 1, 52.169583
13894.737, 5466.6667, 10728.212, 1, 51.996363
13842.392, 5767.9258, 7484.0201, 1, 51.85748
13894.737, 6000., 14095.871, 1, 49.902404
13894.737, 6266.6667, 13640.629, 1, 49.700961
13557.895, 6533.3333, 11811.246, 1, 49.415144
14042.105, 4933.3333, 10618.654, 1, 52.007694
14357.895, 5200., 10619.633, 1, 52.122211
14160., 5466.6667, 10662.518, 1, 52.235267
14357.895, 5733.3333, 10537.6, 1, 52.140951
14357.895, 6000., 14588.172, 1, 49.942007
14357.895, 6266.6667, 14794.322, 1, 49.690607
14042.105, 6533.3333, 13747.054, 1, 49.463839
14526.316, 4933.3333, 11883.715, 1, 52.156303
14821.053, 5200., 11839.748, 1, 52.032062
14755.556, 5466.6667, 10742.572, 1, 52.019979
14821.053, 5733.3333, 16067.468, 1, 49.640512
14821.053, 6000., 15867.22, 1, 49.443426
14861.097, 6321.1089, 15604.152, 1, 49.846154
14821.053, 6533.3333, 15461.469, 1, 49.706166
15120., 5200., 12446.183, 1, 51.714649
15284.211, 5466.6667, 12299.636, 1, 52.021104
15284.211, 5733.3333, 11368.152, 1, 52.086098
15284.211, 6000., 12695.14, 1, 52.179327
15747.368, 5733.3333, 12536.322, 1, 52.028224
15577.908, 6027.4257, 13405.65, 1, 51.801392


==> DataFiles_ForArXiv/Fig_2.1_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 2.1 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
10750., 127.73564, -5277.2727, 1, 5.3382026
10146.408, 131.47247, -7609.8063, 1, 7.3846154
9634.9336, 128.89296, -4335.7201, 1, 5.5384615
9583.3333, 130.111, -2760., -1, 5.0456903
9422.2222, 133.33333, -5897.9292, 1, 6.1061935
9022.0434, 132.11433, -1885.0409, -1, 5.0347152
8641.2706, 131.65001, -3888.5718, 1, 5.5384615
8355.5556, 133.33333, -1431.6093, -1, 5.1428364
8449.4965, 130.52817, -3802.2734, 1, 5.5384615
7750., 133.51296, -1268.1818, -1, 5.3325487
7750., 131.57107, -6340.9091, 1, 20.946152
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
7250., 130.51659, -3559.0909, 1, 6.4391561
6933.3333, 133.33333, -5305.5764, -1, 26.57316
6750., 132.53196, -3313.6364, 1, 7.2644705
6577.7778, 133.33333, -1597.7285, -1, 5.9328817
6250., 133.93672, -3068.1818, 1, 7.9151746
5866.6667, 133.33333, -4391.8986, -1, 36.779369
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
5572.2412, 135.62505, -3960.7553, -1, 31.870847
5411.189, 138.86731, -3680.0002, 1, 13.53772
5250., 134.99674, -2577.2727, -1, 10.248205
5066.4102, 139.09114, -3471.7689, 1, 17.444337
4444.4444, 133.33333, -1970.1638, -1, 11.536632
4597.1999, 133.85657, -3347.5492, 1, 43.596368
4099.1644, 135.92579, -1844.624, -1, 12.923077
4079.5177, 139.41532, -2674.2542, 1, 24.870823
3733.3333, 133.33333, -1895.6868, -1, 26.80323
3750., 132.81134, -1840.9091, 1, 20.204837
3801.2871, 142.81973, 2347.4449, 1, 25.45192
4204.6856, 148.32183, 2686.0709, -1, 37.777515
4084.1266, 150.96085, 2994.0762, 1, 28.130279
4750., 140.90353, 2331.8182, -1, 9.7616885
4422.9493, 151.21558, 3317.2119, 1, 27.692308
4864.1061, 154.05825, 3574.66, -1, 32.593228
5125.8095, 151.44903, 3718.6352, 1, 12.333378
5685.0397, 150.09398, 4263.7798, -1, 25.846154
5420.0735, 155.06595, 3936.7317, 1, 34.277958
5805.9912, 152.58625, 4354.4934, -1, 24.
5938.1017, 142.09135, 2672.1458, 1, 7.3846154
6401.7546, 148.59719, 4801.316, -1, 20.307692
6292., 156., 4946.5321, 1, 18.765586
6919.4897, 153.82563, 4942.1272, 1, 8.5673396
7283.3333, 138.62792, 2097.6, -1, 5.5815175
7250., 145.50224, 3559.0909, 1, 6.6668667
8050., 136.0137, 2318.4, -1, 5.3574565
7750., 143.77668, 3804.5455, 1, 5.8598342
8250., 141.37838, 4050., -1, 5.8225561
8250., 144.3793, 4050., 1, 6.0648644
8750., 142.19069, 4295.4545, -1, 5.5596256
8750., 145.27989, 4295.4545, 1, 5.4661903
9250., 141.49383, 4540.9091, -1, 5.4670092
9250., 145.27311, 4540.9091, 1, 5.5010704
9750., 137.55105, 1595.4545, -1, 4.805868
9750., 146.408, 4786.3636, 1, 5.6660356
10133.333, 133.33333, 2920.8974, -1, 4.8635165
10250., 153.60919, 5031.8182, 1, 5.1749663
10750., 143.36606, 5277.2727, -1, 5.3080158
10750., 146.09082, 5277.2727, 1, 5.3733582
11212.5, 142.80005, 5504.3182, -1, 5.1723889
11250., 161.52266, 9204.5455, 1, 8.2909233
11883.333, 154.56878, 6844.8, 1, 5.1581013


==> DataFiles_ForArXiv/Fig_2.1_StauCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 2.1 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
3452.8266, 1451.5525, -6215.0879, 1, 57.6
3389.4737, 1733.3333, -5503.9508, 1, 59.170095
3120., 1200., -5896.0254, 1, 56.409941
3242.1053, 1466.6667, -5802.4211, 1, 57.275709
2905.2632, 1733.3333, -5197.7123, 1, 55.254011
2905.2632, 2000., -5260.6295, 1, 53.616003
2905.2632, 2266.6667, -5116.1105, 1, 53.12378
2778.9474, 933.33333, -5329.9759, 1, 56.419694
2778.9474, 1200., -5102.9598, 1, 56.597055
2778.9474, 1466.6667, -4796.0781, 1, 57.160642
2640., 1733.3333, -4101.1419, 1, 57.927336
2514.7987, 1900., -4526.6376, 1, 52.768716
2640., 2266.6667, -4548.0836, 1, 52.412162
2640., 2533.3333, -4482.1446, 1, 51.331378
2250., 985.61848, -4050., 1, 56.852174
1955.5556, 1200., -2591.2483, 1, 60.944164
2315.7895, 1466.6667, -3152.527, 1, 60.518412
2277.4757, 1644.3397, -3757.8349, 1, 55.384615
2160., 2000., -3777.6823, 1, 51.032622
2160., 2266.6667, -3533.3938, 1, 50.647625
2160., 2533.3333, -3165.8121, 1, 50.85726
1750., 754.72177, -3722.7273, 1, 51.268628
1750., 1054.1052, -3150., 1, 54.322552
1750., 1234.7908, -5440.9091, 1, 36.78653
1895.821, 1553.1304, -3128.1046, 1, 53.538462
1555.765, 1614.7068, -1633.5532, 1, 57.230769
1673.288, 1969.2308, -2085.1743, 1, 53.145856
1680., 2266.6667, -2222.0655, 1, 49.295387
1180.7291, 700., -3284.5738, 1, 40.431479
1250., 847.22854, -3477.2727, 1, 39.852977
1250., 1199.6876, -3477.2727, 1, 37.618296
1244.4444, 1466.6667, -1008.1052, 1, 56.516968
1378.6212, 1634.4754, -1336.2021, 1, 55.466667
1200., 2000., -919.21468, 1, 48.386312
628.99435, 500., -1955.6006, 1, 34.634562
500.98068, 759.13427, -2467.2572, 1, 21.318666
496.1208, 889.58333, -2306.9617, 1, 21.20657
525.84268, 1100., -1118.6108, 1, 31.472932
888.88889, 1466.6667, -669.11217, 1, 48.701114
948.61495, 1700., -465.6837, 1, 47.939523
262.08635, 900., -2101.456, -1, 10.018001
250.706, 700., -2174.3048, -1, 11.201673
317.12901, 532., -1621.1635, 1, 19.26519
335.99772, 603.14669, -1653.5468, 1, 19.718588
420.77789, 803.08023, -1982.9522, 1, 20.349482
439.34661, 1083.366, -988.52987, 1, 27.076923


==> DataFiles_ForArXiv/Fig_2.1_StopCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 2.1 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
9164.9897, 3500., -22495.884, -1, 11.876301
8800., 3866.6667, -22543.099, -1, 9.9829514
8800., 3600., -22051.386, -1, 11.825332
8654.9252, 3300., -21243.907, -1, 11.711611
8336.8421, 4133.3333, -22358.437, -1, 10.007372
8336.8421, 3866.6667, -21795.666, -1, 10.059415
8336.8421, 3600., -21275.959, -1, 11.752781
8336.8421, 3333.3333, -20739.025, -1, 10.379545
8336.8421, 3066.6667, -20266.488, -1, 11.297802
7873.6842, 4400., -22251.509, -1, 10.019712
7873.6842, 4133.3333, -21651.241, -1, 10.090193
7873.6842, 3866.6667, -21086.013, -1, 11.370678
7873.6842, 3600., -20498.376, -1, 10.058109
7873.6842, 3333.3333, -19936.405, -1, 8.0149995
7873.6842, 3066.6667, -19442.985, -1, 10.295775
7873.6842, 2800., -18989.371, -1, 12.469592
7440., 4400., -21624.715, -1, 9.4860885
7263.1579, 4133.3333, -20751.02, -1, 9.9785499
7254.1279, 3900., -20179.665, -1, 6.4657733
7410.5263, 3600., -19746.712, -1, 7.0776772
7410.5263, 3333.3333, -19174.989, -1, 6.7973428
7410.5263, 3066.6667, -18633.532, -1, 8.0719564
7640.7922, 2900., -18754.672, -1, 12.339809
7263.1579, 2533.3333, -17438.086, -1, 12.777245
6960., 4666.6667, -21658.896, -1, 10.505867
6778.9474, 4400., -20721.005, -1, 9.6991081
6778.9474, 4133.3333, -20069.111, -1, 9.3502845
6947.3684, 3866.6667, -19670.898, -1, 9.2523308
6750., 3605.1688, -18777.273, -1, 9.2173048
6947.3684, 3333.3333, -18456.864, -1, 7.1557496
6933.3333, 3066.6667, -17856.321, -1, 6.6285235
6933.3333, 2800., -17324.151, -1, 8.7876778
6750., 2601.0201, -16568.182, -1, 4.6420281
6778.9474, 2266.6667, -16109.256, -1, 12.638094
6294.7368, 4400., -20094.412, -1, 9.0869302
6484.2105, 4133.3333, -19668.046, -1, 8.2637133
6484.2105, 3866.6667, -19014.075, -1, 8.4264065
6566.9026, 3500., -18267.929, -1, 8.6948124
6577.7778, 3333.3333, -17894.684, -1, 5.7651745
6577.7778, 3066.6667, -17315.743, -1, 9.3607238
6577.7778, 2800., -16712.233, -1, 5.9564245
6484.2105, 2533.3333, -16049.318, -1, 9.2213076
6484.2105, 2266.6667, -15592.997, -1, 13.298878
5891.3372, 4676.9231, -20393.09, -1, 12.615058
6021.0526, 4400., -19754.307, -1, 9.848156
6166.4728, 4100., -19172.124, -1, 9.4840004
6021.0526, 3866.6667, -18384.632, -1, 7.901993
6222.2222, 3600., -18009.088, -1, 6.8983599
6210.5657, 3300., -17276.665, -1, 8.3998236
5874.2419, 3100., -16341.073, -1, 4.3848964
5866.6667, 2800., -15608.159, -1, 6.9193528
6222.2222, 2533.3333, -15587.201, -1, 3.7292107
5866.6667, 2266.6667, -14440.495, -1, 3.9608682
5866.6667, 2000., -14021.044, -1, 12.641604
5520., 4666.6667, -19960.745, -1, 13.910214
5750., 4504.1207, -19759.091, -1, 12.046391
5557.8947, 4133.3333, -18492.675, -1, 8.3811863
5750., 3804.3632, -17877.273, -1, 10.060711
5387.0891, 3500., -16748.95, -1, 3.9222064
5659.3516, 3217.1143, -16366.192, -1, 3.9369827
5492.5596, 3043.866, -15653.795, -1, 5.5384615
5518.6462, 2900., -15351.87, -1, 5.0913827
5691.3702, 2418.8924, -14512.994, -1, 3.6923077
5511.1111, 2266.6667, -13887.292, -1, 4.0885291
5510.981, 2100., -13526.953, -1, 3.8538097
4868.4142, 4900., -19916.24, -1, 12.246529
5094.7368, 4666.6667, -19478.471, -1, 11.284929
5094.7368, 4400., -18685.426, -1, 9.6838768
5094.7368, 4133.3333, -17965.855, -1, 7.3884768
5155.5556, 3866.6667, -17306.478, -1, 9.8148404
4800.2464, 3700., -16495.392, -1, 5.3736053
5062.0989, 3300., -15738.526, -1, 5.4521727
5155.5556, 3066.6667, -15341.917, -1, 3.7976986
5155.5556, 2800., -14684.633, -1, 3.5142399
5155.5556, 2533.3333, -13975.583, -1, 3.888698
5155.5556, 2266.6667, -13353.411, -1, 3.6313504
5155.5556, 2000., -12748.879, -1, 4.0407687
5155.5556, 1733.3333, -12273.517, -1, 11.750039
4582.5036, 5100., -20246.334, -1, 14.104676
4427.4979, 4900., -19561.491, -1, 16.162204
4560., 4666.6667, -19056.321, -1, 18.324709
4498.5782, 4500., -18403.275, -1, 11.03677
4750., 4241.5213, -17877.273, -1, 9.0804857
4334.5644, 3814.1272, -16254.616, -1, 9.2307692
4626.1318, 3500., -15897.071, -1, 3.6988688
4444.4444, 3333.3333, -15216.506, -1, 3.7665506
4800., 3066.6667, -14839.442, -1, 4.2635737
4800., 2800., -14160.637, -1, 3.9879064
4444.4444, 2533.3333, -13006.463, -1, 4.0389353
4800., 2266.6667, -12813.999, -1, 4.120909
4800., 2000., -12193.983, -1, 4.2165441
4444.4444, 1733.3333, -11042.245, -1, 4.4916911
4444.4444, 1466.6667, -10505.868, -1, 7.5469886
4148.5038, 5169.2308, -20104.287, -1, 15.623629
4046.4777, 4900., -19202.376, -1, 14.808708
4168.4211, 4666.6667, -18600.045, -1, 13.363353
3901.3353, 4300., -17236.809, -1, 8.4071978
4088.8889, 4133.3333, -16958.619, -1, 6.2540741
4250., 3754.2404, -15995.455, -1, 8.4980215
4000.8158, 3500., -15057.616, -1, 5.5679197
4250., 3214.3534, -14604.545, -1, 4.283774
4151.3451, 3100., -14265.531, -1, 3.612085
3871.3932, 2900., -13303.515, -1, 4.1260009
4088.8889, 2533.3333, -12513.733, -1, 4.6530032
4088.8889, 2266.6667, -11852.021, -1, 3.8805117
4088.8889, 2000., -11100.916, -1, 7.089636
4088.8889, 1733.3333, -10487.752, -1, 4.3760206
4088.8889, 1466.6667, -9896.5741, -1, 4.62255
4080., 1200., -9430.8856, -1, 14.427987
3639.906, 5169.2308, -19655.492, -1, 10.626394
3710.4012, 4923.0769, -19008.671, -1, 15.093592
3377.7778, 4666.6667, -17904.277, -1, 8.205979
3705.2632, 4400., -17470.559, -1, 16.40558
3377.7778, 4133.3333, -16295.829, -1, 8.2723601
3566.4041, 3900., -15757.022, -1, 8.2850565
3750., 3638.0343, -15340.909, -1, 4.1273284
3377.7778, 3333.3333, -14202.041, -1, 3.5627686
3377.7778, 3066.6667, -13315.762, -1, 3.9878166
3377.7778, 2800., -12481.618, -1, 4.2988585
3377.7778, 2533.3333, -11680.942, -1, 4.6008781
3377.7778, 2266.6667, -10965.511, -1, 3.964685
3377.7778, 2000., -10159.116, -1, 4.9384012
3733.3333, 1733.3333, -9983.2298, -1, 4.0505404
3733.3333, 1466.6667, -9333.4723, -1, 4.7127634
3377.7778, 1200., -8180.9682, -1, 8.0501258
3377.7778, 933.33333, -7703.4343, -1, 15.173475
2954.4209, 5169.2308, -19226.462, -1, 14.106852
3240.4004, 4900., -18558.657, -1, 9.9030477
2920.1817, 4771.9648, -17959.117, -1, 9.2307692
3022.2222, 4400., -16895.614, -1, 13.0111
3174.8061, 4100., -16104.926, -1, 5.7379925
3250., 3817.5233, -15422.727, -1, 4.3684001
2949.341, 3700., -14961.202, -1, 3.6759723
2884.0903, 3300., -13686.32, -1, 3.5731567
3250., 3120.9117, -13295.455, -1, 4.42973
3022.2222, 2800., -12087.384, -1, 4.741324
2995.0811, 2500., -11272.396, -1, 3.7949732
3022.2222, 2266.6667, -10514.736, -1, 4.5401173
3250., 2031.4388, -10104.545, -1, 4.4646355
3022.2222, 1733.3333, -9011.9852, -1, 4.2991995
3022.2222, 1466.6667, -8263.7096, -1, 5.4488927
3022.2222, 1200., -7607.436, -1, 8.3291633
3022.2222, 933.33333, -7045.2567, -1, 9.912713
2820.7642, 5169.2308, -19137.8, -1, 13.282496
2421.0526, 4933.3333, -18177., -1, 11.685625
2608.6629, 4700., -17501.757, -1, 8.1936501
2817.0942, 4500., -17056.225, -1, 11.994395
2771.5976, 4100., -15873.695, -1, 5.0260484
2484.7589, 3900., -15044.085, -1, 5.2414373
2410.9217, 3700., -14597.035, -1, 3.6925726
2666.6667, 3333.3333, -13604.874, -1, 3.673065
2666.6667, 3066.6667, -12681.735, -1, 4.1160747
2666.6667, 2800., -11843.652, -1, 4.0504315
2666.6667, 2533.3333, -10984.517, -1, 4.3810596
2457.3737, 2300., -10052.893, -1, 4.5899414
2666.6667, 2000., -9340.3118, -1, 4.6011895
2666.6667, 1733.3333, -8543.4184, -1, 4.9424892
2750., 1378.1365, -7650., -1, 5.7495153
2666.6667, 1200., -7092.2126, -1, 4.77073
2666.6667, 933.33333, -6443.9989, -1, 8.5201541
2344.4571, 4900., -18031.006, -1, 10.054858
2069.2277, 4700., -17268.646, -1, 10.576047
2074.2733, 4500., -16631.9, -1, 10.549677
2311.1111, 4133.3333, -15574.793, -1, 7.3706743
2360.846, 3788.8339, -14519.203, -1, 7.3846154
2038.5753, 3700., -14344.157, -1, 3.8475073
2311.1111, 3333.3333, -13251.272, -1, 4.2204166
1955.5556, 3066.6667, -12232.753, -1, 3.8543735
1955.5556, 2800., -11338.962, -1, 4.0241693
2311.1111, 2533.3333, -10659.669, -1, 4.66235
2311.1111, 2266.6667, -9783.3635, -1, 4.9712837
2264.9376, 2100., -9265.6537, -1, 4.5050074
2311.1111, 1733.3333, -8106.5447, -1, 6.5495106
1955.5556, 1466.6667, -6927.3368, -1, 5.9663337
2118.3394, 1300., -6586.1097, -1, 9.3308505
2067.5528, 835.52385, -5272.2596, -1, 9.2307692
1955.5556, 666.66667, -4698.7032, -1, 9.8965136
1912.0573, 4700., -17208.516, -1, 8.6845251
1828.058, 4300., -15854.249, -1, 7.6946191
1576.6687, 4100., -15222.02, -1, 5.2279611
1513.3646, 3832.8021, -14301.296, -1, 5.5384615
1600., 3600., -13818.254, -1, 3.7991763
1600., 3333.3333, -12837.532, -1, 4.2988351
1600., 3066.6667, -12011.935, -1, 4.0283745
1600., 2800., -11037.516, -1, 4.6118955
1584.5062, 2500., -10112.03, -1, 4.1180347
1750., 2276.674, -9450., -1, 4.2751054
1600., 2000., -8309.952, -1, 6.1871028
1600., 1733.3333, -7448.1704, -1, 6.1042329
1492.0052, 1500., -6591.9504, -1, 6.0148434
1822.6352, 1300., -6263.2372, -1, 6.7638673
1435.1945, 4100., -15265.25, -1, 4.4254052
1350.1118, 3749.2472, -13973.657, -1, 5.5384615
1244.4444, 3600., -13728.127, -1, 3.6384459
1424.1031, 3300., -12816.928, -1, 3.5742873
1332.2385, 3100., -11990.146, -1, 4.1109178
1244.4444, 2800., -10892.968, -1, 4.4964572
1244.4444, 2533.3333, -9945.8045, -1, 5.0319493
1244.4444, 2266.6667, -9120.7667, -1, 4.2023046
1244.4444, 2000., -8126.888, -1, 5.1341781
1244.4444, 1733.3333, -7158.4358, -1, 7.0964777
954.80978, 3100., -11718.12, -1, 5.3045991
879.85739, 2700., -10510.296, -1, 3.9305413
888.88889, 2533.3333, -9845.6932, -1, 4.5299344
888.88889, 2266.6667, -8898.361, -1, 4.8154058
801.61942, 2100., -8263.9675, -1, 5.2190106
956.97005, 1812.8403, -7320.8209, -1, 5.5384615
3353.654, 2700., 19207.291, -1, 9.3472508
3129.6721, 2500., 17924.486, -1, 9.634222
3139.0457, 2300., 16950.847, -1, 14.709125
3252.051, 2115.3641, 16097.652, -1, 14.769231
3750., 3294.2691, 22704.545, -1, 6.3882968
3733.3333, 3066.6667, 21534.075, -1, 10.643385
3733.3333, 2800., 20102.668, -1, 8.5594677
3377.7778, 2533.3333, 18443.603, -1, 14.316219
3377.7778, 2266.6667, 17018.988, -1, 14.198189
3733.3333, 2000., 15967.283, -1, 9.0262684
3575., 1755., 14816.053, -1, 20.904927
3733.3333, 1466.6667, 13522.716, -1, 18.964861
3658.3916, 1300., 12571.564, -1, 18.073578
4250., 3515.9814, 24340.909, -1, 6.8826793
4088.8889, 3333.3333, 23241.807, -1, 7.4939085
4088.8889, 3066.6667, 21850.163, -1, 5.6753478
4196.7342, 2900., 21288.888, -1, 16.008947
4088.8889, 2533.3333, 19101.15, -1, 7.0352871
4088.8889, 2266.6667, 18306.712, -1, 24.032468
4088.8889, 2000., 16775.385, -1, 21.086956
4088.8889, 1733.3333, 15198.505, -1, 13.665081
4088.8889, 1466.6667, 14664.215, -1, 26.77854
3987.9522, 1300., 13704.054, -1, 26.651509
4188.5189, 2900., 21247.214, 1, 18.312616
4250., 2951.6757, 21559.091, 1, 17.558851
4250., 3229.0278, 22950., 1, 14.584572
4580.9282, 3500., 24737.012, -1, 14.20017
4444.4444, 3333.3333, 23618.188, -1, 8.7335614
4444.4444, 3066.6667, 22363.742, -1, 14.060562
4521.8158, 2828.1622, 21556.344, -1, 21.62185
4444.4444, 2533.3333, 19515.318, -1, 6.4054309
4444.4444, 2266.6667, 18573.07, -1, 20.5963
4444.4444, 2000., 17007.435, -1, 13.372276
4444.4444, 1733.3333, 16213.094, -1, 24.415896
4444.4444, 1466.6667, 14796.664, -1, 22.293696
4631.5789, 1200., 14386.244, -1, 26.682881
4750., 1408.6847, 14768.182, 1, 19.45642
4790.4515, 2100., 18029.517, 1, 19.055314
4567.6033, 2300., 18685.65, 1, 19.354358
4444.4444, 2533.3333, 19677.041, 1, 18.688526
4444.4444, 2800., 21000.613, 1, 16.989185
4444.4444, 3066.6667, 22343.526, 1, 15.298229
4701.8524, 3300., 23851.215, 1, 17.465614
4569.9339, 3500., 24677.643, 1, 13.908751
4946.9019, 3500., 25094.284, -1, 12.685575
4800., 3333.3333, 23995.192, -1, 8.1435336
4800., 3066.6667, 22639.356, -1, 7.1907391
5155.5556, 2800., 22386.731, -1, 23.667956
5155.5556, 2533.3333, 20898.003, -1, 21.006161
5155.5556, 2266.6667, 19665.092, -1, 21.942816
4800., 2000., 18151.126, -1, 25.501895
4800., 1733.3333, 16524.502, -1, 20.708449
5094.7368, 1466.6667, 15745.576, -1, 19.296603
5250., 1568.8184, 16322.727, 1, 19.765515
5094.7368, 1733.3333, 16795.399, 1, 20.062268
5155.5556, 2000., 18105.069, 1, 19.206468
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5155.5556, 2533.3333, 20593.29, 1, 16.452552
4800., 2800., 21458.978, 1, 18.109014
5155.5556, 3066.6667, 23154.143, 1, 12.352938
4800., 3333.3333, 24067.901, 1, 12.820888
4800., 3600., 25472.394, 1, 16.705482
5423.6374, 3500., 25737.625, -1, 15.382677
5511.1111, 3333.3333, 24997.981, -1, 14.769966
5525., 3055., 23954.834, -1, 21.218272
5655.5655, 2700., 23136.404, -1, 27.666564
5511.1111, 2533.3333, 21559.855, -1, 23.251402
5325.5704, 2324.9594, 20143.132, -1, 21.216476
5511.1111, 2000., 19599.563, -1, 27.359203
5511.1111, 1733.3333, 18182.608, -1, 26.198487
5659.0379, 1842.0659, 18142.206, 1, 14.960949
5557.8947, 2000., 18673.431, 1, 14.201517
5511.1111, 2266.6667, 19840.87, 1, 15.78408
5595.4816, 2500., 21059.358, 1, 15.626941
5511.1111, 2800., 22358.48, 1, 14.962794
5354.6386, 3100., 23657.767, 1, 18.227739
5511.1111, 3333.3333, 24947.716, 1, 14.611159
5668.7955, 3581.3586, 26359.899, 1, 14.769231
6233.318, 3700., 27539.932, -1, 5.9957402
5866.6667, 3333.3333, 25449.106, -1, 14.588062
5866.6667, 3066.6667, 24176.124, -1, 14.800276
6222.2222, 2800., 23351.548, -1, 12.956532
6222.2222, 2533.3333, 22442.589, -1, 20.452795
5866.6667, 2266.6667, 20456.611, -1, 15.892401
5866.6667, 2000., 20015.096, -1, 26.392193
6080.6566, 1737.5604, 19154.068, -1, 25.846154
6021.0526, 2000., 19474.288, 1, 17.654773
6098.7701, 2300., 20957.592, 1, 19.540859
5866.6667, 2533.3333, 21553.658, 1, 10.771156
6222.2222, 2800., 23341.126, 1, 12.803461
5866.6667, 3066.6667, 24088.244, 1, 11.74916
5766.9686, 3304.4154, 25086.313, 1, 11.076923
5944.0591, 3500., 26261.934, 1, 10.728482
6484.2105, 3600., 27610.787, -1, 16.237629
6250., 3305.2556, 25568.182, -1, 4.7921064
6577.7778, 3066.6667, 25686.171, -1, 23.448745
6577.7778, 2800., 24071.486, -1, 17.830322
6577.7778, 2533.3333, 22750.459, -1, 14.879574
6466.9363, 2300., 22222.745, -1, 25.463688
6577.7778, 2000., 20864.333, -1, 23.243763
6480., 1733.3333, 19810.419, -1, 25.490384
6608.5938, 2099.2613, 20817.07, 1, 12.307692
6250., 2360.5732, 21477.273, 1, 19.846926
6577.7778, 2533.3333, 22712.729, 1, 16.370996
6382.5165, 2900., 24021.471, 1, 10.554063
6577.7778, 3066.6667, 25161.688, 1, 17.382842
6577.7778, 3333.3333, 26320.661, 1, 11.443305
6685.3464, 3500., 27349.144, 1, 17.735328
6782.9836, 3500., 27748.569, -1, 20.001465
6933.3333, 3333.3333, 26650.442, -1, 5.972744
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
6933.3333, 2800., 24315.898, -1, 9.2714879
7117.6015, 2500., 24458.667, -1, 26.917622
6750., 2370.2676, 23195.455, -1, 26.575433
6754.396, 2007.6354, 21276.347, -1, 24.
6984.9785, 1693.5274, 19907.189, 1, 19.692308
6960., 2000., 21102.287, 1, 19.754693
6960., 2266.6667, 22182.411, 1, 16.450379
6750., 2567.3859, 23195.455, 1, 19.524263
6933.3333, 2800., 24499.03, 1, 18.262804
6933.3333, 3066.6667, 25623.994, 1, 13.034978
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
6933.3333, 3600., 28077.737, 1, 12.514585
7440., 3600., 30920.287, -1, 30.604523
7214.9943, 3300., 27154.615, -1, 14.044684
7288.8889, 3066.6667, 25933.834, -1, 5.7863063
7288.8889, 2800., 24823.352, -1, 7.854125
7288.8889, 2533.3333, 24158.891, -1, 20.196909
7250., 2361.1621, 24913.636, -1, 28.929928
7421.2114, 2300., 23073.221, 1, 14.704281
7440., 2533.3333, 24085.105, 1, 13.99709
7250., 2784.2204, 24913.636, 1, 17.247295
7288.8889, 3066.6667, 26136.634, 1, 10.782712
7250., 3340.9645, 27286.364, 1, 8.6564864
7593.7348, 3500., 28580.056, 1, 13.510446
7920., 3600., 31717.373, -1, 30.519594
7920., 3333.3333, 28268.69, -1, 11.244803
7984.3131, 3100., 27437.003, -1, 13.792998
7750., 2912.3425, 26631.818, -1, 21.104153
7750., 2550.1701, 26631.818, -1, 29.186488
7873.6842, 2266.6667, 24819.447, -1, 26.965271
7873.6842, 2533.3333, 24890.508, 1, 18.884585
8000., 2800., 26176.647, 1, 15.891769
8003.4992, 3100., 27502.934, 1, 17.310617
8000., 3333.3333, 28482.755, 1, 15.3363
7696.0083, 3523.8116, 28860.031, 1, 14.769231
8231.5789, 3600., 32220.412, -1, 30.366835
8336.8421, 3333.3333, 31316.075, -1, 30.253896
8336.8421, 3066.6667, 28073.002, -1, 18.213662
8368.3933, 2900., 28756.842, -1, 28.386558
8336.8421, 2533.3333, 27752.576, -1, 28.934399
8336.8421, 2266.6667, 26307.651, -1, 28.379904
8336.8421, 2800., 26760.288, 1, 16.872823
8400., 3066.6667, 27953.099, 1, 14.262253
8442.7928, 3300., 29012.506, 1, 13.882384
8336.8421, 3600., 30122.814, 1, 11.70574
8680.2754, 3500., 32669.4, -1, 30.398862
8679.8657, 3300., 29827.175, -1, 20.980119
8800., 3066.6667, 30997.593, -1, 29.735391
8800., 2800., 29600.938, -1, 29.063688
8800., 2533.3333, 28943.746, -1, 29.053167
8800., 3066.6667, 28603.301, 1, 13.592497
8750., 3413.8171, 30068.182, 1, 17.707214
9487.5, 3116.344, 32602.5, -1, 29.796069
9263.1579, 2800., 30569.457, -1, 29.064735


==> DataFiles_ForArXiv/Fig_2.1_WellTempered.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 2.1 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
21840., 4933.3333, -1525.4304, 1, 6.6056682
21840., 5200., -1522.7529, 1, 6.6145558
21360., 4400., -1518.6188, 1, 6.3291445
21305.263, 4666.6667, -1519.8046, 1, 6.5699007
21305.263, 4933.3333, -1522.8262, 1, 6.5805144
21360., 5200., -1526.5893, 1, 6.70473
20880., 4133.3333, -1526.3525, 1, 6.2826295
20821.053, 4400., -1518.2242, 1, 6.5182198
20821.053, 4666.6667, -1525.6781, 1, 6.7626144
20821.053, 4933.3333, -1533.9772, 1, 6.7176035
20336.842, 3866.6667, -1523.2754, 1, 6.2338061
20378.947, 4133.3333, -1529.278, 1, 6.4752148
20378.947, 4400., -1531.3588, 1, 6.7402542
20378.947, 4666.6667, -1536.2883, 1, 6.6381638
20336.842, 4933.3333, -1536.1567, 1, 6.901935
19915.789, 3600., -1520.6376, 1, 6.1556634
19915.789, 3866.6667, -1519.5549, 1, 6.4222067
19915.789, 4133.3333, -1508.9422, 1, 6.6065768
19915.789, 4400., -1530.0435, 1, 6.5610019
19915.789, 4666.6667, -1536.5294, 1, 6.7672979
19915.789, 4933.3333, -1540.2567, 1, 7.0855252
19452.632, 3333.3333, -1511.8267, 1, 6.1113309
19452.632, 3600., -1520.0364, 1, 6.3168584
19452.632, 3866.6667, -1503.6615, 1, 6.5249432
19452.632, 4133.3333, -1526.9601, 1, 6.3984355
19452.632, 4400., -1548.9318, 1, 6.7861145
19452.632, 4666.6667, -1544.7214, 1, 7.1152947
19452.632, 4933.3333, -1544.5651, 1, 7.399021
18884.211, 4666.6667, -640.21411, -1, 7.2246994
18989.474, 4400., -640.15762, -1, 7.1527802
18884.211, 3066.6667, -1455.7832, 1, 6.0499216
18989.474, 3333.3333, -1451.7261, 1, 6.2259783
18989.474, 3600., -1496.0504, 1, 6.1195349
18989.474, 3866.6667, -1531.8148, 1, 6.3861264
18989.474, 4133.3333, -1518.6127, 1, 6.6695858
18989.474, 4400., -1551.5887, 1, 6.9635852
18989.474, 4666.6667, -1544.5514, 1, 7.4263148
18526.316, 4666.6667, -640.50266, -1, 7.3818627
18526.316, 4400., -640.2163, -1, 7.4370708
18526.316, 4133.3333, -640.03082, -1, 7.1065785
18400., 2800., -1479.0552, 1, 6.0148478
18526.316, 3066.6667, -1456.1398, 1, 6.1581978
18526.316, 3333.3333, -1460.518, 1, 6.1008083
18526.316, 3600., -1429.5027, 1, 6.309367
18526.316, 3866.6667, -1507.1229, 1, 6.5523923
18526.316, 4133.3333, -1552.8578, 1, 6.7779387
18526.316, 4400., -1551.8794, 1, 7.1015081
18526.316, 4666.6667, -1543.9773, 1, 7.5304271
17934.08, 4571.5907, -650.06899, -1, 7.6769916
18063.158, 4400., -640.51259, -1, 7.3016088
18063.158, 4133.3333, -640.43981, -1, 7.4302326
18063.158, 3866.6667, -639.22089, -1, 7.0287947
18063.158, 2800., -1426.5244, 1, 6.0729865
18063.158, 3066.6667, -1478.4907, 1, 6.0111768
18063.158, 3333.3333, -1425.166, 1, 6.0883788
18063.158, 3600., -1445.3424, 1, 6.4291228
18063.158, 3866.6667, -1539.4829, 1, 6.6239446
18063.158, 4133.3333, -1560.1145, 1, 7.1572586
18063.158, 4400., -1540.6198, 1, 7.6179537
17600., 4400., -640.59596, -1, 7.5218726
17600., 4133.3333, -640.50598, -1, 7.1945565
17600., 3866.6667, -638.14341, -1, 7.3205408
17600., 3600., -635.8027, -1, 6.9349344
17431.579, 2533.3333, -1274.9761, 1, 6.0088778
17600., 2800., -1416.4663, 1, 6.1934098
17600., 3066.6667, -1427.1893, 1, 6.0130151
17600., 3333.3333, -1468.0313, 1, 6.2245735
17600., 3600., -1536.7038, 1, 6.6214531
17600., 3866.6667, -1559.9555, 1, 6.8817919
17600., 4133.3333, -1547.3525, 1, 7.2708991
17600., 4400., -1530.2278, 1, 7.9509621
17136.842, 4400., -642.16091, -1, 7.937059
17136.842, 4133.3333, -640.45829, -1, 7.3513985
17136.842, 3866.6667, -634.35628, -1, 7.0228853
17136.842, 3600., -612.82005, -1, 7.1326748
17136.842, 3333.3333, -612.06029, -1, 6.7658438
17250., 3094.1158, -4968., -1, 7.6910517
17136.842, 2266.6667, -1273.4468, 1, 5.892649
17136.842, 2533.3333, -1325.21, 1, 6.0945706
17136.842, 2800., -1333.6146, 1, 6.0004685
17136.842, 3066.6667, -1429.5013, 1, 6.2007499
17136.842, 3333.3333, -1464.1983, 1, 6.4847516
17136.842, 3600., -1492.2372, 1, 6.7037841
17136.842, 3866.6667, -1559.9544, 1, 7.3290706
17136.842, 4133.3333, -1561.0151, 1, 7.8225244
17136.842, 4400., -1499.4153, 1, 8.1758457
16673.684, 4400., -662.14881, -1, 8.256397
16673.684, 4133.3333, -646.90478, -1, 7.7564702
16673.684, 3866.6667, -635.10136, -1, 7.2866831
16673.684, 3600., -616.75754, -1, 6.7476054
16673.684, 3333.3333, -625.45061, -1, 7.0339084
16673.684, 3066.6667, -659.45631, -1, 6.6889789
16463.158, 2000., -657.70069, 1, 5.7776177
16673.684, 2266.6667, -1125.0016, 1, 5.986547
16673.684, 2533.3333, -1265.5155, 1, 5.8816597
16673.684, 2800., -1342.2962, 1, 6.1058369
16673.684, 3066.6667, -1308.7607, 1, 6.296446
16673.684, 3333.3333, -1052.9243, 1, 6.466351
16673.684, 3600., -1536.3869, 1, 6.9671112
16673.684, 3866.6667, -1538.4135, 1, 7.635499
16673.684, 4133.3333, -1496.4443, 1, 8.214734
16210.526, 4133.3333, -665.42135, -1, 8.1324878
16210.526, 3866.6667, -641.82851, -1, 7.3985432
16210.526, 3600., -627.22876, -1, 7.1090374
16210.526, 3333.3333, -648.3443, -1, 6.6922129
16210.526, 3066.6667, -679.87231, -1, 6.8927291
16210.526, 2800., -865.60495, -1, 6.7139033
16210.526, 2000., -1105.3193, 1, 5.892706
16210.526, 2266.6667, -1319.2141, 1, 5.8498303
16210.526, 2533.3333, -1256.6349, 1, 5.9893052
16210.526, 2800., -1291.9156, 1, 6.2920339
16210.526, 3066.6667, -1050.4081, 1, 6.3835737
16210.526, 3333.3333, -1500.2298, 1, 6.9203299
16210.526, 3600., -1330.1672, 1, 7.3193114
16210.526, 3866.6667, -1445.0062, 1, 7.9260926
16210.526, 4133.3333, -1390.5621, 1, 8.5229868
15747.368, 4133.3333, -670.59646, -1, 8.4895967
15747.368, 3866.6667, -651.75922, -1, 7.7992743
15747.368, 3600., -635.54871, -1, 7.3122803
15466.667, 3333.3333, -874.96281, -1, 7.1163173
15747.368, 3066.6667, -765.24366, -1, 6.7049353
15747.368, 2800., -872.83535, -1, 6.83344
15747.368, 1733.3333, -632.58634, 1, 5.7409225
15466.667, 2000., -556.97173, 1, 5.7349181
15747.368, 2266.6667, -1150.6354, 1, 5.917501
15747.368, 2533.3333, -1456.5501, 1, 6.2039331
15747.368, 2800., -1164.3173, 1, 6.3700231
15466.667, 3066.6667, -1344.4085, 1, 6.7662011
15466.667, 3333.3333, -910.26376, 1, 6.9589936
15747.368, 3600., -1365.7927, 1, 7.7586099
15747.368, 3866.6667, -1604.1072, 1, 8.4829566
15284.211, 4133.3333, -666.82144, -1, 9.1415125
15284.211, 3866.6667, -672.2813, -1, 8.5305261
15111.111, 3600., -545.92004, -1, 7.6414326
15111.111, 3333.3333, -616.84818, -1, 7.2217009
15111.111, 3066.6667, -903.81461, -1, 6.8523227
15111.111, 2800., -823.95448, -1, 6.6264485
14974.303, 2595.8525, -2192.778, -1, 6.7992772
15250., 1512.7039, -7486.3636, 1, 8.4886764
15284.211, 1733.3333, -881.4301, 1, 5.8731588
15120., 2000., -927.73465, 1, 5.8692379
15111.111, 2266.6667, -1050.6241, 1, 6.0471096
15284.211, 2533.3333, -1128.9216, 1, 6.2079702
15111.111, 2800., -1675.0613, 1, 6.7542443
15120., 3066.6667, -1309.1217, 1, 7.1297195
15120., 3333.3333, -1318.817, 1, 7.3280304
15111.111, 3600., -1431.5974, 1, 8.4507489
15284.211, 3866.6667, -1521.1284, 1, 8.893223
14821.053, 3866.6667, -937.28264, -1, 9.2051802
14821.053, 3600., -606.28677, -1, 8.3157298
14821.053, 3333.3333, -880.146, -1, 8.6944864
14821.053, 3066.6667, -616.41014, -1, 6.9623411
14755.556, 2800., -677.02301, -1, 6.6149003
14755.556, 2533.3333, -512.80734, -1, 6.3192789
14821.053, 1466.6667, -1055.6949, 1, 5.7884907
14821.053, 1733.3333, -961.36616, 1, 5.7629422
14821.053, 2000., -881.27694, 1, 5.9182023
14821.053, 2266.6667, -914.61528, 1, 6.1089756
14755.556, 2533.3333, -1938.5638, 1, 6.743403
14633.996, 2928.4487, -2195.0994, 1, 7.3846154
14821.053, 3066.6667, -1871.1101, 1, 7.2942308
14821.053, 3333.3333, -1452.3376, 1, 7.7143247
14821.053, 3600., -1220.8865, 1, 8.4979267
14755.556, 3866.6667, -1207.6189, 1, 9.3786054
14400., 3866.6667, -644.70866, -1, 9.7599254
14044.444, 3600., -1158.1991, -1, 9.6528497
14044.444, 3333.3333, -1117.2794, -1, 8.6861229
14044.444, 3066.6667, -839.83912, -1, 7.4948394
14357.895, 2800., -941.03601, -1, 7.0691723
14400., 2533.3333, -679.31961, -1, 6.5799027
14357.895, 2266.6667, -720.62435, -1, 6.3177763
14357.895, 1466.6667, -1275.0679, 1, 5.9330838
14044.444, 1733.3333, -1292.4353, 1, 6.019835
14044.444, 2000., -1145.3388, 1, 6.185318
14044.444, 2266.6667, -792.97409, 1, 6.3062811
14044.444, 2533.3333, -914.90211, 1, 6.7006883
14044.444, 2800., -1027.6139, 1, 7.0516164
14400., 3066.6667, -1105.2386, 1, 7.3396167
14400., 3333.3333, -1309.2173, 1, 7.9549608
14357.895, 3600., -1312.6611, 1, 9.2294416
14357.895, 3866.6667, -1234.1549, 1, 10.140545
13894.737, 3866.6667, -622.99069, -1, 10.53768
13688.889, 3600., -995.77525, -1, 10.347469
13680., 3333.3333, -873.98184, -1, 8.5401468
13680., 3066.6667, -1136.8799, -1, 8.1264084
13688.889, 2800., -1137.0087, -1, 7.6383607
13894.737, 2533.3333, -1152.6538, -1, 6.9278709
13894.737, 2266.6667, -1034.1777, -1, 6.5352977
13894.737, 2000., -1178.5499, -1, 6.3143493
13894.737, 1200., -2400.0517, 1, 5.873213
13894.737, 1466.6667, -1367.8623, 1, 5.8805728
13688.889, 1733.3333, -1103.3878, 1, 6.0713426
13680., 2000., -1762.4511, 1, 6.4851979
13680., 2266.6667, -1660.691, 1, 6.7882972
13688.889, 2533.3333, -1536.6218, 1, 7.1124129
13688.889, 2800., -1416.1117, 1, 7.5952112
13894.737, 3066.6667, -1148.04, 1, 7.8147672
13894.737, 3333.3333, -1163.8623, 1, 8.6305433
13894.737, 3600., -1308.8442, 1, 10.403369
13333.333, 3600., -684.01415, -1, 10.896535
13333.333, 3333.3333, -958.56214, -1, 9.2155378
13431.579, 3066.6667, -825.49622, -1, 8.3931188
12977.778, 2800., -756.47474, -1, 7.7779706
13431.579, 2533.3333, -1125.8089, -1, 7.1753787
13333.333, 2266.6667, -875.313, -1, 6.7173571
12977.778, 2000., -1612.9542, -1, 6.8309875
13431.579, 1733.3333, -1568.826, -1, 6.3147
12968.421, 1466.6667, -1541.8015, -1, 6.5062477
12968.421, 933.33333, -5664.9165, 1, 7.4420128
12968.421, 1200., -2378.9791, 1, 6.3220464
12977.778, 1466.6667, -2391.829, 1, 6.4058167
13333.333, 1733.3333, -1224.8715, 1, 6.2152082
12977.778, 2000., -1841.7304, 1, 6.810358
13431.579, 2266.6667, -2042.088, 1, 7.0157605
13333.333, 2533.3333, -2020.6304, 1, 7.7355638
13431.579, 2800., -873.98074, 1, 7.4881178
13333.333, 3066.6667, -1198.2075, 1, 8.2976275
12977.778, 3333.3333, -1254.2522, 1, 10.831623
12977.778, 3600., -1112.1132, 1, 12.365049
12968.421, 3866.6667, -1842.872, 1, 50.977771
12968.421, 4400., -1422.117, 1, 51.415853
12622.222, 3333.3333, -1168.9983, -1, 11.458937
12505.263, 3066.6667, -853.94883, -1, 9.3892742
12622.222, 2800., -1133.172, -1, 8.5941129
12622.222, 2533.3333, -1456.3172, -1, 8.0097495
12505.263, 2266.6667, -2027.1919, -1, 7.8576751
12505.263, 2000., -1579.4144, -1, 7.0407496
12505.263, 1733.3333, -1527.8544, -1, 6.6809862
12505.263, 666.66667, -5182.497, 1, 6.7799178
12505.263, 933.33333, -4211.5267, 1, 6.7238952
12505.263, 1200., -2480.194, 1, 6.5541163
12505.263, 1466.6667, -2455.4106, 1, 7.0182218
12622.222, 1733.3333, -2238.9623, 1, 6.8342974
12505.263, 2000., -1913.1138, 1, 7.1461167
12622.222, 2266.6667, -2490.5628, 1, 8.0241043
12622.222, 2533.3333, -2511.978, 1, 9.0790174
12720., 2800., -1997.248, 1, 9.0269586
12505.263, 3066.6667, -5164.9483, 1, 51.437317
12622.222, 3333.3333, -1357.054, 1, 11.410749
12505.263, 3600., -3724.9179, 1, 51.024668
12505.263, 3866.6667, -2293.7173, 1, 51.00912
12505.263, 4133.3333, -1387.7942, 1, 50.937244
12266.667, 3333.3333, -1275.8601, -1, 13.817533
12240., 3066.6667, -1773.4841, -1, 11.708311
12266.667, 2800., -1535.3772, -1, 9.2716285
12266.667, 2533.3333, -1800.8061, -1, 8.6032221
12042.105, 2266.6667, -1910.527, -1, 8.2098757
12266.667, 2000., -1502.8804, -1, 7.1524553
12042.105, 1733.3333, -3044.5749, -1, 7.8778788
12240., 666.66667, -3517.6124, 1, 6.0832775
12042.105, 933.33333, -4511.9431, 1, 7.2480374
12042.105, 1200., -3280.1396, 1, 7.2340215
12266.667, 1466.6667, -2848.227, 1, 7.4248046
12042.105, 1733.3333, -3192.1709, 1, 7.8868923
12042.105, 2000., -2553.998, 1, 7.9564333
12266.667, 2266.6667, -3469.8314, 1, 9.8286921
12266.667, 2533.3333, -2809.6091, 1, 10.420417
12403.733, 2790.0665, -1860.5599, 1, 9.2307692
12266.667, 3066.6667, -2035.0879, 1, 12.535293
12266.667, 3333.3333, -1313.4631, 1, 13.521426
12042.105, 3600., -2758.0982, 1, 50.998074
12175.991, 3900., -1992.4348, 1, 50.260138
12289.504, 4127.2296, -763.49868, 1, 51.319991
12350.277, 4275.3156, -107.32462, 1, 50.798985
11555.556, 3333.3333, -816.07692, -1, 18.074283
11555.556, 3066.6667, -1627.8709, -1, 17.682954
11555.556, 2800., -1681.23, -1, 11.546239
11911.111, 2533.3333, -2370.4269, -1, 10.314907
11555.556, 2266.6667, -1485.5771, -1, 8.5114747
11555.556, 2000., -1690.9397, -1, 7.8896477
11578.947, 1733.3333, -3318.7261, -1, 8.7778802
11578.947, 1466.6667, -4371.4419, -1, 9.4685599
11578.947, 666.66667, -3012.9555, 1, 6.1579145
11578.947, 933.33333, -4554.9009, 1, 7.7190253
11578.947, 1200., -3876.9175, 1, 7.7247073
11578.947, 1466.6667, -1534.0401, 1, 6.7036019
11578.947, 1733.3333, -3867.9344, 1, 9.5160937
11555.556, 2000., -3217.1014, 1, 9.5671418
11750., 2358.9225, -5768.1818, 1, 44.690017
11910.924, 2500., -5847.1811, 1, 48.359732
11911.111, 2800., -2816.4389, 1, 15.236686
11750., 3072.6217, -1922.7273, 1, 16.469225
11578.947, 3333.3333, -2698.3238, 1, 48.486633
11578.947, 3600., -2083.0474, 1, 51.005141
11621.053, 3866.6667, -574.62939, 1, 48.12714
11796.658, 4026.987, -407.12375, 1, 50.87767
11115.789, 3333.3333, -820.47452, -1, 33.140297
11200., 3066.6667, -1512.8668, -1, 22.083793
11059.808, 2906.4555, -1658.9712, -1, 18.461538
11115.789, 2533.3333, -1892.7589, -1, 11.810367
11200., 2266.6667, -2426.8233, -1, 10.810814
11200., 2000., -1890.7885, -1, 8.4033643
11115.789, 1733.3333, -5077.0507, -1, 20.077848
11280., 1466.6667, -4337.9781, -1, 10.082326
11115.789, 666.66667, -5106.5324, 1, 7.9777277
11160., 972.5, -23.412218, 1, 5.986922
11200., 1200., -295.09199, 1, 6.4839046
11200., 1466.6667, -1501.4829, 1, 6.8915485
11115.789, 1733.3333, -2002.8637, 1, 7.8011787
11220.626, 1900., -5508.3072, 1, 32.106584
11115.789, 2266.6667, -3763.6466, 1, 19.746065
11259.11, 2529.2367, -5066.5996, 1, 49.846154
11200., 2800., -2290.8566, 1, 18.960339
11200., 3066.6667, -1603.575, 1, 23.337934
11200., 3333.3333, -684.21316, 1, 20.951138
11115.789, 3600., -432.77638, 1, 41.194249
11351.896, 3898.9562, -38.930187, 1, 50.876075
10800., 3066.6667, -1386.977, -1, 26.823936
10629.85, 2700., -1739.43, -1, 17.061885
10844.444, 2533.3333, -2083.5694, -1, 15.329401
10800., 2266.6667, -3068.5579, -1, 16.859798
10800., 2000., -3667.7321, -1, 15.51115
10750., 1680.7622, -5277.2727, -1, 30.048231
10652.632, 1466.6667, -2970.0481, -1, 8.7293514
10652.632, 1200., -3027.7829, -1, 8.58236
10800., 933.33333, -7175.6269, -1, 44.053608
10652.632, 666.66667, -1771.4563, -1, 6.1523006
10652.632, 666.66667, -1946.8263, 1, 6.1454868
10920., 808.5, -82.292194, 1, 5.8964394
10844.444, 1200., -1996.1733, 1, 7.3274852
10653.831, 1504.2989, -1598.0746, 1, 7.3846154
10740.9, 1700., -5272.8054, 1, 29.86103
10645.404, 2100., -5225.9255, 1, 50.327618
10752.866, 2299.5859, -4838.7896, 1, 48.
10844.444, 2533.3333, -2441.7607, 1, 17.468686
10617.274, 2900., -1737.3721, 1, 26.159706
11008.181, 3006.2708, -1651.2271, 1, 20.307692
10844.444, 3333.3333, -971.33659, 1, 40.853129
10800., 3600., -499.06931, 1, 50.423136
10488.889, 3066.6667, -1275.4096, -1, 33.10363
10514.653, 2767.1604, -1577.198, -1, 22.153846
10203.65, 2500., -1669.6883, -1, 17.466352
10488.889, 2266.6667, -1442.0489, -1, 10.632869
10133.333, 2000., -808.89167, -1, 8.8111711
10133.333, 1733.3333, -2205.8816, -1, 9.6517049
10320., 1466.6667, -5287.8296, -1, 31.254408
10220.606, 1100., -5017.3884, -1, 18.635362
10189.474, 933.33333, -4570.7146, -1, 11.459195
10171.399, 546.54386, -20.534015, -1, 5.8276988
10200., 521.5, -64.267045, 1, 5.7297204
10200., 767.5, -110.68108, 1, 6.0522567
10250., 1042.9706, -1677.2727, 1, 6.8430388
10250., 1327.6847, -1677.2727, 1, 7.3815226
10145.722, 1500., -4980.627, 1, 29.274777
10488.889, 1733.3333, -2321.8786, 1, 8.9281441
10133.333, 2000., -1400.2897, 1, 9.4886927
10133.333, 2266.6667, -1394.3596, 1, 11.597809
10133.333, 2533.3333, -1373.4253, 1, 15.738681
10216.363, 2700., -1671.7686, 1, 22.592568
10133.333, 3066.6667, -1133.6754, 1, 46.878624
10189.474, 3333.3333, -489.71477, 1, 48.759268
9726.3158, 2800., -1098.8131, -1, 34.973186
9750., 2596.8548, -1595.4545, -1, 29.744428
9892.1506, 2214.0296, -1483.8226, -1, 12.923077
9777.7778, 2000., -1042.2724, -1, 9.8158716
9777.7778, 1733.3333, -2115.4813, -1, 10.353024
9962.0448, 1588.7332, -4482.9201, -1, 27.692308
9920.1386, 1100., -1623.2954, -1, 7.6785499
9818.9401, 1008.7134, -1472.841, -1, 7.3846154
9777.7778, 666.66667, -431.70056, -1, 6.1533617
9672.4729, 441.83569, -7254.3546, 1, 40.615385
9856.6813, 720.76528, -77.683342, 1, 6.1006039
9845.2082, 917.66201, -13.667455, 1, 6.3452154
10046.915, 1087.2048, -20.81258, 1, 6.4772307
9750., 1346.6436, -4786.3636, 1, 27.850365
9638.635, 1720.9874, -1445.7953, 1, 9.2307692
9777.7778, 2000., -1443.4975, 1, 10.503606
9638.2505, 2313.9479, -1445.7376, 1, 16.615385
9734.3612, 2500., -1592.8955, 1, 28.344423
9754.2826, 2700., -1596.1553, 1, 35.847632
9777.7778, 3066.6667, -770.032, 1, 46.613696
9422.2222, 2533.3333, -1360.1852, -1, 34.730749
9140.9534, 2138.1758, -1371.143, -1, 16.615385
9422.2222, 2000., -1723.5992, -1, 13.296078
9422.2222, 1733.3333, -1563.4758, -1, 10.140047
9250., 1476.2086, -1513.6364, -1, 8.9894218
9422.2222, 1200., -631.86258, -1, 7.2412446
9480., 872.5, -18.432005, -1, 6.4965285
9574.0523, 713.81508, -20.669295, -1, 6.2409349
9339.2529, 502.34099, -6465.6366, -1, 34.133333
9360., 666.66667, -6493.7176, 1, 44.890594
9422.2222, 933.33333, -500.77626, 1, 6.6462352
9240., 1136.5, -6.7570127, 1, 6.9294923
9348.0653, 1500., -4589.0503, 1, 42.333334
9346.5193, 1627.7189, -1401.9779, 1, 9.2307692
9422.2222, 2000., -1380.5335, 1, 11.557781
9201.8422, 2300., -1505.756, 1, 25.796005
9422.2222, 2533.3333, -1491.3205, 1, 31.039327
9389.4612, 2700., -1536.4573, 1, 47.819861
9066.6667, 2533.3333, -946.74466, -1, 35.077519
8846.8419, 2300., -1447.665, -1, 38.07188
8711.1111, 2000., -1327.1038, -1, 18.566659
8646.2296, 1626.5986, -1296.9344, -1, 11.076923
8866.672, 1439.1602, -1330.0008, -1, 9.2307692
9000., 1077.5, -19.633488, -1, 7.0415799
9074.307, 827.4026, -22.189913, -1, 6.6119734
9006.0503, 733.07121, -20.301919, -1, 6.4865792
8760., 462.5, -22.912809, -1, 6.1206435
8760., 439.5, -534.22342, 1, 6.0943789
8728.7332, 659.64063, -74.205269, 1, 6.4233481
9048.7433, 967.786, -3.2719213, 1, 6.7525789
9049.1683, 1067.2757, -18.970836, 1, 6.9222456
8862.791, 1500., -4350.8247, 1, 50.883623
8907.1249, 1734.9524, -1336.0687, 1, 11.076923
8713.9785, 2100., -1425.9238, 1, 23.524735
8644.8492, 2398.4677, -1296.7274, 1, 44.307692
8711.1111, 2533.3333, -1149.0558, 1, 48.533272
8880., 2800., -565.01864, 1, 52.697366
8355.5556, 2266.6667, -764.50083, -1, 36.602242
8315.9767, 1900., -1360.7962, -1, 22.906663
8355.5556, 1733.3333, -941.31401, -1, 12.582799
8377.6329, 1530.3936, -1256.6449, -1, 11.076923
8355.5556, 1200., -14.121836, -1, 7.7954016
8520., 954.5, -21.644653, -1, 7.1323344
8572.5465, 662.96676, -12.139633, -1, 6.5637839
8355.5556, 400., -4911.2976, -1, 15.341953
8250., 481.46186, -4050., 1, 10.962617
8366.3937, 794.84219, -149.231, 1, 6.8598994
8393.1309, 852.76565, -80.585466, 1, 6.9524485
8289.7941, 1189.4179, -134.82125, 1, 7.8082685
8355.5556, 1466.6667, -2884.6411, 1, 26.365656
8209.6223, 1625.749, -1231.4433, 1, 12.923077
8324.1396, 2100., -1362.1319, 1, 35.305543
8250., 2216.1383, -1350., 1, 47.161565
8336.8421, 2533.3333, -509.23795, 1, 53.104294
8042.4596, 1900., -1316.0388, -1, 28.482939
7750., 1759.8194, -1268.1818, -1, 27.665411
7918.6535, 1365.7643, -1187.798, -1, 11.076923
7920., 1200., -3227.5718, -1, 32.67278
8040., 913.5, -26.396468, -1, 7.380688
8085.6122, 579.96126, -4.5060896, -1, 6.6373129
8105.6729, 524.37307, -31.861288, -1, 6.5184273
7916.2029, 518.98263, -61.317324, 1, 6.5234221
8100., 660., -182.00511, 1, 6.7468693
8036.0229, 952.68097, -32.586518, 1, 7.3914063
7906.8916, 1179.7639, -128.44834, 1, 8.2181358
8088.6852, 1582.244, -1213.3028, 1, 12.923077
7750., 1709.6007, -1268.1818, 1, 23.412431
7750., 2005.996, -1268.1818, 1, 48.886043
8000., 2266.6667, -538.4159, 1, 45.386904
7644.4444, 2000., -616.93577, -1, 38.91765
7644.4444, 1733.3333, -1160.1583, -1, 27.290265
7423.6052, 1500., -1214.7718, -1, 18.853867
7540., 1126.6667, -389.82268, -1, 8.9118346
7560., 831.5, -23.724628, -1, 7.5750659
7412.7094, 604.54589, -1.6333151, -1, 7.094051
7464.609, 497.87958, -55.098574, -1, 6.7975734
7340.6211, 446.31745, -649.30133, 1, 6.8178098
7234.1515, 548.73234, -300.06862, 1, 7.0544525
7257.1583, 1059.5226, -578.64068, 1, 9.1905381
7200.4992, 1120.8933, -101.85673, 1, 9.0532597
7288.8889, 1466.6667, -573.09913, 1, 13.547569
7309.0913, 1816.4871, -1096.3637, 1, 46.153846
7503.0839, 1930.3242, -1125.4626, 1, 46.153846
7148.3551, 1647.5917, -1072.2533, -1, 36.923077
6750., 1474.6076, -1104.5455, -1, 38.745741
6846.6667, 1126.6667, -445.74131, -1, 10.790856
6840., 872.5, -23.542225, -1, 8.5146926
6947.0873, 662.2555, -14.844506, -1, 7.6074507
6744.6655, 456.38302, -33.354007, -1, 7.1478672
6933.3333, 400., -1789.5695, 1, 7.8698308
7000.5365, 718.08051, -1945.521, 1, 10.377149
7002.0969, 1013.4476, -275.66589, 1, 9.0514801
7189.7379, 1083.8583, -21.050784, 1, 8.8129051
6750., 1360.2269, -1104.5455, 1, 24.967109
7168.0071, 1748.3348, -1075.2011, 1, 44.307692
6459.356, 1372.8783, -968.9034, -1, 36.923077
6600., 1077.5, -488.43789, -1, 11.349594
6600., 831.5, -1551.155, -1, 12.19473
6459.5052, 747.06735, -151.40562, -1, 8.6171721
6608.1276, 532.46512, -32.111612, -1, 7.4890602
6700., 500., -1640.0202, 1, 8.5712183
6534.3762, 675.43442, -95.227316, 1, 8.0238379
6447.1858, 1040.9254, -89.907205, 1, 10.325775
6371.8814, 1139.7721, -638.49103, 1, 14.550546
6250., 1398.1887, -1022.7273, 1, 50.295002
6665.7623, 1682.8002, -637.78786, 1, 48.294681
6222.2222, 1466.6667, -136.25048, -1, 33.504387
5848.6345, 1190.7646, -145.03657, -1, 20.829514
6064.006, 923.8583, -146.72923, -1, 10.828463
5796.4672, 717.30583, -36.884051, -1, 9.6115419
5884.4719, 524.92223, -92.105643, -1, 8.3177484
6067.0574, 256.84589, -2730.1758, 1, 11.076923
5801.5972, 528.95141, -1920.9959, 1, 14.349736
6000.6204, 551.3791, -3089.4245, 1, 47.177861
5981.1379, 1045.8262, -525.42979, 1, 15.336484
6044.5322, 1259.6742, -295.64864, 1, 22.610923
6030.4022, 1504.2353, -7.7646461, 1, 45.070706
5663.8087, 1130.1566, -18.783325, -1, 19.782859
5354.435, 843.59828, -38.862875, -1, 13.179183
5308.4747, 724.33195, -137.41481, -1, 11.616951
5448.0547, 490.50239, -1011.3987, -1, 10.506461
5539.4806, 244.11115, -2492.7663, 1, 12.923077
5349.3214, 506.13164, -727.99231, 1, 10.01629
5613.1641, 547.43386, -1191.8845, 1, 11.11531
5499.1448, 968.8306, -1008.3614, 1, 33.694694
5590.0687, 1266.5854, -276.00612, 1, 45.718929
5640., 1341.5, -143.44709, 1, 47.812354
4977.7121, 875.83989, -28.644753, -1, 20.217003
5097.6546, 593.25912, -173.5906, -1, 10.837474
5126.828, 490.76816, -52.123899, -1, 9.4679128
4904.8482, 233.10052, -2207.1817, -1, 18.461538
5139.9382, 250.35633, -0.90833317, 1, 7.6282381
4978.9943, 529.18872, -746.9112, 1, 12.024572
4887.0881, 598.53983, -47.165038, 1, 11.193484
5028.5926, 958.06713, -108.15532, 1, 27.026287
5115.4287, 1084.2134, -12.744585, 1, 36.513034
4588.9841, 844.45353, -58.270807, -1, 32.6831
4468.9731, 633.29608, -684.45715, -1, 28.686621
4511.8611, 497.46738, -928.93142, -1, 19.609439
4440., 216.5, -2077.2689, -1, 30.93115
4648.363, 244.29753, -1690.8193, 1, 14.068294
4754.2454, 427.14686, -7.1102891, 1, 9.7903371
4686.3984, 559.03742, -1604.0679, 1, 48.607809
4692.4679, 880.91223, -1.9089344, 1, 30.380076
3996.7405, 533.37259, -121.75842, -1, 19.754268
4269.0404, 516.36195, -491.38693, -1, 17.624447
3936.9031, 257.30033, -931.69271, -1, 15.0847
4182.9798, 263.78881, -1524.2202, 1, 23.465114
4313.7196, 497.09847, -162.11774, 1, 13.199929
3910.3506, 683.6694, -6.8273986, 1, 47.751643
3824.5788, 577.92847, -211.76267, -1, 37.929674
3821.2364, 434.13892, -82.576023, -1, 17.085705
3534.6092, 258.31892, -635.00165, -1, 20.09217
3648.1648, 266.56428, -935.12543, 1, 23.003179
3760.7243, 486.60621, -4.6898508, 1, 19.537017
3819.2668, 540.24016, -419.96176, 1, 38.326857
3696.8088, 575.77326, 365.85456, -1, 26.887191
3700.7423, 484.23149, 2.5356367, -1, 22.949745
3735.591, 252., 1882.7378, -1, 33.637394
3815.1857, 266.66446, 1655.2303, 1, 20.240608
3828.9876, 480.27022, 13.203925, 1, 17.967145
3809.2127, 632.19841, 1.0765346, 1, 44.235837
4281.9475, 802.78732, 402.52355, -1, 33.161332
4153.3273, 534.08758, 0.70706071, -1, 15.430761
4226.9247, 452.30199, 574.39068, -1, 11.545374
3897.1867, 254.93265, 1649.7359, -1, 16.249025
4289.4274, 248.0297, 1975.7292, 1, 14.778965
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4240.3823, 683.08337, 33.151325, 1, 22.943222
4189.4515, 842.17462, 993.36016, 1, 36.696838
4630.5975, 853.329, 13.310879, -1, 28.736407
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4355.9995, 475.30219, 58.488641, -1, 11.821145
4374.4818, 245.17048, 597.67159, -1, 9.100709
4739.4304, 255.64572, 2528.215, 1, 16.450718
4345.6062, 445.3505, 90.979476, 1, 11.260266
4332.8229, 682.1717, 27.263965, 1, 20.105376
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
4677.691, 1077.0714, 1731.5062, 1, 42.102799
5231.2948, 1144.3717, 749.92445, -1, 24.337328
5180.4137, 979.62206, 6.8243763, -1, 21.958518
4832.7196, 594.56783, 1075.5229, -1, 10.850928
4833.6636, 369.47154, 232.53616, -1, 9.0571087
4840.4384, 239.45651, 60.815321, -1, 8.0226567
4836., 260., 2842.785, 1, 24.766785
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
4964.8938, 675.8266, 2980.6043, 1, 32.346938
5268.6421, 1040.7192, 40.345928, 1, 23.219507
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
5254.745, 1385.4768, 1701.283, 1, 47.457005
5640.2112, 1351.2883, 962.71193, -1, 26.542415
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
5509.7235, 1020.2187, 0.19644985, -1, 16.561759
5410.193, 573.9683, 29.302872, -1, 9.3543001
5344.3935, 437.6392, 16.9649, -1, 8.5921173
5706.3558, 262.77287, 2567.8601, 1, 9.2307692
5630.4829, 464.9867, 156.0971, 1, 8.0844708
5334.7634, 795.20205, 3093.1978, 1, 23.439573
5678.5489, 1036.8666, 6.4544951, 1, 14.594371
5543.7977, 1088.3081, 425.08372, 1, 15.87305
5641.2603, 1354.4961, 10.853479, 1, 46.512912
5750., 1606.3364, 2822.7273, 1, 49.916277
6161.0368, 1623.0923, 2165.3168, -1, 23.431628
5942.647, 1435.9011, 1687.9378, -1, 18.677607
6230.0973, 1112.9828, 3031.7112, -1, 13.066131
5963.9524, 845.65543, 603.73261, -1, 9.5549713
6189.4619, 700.72428, 1998.1389, -1, 8.93411
6066.3911, 439.07785, 891.47412, -1, 7.6099552
5838.136, 490.13664, 2905.592, 1, 11.307348
5791.8087, 699.15724, 4092.218, 1, 44.229265
5922.3869, 1060.8227, 0.48074666, 1, 13.163472
5802.9872, 1284.0902, 404.86278, 1, 20.669415
5780.705, 1479.1464, 1302.5383, 1, 29.886762
6086.1343, 1757.0634, 2444.4372, 1, 40.933383
6208.9849, 1887.2913, 2313.5569, 1, 49.702303
6607.1885, 1892.1325, 3808.8026, -1, 41.450009
6378.6202, 1604.2572, 2072.409, -1, 16.98526
6719.0953, 1383.5809, 1012.7061, -1, 11.184917
6465.6643, 1176.9405, 2359.5067, -1, 10.631729
6578.2101, 870.80747, 117.71841, -1, 8.8205404
6538.8717, 676.88548, 455.72842, -1, 7.9073633
6330.5451, 427.84242, 411.78477, -1, 7.3148861
6360., 480.5, 4348.7886, 1, 26.94849
6668.0507, 540.79436, 4967.8776, 1, 40.181003
6602.2941, 831.17964, 100.63682, 1, 8.4732904
6618.4816, 1313.4637, 183.49341, 1, 12.343845
6393.8633, 1339.6015, 752.22732, 1, 12.738905
6276.2208, 1821.6978, 3168.3455, 1, 43.847396
6648.8683, 1953.3955, 3826.8459, 1, 42.901307
6713.1298, 2191.6681, 3020.9084, 1, 53.538462
6721.3763, 1867.8091, 4264.1165, -1, 41.456734
6948.2508, 1603.4267, 2468.7151, -1, 12.135086
7021.4175, 1363.2664, 3808.0957, -1, 13.030675
6961.3788, 1293.3591, 628.90138, -1, 9.9972004
7009.7709, 930.40203, 1323.9743, -1, 8.1367156
6984.5811, 709.00912, 2169.5259, -1, 8.0000664
6760.5106, 452.9026, 4.5103107, -1, 7.1132004
6861.1111, 505.55556, 2468.5211, 1, 7.8605567
6986.7558, 638.0659, 2673.0064, 1, 8.2103289
6840., 890.5, 4118.57, 1, 14.059855
7185.6822, 1083.6652, 4.4977705, 1, 8.7852759
6921.8965, 1351.6185, 972.14052, 1, 10.029821
6811.9901, 1629.4475, 4943.6602, 1, 41.997124
6827.013, 1957.8322, 4474.3461, 1, 45.804538
7054.3107, 2172.265, 1058.1466, 1, 49.846154
7164.4944, 2400.5889, 3224.0225, 1, 53.538462
7644.4444, 2266.6667, 2093.6841, -1, 22.34329
7250., 1970.6977, 3559.0909, -1, 18.484544
7652.0442, 1760.6022, 5739.0331, -1, 33.230769
7560., 1364.5, 1201.1341, -1, 8.8012483
7320., 1323.5, 1559.0018, -1, 8.9651478
7572.6888, 829.50652, 327.13518, -1, 7.4263045
7297.1055, 679.65238, 61.861729, -1, 7.3356616
7288.8889, 400., 5826.4443, -1, 49.282955
7498.2589, 457.12843, 8.5513464, 1, 6.5773747
7613.4018, 781.91318, 73.807085, 1, 7.2750947
7608.6527, 983.55737, 309.38138, 1, 7.6930965
7363.0957, 1266.6122, 1016.6524, 1, 8.6360482
7320., 1341.5, 1783.0344, 1, 8.9016924
7500., 1700., 2520.8235, 1, 10.360252
7644.0364, 1900., 3752.527, 1, 12.82446
7250., 2149.7198, 1186.3636, 1, 31.844623
7397.5811, 2500., 3631.5398, 1, 49.022739
7750., 2501.1016, 3804.5455, -1, 38.333474
7968.4239, 2300., 1303.9239, -1, 20.512132
8081.0147, 1900., 6611.7393, -1, 45.026845
7750., 1640.3837, 3804.5455, -1, 10.766955
7713.3333, 1473.3333, 1103.2961, -1, 8.9672174
7808.3186, 1123.6139, 796.48897, -1, 7.8222122
7700.2095, 1042.7999, 646.93788, -1, 7.7530882
7698.9992, 790.68933, 46.029453, -1, 7.3154905
7800., 503.5, 39.285416, -1, 6.5990092
8000., 400., 1535.5284, 1, 6.324411
8058.1181, 774.42931, 146.06294, 1, 6.9467998
7737.795, 845.02497, 228.45378, 1, 7.2771415
7919.195, 1193.0697, 347.16776, 1, 7.9470586
7800., 1341.5, 804.76609, 1, 8.3390088
7713.3333, 1646.6667, 2488.819, 1, 9.5623041
7905.2294, 1900., 3880.749, 1, 11.926149
8064.2098, 2300., 3958.7939, 1, 14.830141
7826.9086, 2500., 1280.7669, 1, 47.861114
8117.6288, 2700., 3985.0178, 1, 49.272241
8250., 2743.838, 4050., -1, 30.775483
8250., 2662.0846, 4050., -1, 42.461843
8355.5556, 2266.6667, 6505.3853, -1, 41.996332
8379.0437, 2079.2414, 6284.2827, -1, 27.692308
8355.5556, 1733.3333, 6750.1447, -1, 35.127078
8250., 1379.5185, 1350., -1, 7.9019811
8280., 1159.5, 780.31297, -1, 7.4904255
8537.2275, 940.54456, 692.75824, -1, 6.9515319
8513.4616, 626.53581, 20.762275, -1, 6.5160097
8250., 493.19513, 1350., -1, 6.4057531
8520., 521.5, 9.723658, 1, 6.2477319
8306.9938, 780.70516, 235.21396, 1, 6.8021423
8451.0907, 813.44002, 66.883043, 1, 6.796711
8515.1799, 1125.8623, 224.25215, 1, 7.3081598
8520., 1341.5, 423.24228, 1, 7.7155323
8475.8018, 1700., 6934.7469, 1, 35.969627
8250., 2069.8631, 1350., 1, 11.306673
8250., 2218.0467, 1350., 1, 13.775381
8355.5556, 2533.3333, 3716.9511, 1, 17.824189
8355.5556, 2800., 6141.8892, 1, 52.726263
8303.8987, 2948.526, 3736.7544, 1, 48.
8750., 2946.8752, 4295.4545, -1, 33.75035
8750., 2726.7422, 1431.8182, -1, 28.574473
8726.8959, 2409.8222, 6545.1719, -1, 27.692308
8861.0118, 2224.8296, 6645.7589, -1, 25.846154
8890.7599, 2001.1291, 1333.614, -1, 46.153846
8711.1111, 1733.3333, 7577.0017, -1, 48.461717
8711.1111, 1466.6667, 7375.568, -1, 40.254351
8805.8738, 1300., 7204.8058, -1, 34.156674
9000., 913.5, 534.05269, -1, 6.6833895
8786.4712, 686.25403, 0.49454947, -1, 6.5031323
8750., 476.19215, 1431.8182, 1, 6.1187081
8789.7551, 568.6146, 5.0777365, 1, 6.231513
9055.5899, 972.3404, 1.6609751, 1, 6.756835
8890.3245, 1168.1986, 351.37505, 1, 7.085632
8856.6573, 1424.748, 461.5534, 1, 7.5886105
8889.2082, 1700., 7272.9885, 1, 31.603954
8711.1111, 2000., 1308.494, 1, 9.3567387
8750., 2275.4625, 1431.8182, 1, 11.471603
8655.0653, 2500., 7081.4171, 1, 49.274491
8711.1111, 2800., 6117.2042, 1, 44.298313
8711.1111, 3066.6667, 2172.5507, 1, 49.636992
9030.8821, 3227.9145, 2155.9963, 1, 50.007744
9422.2222, 3333.3333, 3115.3133, -1, 36.7177
9250., 2954.1685, 1513.6364, -1, 25.416009
9208.0068, 2750.5697, 4143.6031, -1, 12.923077
9438.2619, 2500., 4633.3286, -1, 11.013644
9244.7972, 2300., 7563.925, -1, 34.139299
9422.2222, 2000., 6110.5594, -1, 11.456941
9384.8674, 1700., 7678.5279, -1, 28.187066
9422.2222, 1466.6667, 7999.5225, -1, 36.159213
9434.3428, 1300., 7719.0078, -1, 30.304259
9240., 913.5, 504.97762, -1, 6.5793329
9480., 749.5, 90.309792, -1, 6.3111023
9580.2353, 661.29122, 79.8093, 1, 6.0907475
9515.1793, 818.49909, 135.0606, 1, 6.3180315
9334.0232, 1096.0692, 278.70075, 1, 6.7433079
9240., 1423.5, 556.26801, 1, 7.2392495
9422.2222, 1733.3333, 3474.8106, 1, 7.7171526
9422.2222, 2000., 5911.3519, 1, 10.797743
9422.2222, 2266.6667, 5990.0533, 1, 12.300899
9250., 2643.2148, 7568.1818, 1, 38.174727
9392.836, 2921.686, 4226.7762, 1, 18.461538
9257.4833, 3137.261, 1388.6225, 1, 46.153846
9220.329, 3258.3313, 4149.1481, 1, 48.
9926.3932, 3215.7613, 7444.7949, -1, 38.769231
10022.921, 3054.9673, 7517.1907, -1, 29.538462
9829.6535, 2700., 4825.4663, -1, 11.294699
10065.367, 2500., 8235.3003, -1, 29.023469
9840., 2266.6667, 8496.0074, -1, 34.503455
9777.7778, 2000., 7990.0845, -1, 24.47911
10077.998, 1750.2623, 7967.1129, -1, 19.304469
9777.7778, 1466.6667, 7180.7727, -1, 14.473647
9753.4482, 1100., 4788.0564, -1, 8.4042393
9777.7778, 933.33333, 1030.3346, -1, 6.3672585
9735.4406, 666.58619, 411.345, -1, 6.0852867
9633.4893, 666.00815, 48.021683, 1, 6.0821946
9677.62, 870.73933, 158.78896, 1, 6.3191524
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
9720., 1341.5, 477.05169, 1, 6.8491067
9777.7778, 1733.3333, 7782.8383, 1, 20.939566
9777.7778, 2000., 4800.7864, 1, 8.5467778
9777.7778, 2266.6667, 4999.2907, 1, 9.1151359
9777.7778, 2533.3333, 7690.7437, 1, 26.017645
9777.7778, 2800., 7900.9418, 1, 35.021543
9891.9259, 3100., 8093.3939, 1, 40.710638
9998.8837, 3302.6355, 1499.8325, 1, 31.384615
9777.7778, 3600., 4265.0776, 1, 47.662476
10488.889, 3866.6667, 4486.7446, -1, 39.062837
10488.889, 3600., 5353.7755, -1, 20.468614
10302.326, 3384.2824, 7726.7445, -1, 36.923077
10320., 3066.6667, 8600.6981, -1, 40.164945
10291.101, 2720.5361, 4630.9955, -1, 46.153846
10133.333, 2533.3333, 9261.6558, -1, 46.359592
10133.333, 2266.6667, 9297.978, -1, 46.617062
10133.333, 2000., 9317.6794, -1, 48.258323
10189.474, 1733.3333, 8436.9767, -1, 25.440364
10400.002, 1492.2359, 8071.0716, -1, 16.712628
10189.224, 1100., 8336.6382, -1, 27.586944
10250., 977.37539, 5031.8182, -1, 7.4930604
10189.474, 666.66667, 6821.9648, -1, 10.464271
10133.333, 666.66667, 77.328053, 1, 5.9269844
10411.189, 1020.7883, 353.43552, 1, 6.2124595
10440., 1218.5, 379.05156, 1, 6.3950202
10133.333, 1466.6667, 6524.2122, 1, 9.8092958
10392.434, 1644.8856, 4676.5953, 1, 7.3846154
10488.889, 2000., 6811.8268, 1, 9.8349479
10488.896, 2367.3194, 7866.672, 1, 14.769231
10413.498, 2500., 8520.1346, 1, 25.511982
10236.932, 2700., 8375.6717, 1, 26.77603
10550.432, 3100., 8632.172, 1, 33.286958
10250., 3263.8875, 5031.8182, 1, 17.812857
10490.569, 3500., 1716.6386, 1, 30.169557
10522.108, 3900., 5165.3984, 1, 45.023929
10739.564, 3842.5738, 4310.3087, -1, 28.493698
10750., 3637.5492, 1759.0909, -1, 28.046725
10878.314, 3367.7889, 8158.7357, -1, 33.230769
10844.444, 3066.6667, 7750.6001, -1, 18.165167
10800., 2800., 3390.3356, -1, 9.0261654
10750., 2532.6981, 8795.4545, -1, 23.00841
10844.444, 2266.6667, 8043.8697, -1, 12.627432
10844.444, 2000., 9363.0777, -1, 27.75776
10576.727, 1700., 8653.6856, -1, 21.834111
10652.632, 1466.6667, 9251.6862, -1, 34.527811
10652.632, 1200., 8202.3171, -1, 16.423429
10801.354, 900., 8837.4714, -1, 30.28806
10800., 666.66667, 8488.7674, -1, 18.993902
10617.912, 773.02554, 43.30968, 1, 5.9279097
10713.277, 959.09299, 231.50372, 1, 6.0749522
10844.444, 1200., 4657.7089, 1, 6.8758371
10738.038, 1500., 5271.4004, 1, 7.3989091
10750., 1711.2804, 5277.2727, 1, 7.5394547
10844.444, 2000., 6919.4541, 1, 9.2177746
10750., 2380.4536, 5277.2727, 1, 8.2366932
10844.444, 2533.3333, 4515.829, 1, 8.0165853
10672.198, 2691.2377, 8004.1487, 1, 16.615385
10663.156, 3100., 8724.4004, 1, 35.490836
10858.898, 3300., 8884.5527, 1, 32.456653
10943.395, 3719.5191, 8207.5459, 1, 44.307692
10644.182, 3900., 5225.3255, 1, 46.568108
10750., 4089.5701, 5277.2727, 1, 50.485978
11039.579, 4285.5297, 5890.3271, 1, 50.628797
11115.789, 4133.3333, 3962.3177, -1, 37.884285
11250., 3834.9004, 1840.9091, -1, 28.490537
11200., 3600., 8360.7235, -1, 32.183051
11200., 3333.3333, 9025.8892, -1, 30.543447
11115.789, 3066.6667, 5677.4738, -1, 10.077158
11115.789, 2800., 6773.0913, -1, 9.8315506
11115.789, 2533.3333, 8212.9371, -1, 12.659015
11115.789, 2266.6667, 9304.551, -1, 21.199347
11115.789, 2000., 9654.0967, -1, 28.559377
11115.789, 1733.3333, 9458.4135, -1, 25.95788
11115.789, 1466.6667, 9843.1024, -1, 36.278288
11339.139, 1100., 9277.4771, -1, 27.791941
11200., 933.33333, 9738.865, -1, 40.939432
11257.602, 686.21168, 9151.1905, -1, 22.477806
11200., 666.66667, 694.33396, 1, 5.6376995
11078.524, 1021.623, 569.29257, 1, 5.9979625
11160., 1095.5, 536.95615, 1, 6.0385651
11115.789, 1466.6667, 3660.0511, 1, 6.5221557
11200., 1733.3333, 7408.6855, 1, 9.3787855
11200., 2000., 7154.5436, 1, 8.9476825
11200., 2266.6667, 3395.4462, 1, 7.0561925
11250., 2435.1787, 1840.9091, 1, 7.2559123
11200., 2800., 9983.1364, 1, 33.71678
11115.789, 3066.6667, 8645.1758, 1, 23.018261
11255.147, 3300., 9208.7568, 1, 25.719423
11464.316, 3500., 9379.8948, 1, 30.686507
11218.977, 3900., 1835.8327, 1, 33.350907
11250., 4204.6284, 5522.7273, 1, 38.742811
11418.099, 4309.2438, 4561.1633, 1, 41.322953
11927.143, 4537.9217, 6426.707, -1, 43.10904
11911.111, 4400., 7957.8443, -1, 42.103639
11555.556, 4133.3333, 4987.6403, -1, 23.12512
11555.556, 3866.6667, 1895.4776, -1, 20.896871
11555.556, 3600., 8434.63, -1, 26.07079
11750., 3330.7962, 1922.7273, -1, 10.008186
11578.947, 3066.6667, 9773.4391, -1, 30.438921
11555.556, 2800., 10076.233, -1, 25.262479
11555.556, 2533.3333, 9694.9705, -1, 21.754894
11555.556, 2266.6667, 9804.5552, -1, 22.263919
11578.947, 2000., 9956.1904, -1, 24.789658
11578.947, 1733.3333, 9920.6191, -1, 25.054915
11578.947, 1466.6667, 9927.1368, -1, 27.589187
11578.947, 1200., 9495.4163, -1, 27.146729
11578.947, 933.33333, 9958.4581, -1, 32.453612
11760., 666.66667, 9234.7239, -1, 15.83165
11566.961, 597.89271, 1735.0442, 1, 5.5384615
11555.556, 1200., 583.15129, 1, 6.2321426
11911.111, 1466.6667, 8115.3604, 1, 9.4185723
11555.556, 1733.3333, 6957.8183, 1, 8.1941239
11911.111, 2000., 7139.8159, 1, 8.0981104
11555.556, 2266.6667, 6414.5856, 1, 7.9065377
11555.556, 2533.3333, 1414.6088, 1, 7.4081401
11682.844, 2700., 1911.7381, 1, 7.7197891
11578.947, 3066.6667, 10011.943, 1, 28.554669
11599.149, 3374.5309, 1739.8724, 1, 11.076923
11750.325, 3500., 9613.9022, 1, 31.661263
11654.792, 3986.3207, 1748.2188, 1, 24.
11750., 4050.8146, 5768.1818, 1, 16.864484
11555.556, 4400., 5400.6602, 1, 40.836314
11988.036, 4700., 5885.0356, 1, 46.298249
12266.667, 4666.6667, 5130.7334, -1, 36.833492
12266.667, 4400., 7181.4615, -1, 25.227117
12202.922, 4075.4921, 5491.3151, -1, 14.769231
12266.667, 3866.6667, 10537.532, -1, 40.313786
12250., 3651.3516, 2004.5455, -1, 11.090009
12042.105, 3333.3333, 9722.8984, -1, 23.559128
12042.105, 3066.6667, 11120.246, -1, 39.498358
12240., 2800., 10828.479, -1, 29.12558
12240., 2533.3333, 10523.657, -1, 20.036361
12042.105, 2266.6667, 10395.835, -1, 21.801297
12042.105, 2000., 10383.761, -1, 22.957069
12042.105, 1733.3333, 10415.829, -1, 25.565796
12042.105, 1466.6667, 10271.636, -1, 24.962961
12042.105, 1200., 10171.967, -1, 24.986784
12464.286, 1059.1353, 9667.4863, -1, 13.618797
12266.667, 1200., 8950.9603, 1, 12.022706
12266.667, 1466.6667, 7487.681, 1, 7.960504
12266.667, 1733.3333, 7682.322, 1, 8.1419687
12266.667, 2000., 9318.1102, 1, 11.552903
12042.105, 2266.6667, 6986.9918, 1, 7.899096
12266.667, 2533.3333, 8914.3224, 1, 10.164107
12230.279, 2716.6294, 5503.6257, 1, 7.3846154
12266.667, 3066.6667, 9852.8792, 1, 15.498954
12266.667, 3333.3333, 11118.043, 1, 35.087521
12250., 3522.1674, 10022.727, 1, 26.369986
12266.667, 3866.6667, 9805.52, 1, 27.370724
12458.565, 4100., 10193.371, 1, 38.484944
12266.667, 4400., 8130.9136, 1, 31.815019
12285.42, 4603.2995, 1842.813, 1, 51.692308
12366.857, 4900., 6071.0028, 1, 50.263638
12848.826, 4830.8124, 7523.6894, -1, 38.087949
12622.222, 4666.6667, 7153.4861, -1, 31.726049
12622.222, 4400., 8340.5884, -1, 21.666963
12622.222, 4133.3333, 9578.1132, -1, 24.111545
12622.222, 3866.6667, 7881.4555, -1, 12.948913
12505.263, 3600., 9285.6614, -1, 16.473081
12622.222, 3333.3333, 10652.996, -1, 25.036042
12622.222, 3066.6667, 12201.641, -1, 46.437586
12505.263, 2800., 11643.139, -1, 32.314805
12505.263, 2533.3333, 10962.125, -1, 23.532488
12505.263, 2266.6667, 10335.723, -1, 16.089133
12505.263, 2000., 10296.056, -1, 15.972968
12505.263, 1733.3333, 10368.828, -1, 17.553703
12505.263, 1466.6667, 10188.21, -1, 16.546148
12493.15, 1312.0773, 9837.1376, -1, 17.106011
12505.263, 1200., 7793.0072, 1, 8.0360925
12505.263, 1466.6667, 8997.8916, 1, 10.098689
12505.263, 1733.3333, 8556.1542, 1, 9.0039836
12505.263, 2000., 10785.984, 1, 21.29777
12505.263, 2266.6667, 10655.836, 1, 18.211509
12505.263, 2533.3333, 8438.1287, 1, 9.0380649
12622.222, 2800., 10178.57, 1, 14.27298
12622.222, 3066.6667, 12131.794, 1, 40.501991
12505.263, 3333.3333, 10122.506, 1, 18.945065
12505.263, 3600., 10453.903, 1, 29.167158
12550.079, 3847.986, 9412.5595, 1, 20.307692
12719.388, 4100., 6244.063, 1, 11.973196
12622.222, 4400., 9134.6262, 1, 32.544809
12789.284, 4661.5362, 9591.9629, 1, 48.
12750., 4908.9242, 2086.3636, 1, 49.633757
12707.678, 5073.3841, 5718.455, 1, 46.153846
13298.819, 5096.1353, 8572.7143, -1, 43.387649
12977.778, 4933.3333, 8377.8535, -1, 44.471324
12977.778, 4666.6667, 8882.5493, -1, 30.663798
12977.778, 4400., 10386.022, -1, 31.63654
12977.778, 4133.3333, 10764.532, -1, 30.70953
12977.778, 3866.6667, 5869.2692, -1, 9.2545044
12977.778, 3600., 4058.9705, -1, 8.6864746
13333.333, 3333.3333, 6777.6402, -1, 8.119325
12977.778, 3066.6667, 11817.519, -1, 29.069981
12968.421, 2800., 10425.791, -1, 13.262683
13431.579, 2533.3333, 8418.6108, -1, 8.1603903
12968.421, 2266.6667, 9470.0851, -1, 9.8235285
13431.579, 2000., 10950.711, -1, 13.780207
12968.421, 1733.3333, 10757.171, -1, 16.311336
12968.421, 1466.6667, 10606.828, -1, 16.04495
13101.423, 1317.1214, 9826.0674, -1, 11.076923
13200., 933.33333, 9947.4753, -1, 11.283449
13179.31, 1193.3038, 8401.3928, 1, 8.3724961
12968.421, 1466.6667, 8268.8187, 1, 8.6972882
12977.778, 1733.3333, 8108.3468, 1, 7.8875747
12977.778, 2000., 10109.103, 1, 11.716771
12977.778, 2266.6667, 11314.098, 1, 20.487006
12977.778, 2533.3333, 10824.296, 1, 14.438722
13333.333, 2800., 11307.348, 1, 16.125955
12977.585, 3069.5343, 1946.6378, 1, 7.3846154
12977.778, 3333.3333, 5599.2255, 1, 8.080992
13405.258, 3700., 10967.939, 1, 18.839176
12977.778, 3866.6667, 6134.851, 1, 10.06821
13333.333, 4133.3333, 9753.3253, 1, 17.22956
13270.868, 4300., 6514.7898, 1, 10.913517
13035.984, 4700., 10665.805, 1, 44.245912
13412.152, 4900., 10973.579, 1, 46.739266
13182.3, 5100., 2157.1036, 1, 50.697761
13362.267, 5403.0486, 5768.7959, 1, 49.473216
13894.737, 5200., 10851.748, -1, 44.679935
13688.889, 4933.3333, 11021.496, -1, 45.489388
13688.889, 4666.6667, 11282.841, -1, 34.379628
13500.673, 4500., 11046.005, -1, 33.493376
13680., 4133.3333, 6921.1652, -1, 9.557916
13688.889, 3866.6667, 12435.364, -1, 32.320912
13894.737, 3600., 8095.9601, -1, 8.9107325
13680., 3333.3333, 12872.48, -1, 30.994553
13894.737, 3066.6667, 8559.0502, -1, 8.1110697
13480.105, 2900., 6617.506, -1, 7.184411
13894.737, 2533.3333, 13139.087, -1, 31.320251
13894.737, 2266.6667, 10390.176, -1, 9.8191998
13894.737, 2000., 10714.064, -1, 10.82529
13894.737, 1733.3333, 10801.936, -1, 11.212345
13607.975, 1558.5887, 10583.999, -1, 11.751021
13629.069, 1315.3312, 10558.495, -1, 11.829618
13680., 933.33333, 10283.298, -1, 10.771138
13472.668, 1203.724, 9414.8344, 1, 9.5886057
13557.895, 1466.6667, 9194.4687, 1, 8.5180577
13894.737, 1733.3333, 10388.031, 1, 9.9124478
13894.737, 2000., 11400.257, 1, 13.303675
13688.889, 2266.6667, 11671.522, 1, 16.064685
13688.889, 2533.3333, 11353.69, 1, 13.928923
13680., 2800., 12351.625, 1, 24.728646
13688.889, 3066.6667, 11119.113, 1, 13.094747
13449.253, 3289.8603, 11425.453, 1, 16.909559
13688.889, 3600., 12133.929, 1, 27.823286
13688.889, 3866.6667, 12870.938, 1, 37.793006
13688.889, 4133.3333, 10191.314, 1, 15.238394
13738.664, 4300., 2248.145, 1, 11.218747
13688.889, 4666.6667, 10972.755, 1, 33.628615
13705.353, 4900., 11213.471, 1, 38.36656
13688.889, 5200., 6620.0233, 1, 49.916788
13688.889, 5466.6667, 9058.314, 1, 49.312786
13894.737, 5733.3333, 7231.2541, 1, 50.92528
13921.404, 5133.9315, 10541.962, -1, 43.990312
14160., 4933.3333, 10179.257, -1, 45.195332
14357.895, 4666.6667, 9048.0855, -1, 12.607487
14044.444, 4400., 5415.6349, -1, 9.9181713
14044.444, 4133.3333, 10489.452, -1, 14.505992
14044.444, 3866.6667, 2281.4321, -1, 8.3758941
14357.895, 3600., 11464.564, -1, 12.583583
14044.444, 3333.3333, 12129.654, -1, 17.798886
14357.895, 3066.6667, 12011.946, -1, 13.094776
14357.895, 2800., 11764.275, -1, 11.924418
14357.895, 2533.3333, 11899.82, -1, 13.424387
14357.895, 2266.6667, 11414.513, -1, 11.088354
14357.895, 2000., 11233.393, -1, 10.873259
14357.895, 1733.3333, 11144.646, -1, 10.875836
14372.869, 1576.6045, 11082.001, -1, 10.76185
14160., 1200., 10281.285, -1, 10.107706
14133.468, 1203.7109, 7046.0869, 1, 6.4057649
14078.908, 1352.1572, 6859.511, 1, 6.3791421
14357.895, 1733.3333, 7206.1787, 1, 6.4602849
14357.895, 2000., 7774.6863, 1, 6.7367632
14160., 2266.6667, 10882.37, 1, 10.294549
14044.444, 2533.3333, 12389.557, 1, 18.308421
14044.444, 2800., 9166.0443, 1, 8.1976601
14160., 3066.6667, 12260.684, 1, 16.364879
14044.444, 3333.3333, 12912.853, 1, 26.410034
14044.444, 3600., 12530.627, 1, 22.705311
14004.069, 3808.8668, 13508.623, 1, 39.450837
14357.895, 4133.3333, 11231.846, 1, 13.460723
14044.444, 4400., 12857.733, 1, 41.387497
14044.444, 4666.6667, 12103.872, 1, 39.684489
14044.444, 4933.3333, 11821.427, 1, 41.247451
13934.171, 5100., 11400.685, 1, 43.434128
14044.444, 5466.6667, 10193.316, 1, 44.479646
14044.444, 5733.3333, 9646.9443, 1, 51.292488
14302.738, 6017.3657, 8078.8263, 1, 51.345947
14821.053, 4933.3333, 8838.3413, -1, 11.538208
14821.053, 4666.6667, 8753.5002, -1, 10.749472
14821.053, 4400., 9419.4107, -1, 10.221735
14821.053, 4133.3333, 9653.4103, -1, 10.01736
14821.053, 3866.6667, 11302.784, -1, 11.958334
14821.053, 3600., 10270.578, -1, 9.180845
14821.053, 3333.3333, 7814.446, -1, 7.1807374
14821.053, 3066.6667, 11876.995, -1, 11.153959
14821.053, 2800., 11528.106, -1, 10.630407
14821.053, 2533.3333, 11757.288, -1, 10.99478
14821.053, 2266.6667, 11776.981, -1, 10.899868
14821.053, 2000., 11495.832, -1, 10.31379
14821.053, 1733.3333, 11544.825, -1, 10.714005
14482.451, 1583.7733, 11204.295, -1, 10.798314
14640., 1200., 10892.652, -1, 9.8099884
14821.053, 1200., 8651.5942, 1, 6.8826422
14821.053, 1466.6667, 7261.7386, 1, 6.2716729
14821.053, 1733.3333, 6191.308, 1, 6.2798411
14821.053, 2000., 7653.567, 1, 6.4817896
14755.556, 2266.6667, 10750.722, 1, 8.9332895
14821.053, 2533.3333, 10130.039, 1, 8.1417002
14755.556, 2800., 12374.504, 1, 13.570561
14400., 3066.6667, 7496.766, 1, 6.9478749
14400., 3333.3333, 10581.771, 1, 9.4838631
14400., 3600., 13641.872, 1, 33.589916
14400., 3866.6667, 11873.398, 1, 15.398101
14755.556, 4133.3333, 14069.493, 1, 36.667604
14400., 4400., 9342.7293, 1, 11.615494
14400., 4666.6667, 9934.3808, 1, 13.546564
14492.209, 4900., 7114.3573, 1, 11.026996
14400., 5200., 10400.689, 1, 50.793418
14640., 5466.6667, 10136.715, 1, 49.469904
14750., 5655.4063, 12068.182, 1, 48.054036
14821.053, 6000., 11071.808, 1, 50.427396
15347.885, 5092.4131, 7818.789, -1, 10.161541
15284.211, 4933.3333, 9050.2666, -1, 10.546402
15284.211, 4666.6667, 9444.0831, -1, 10.39045
15284.211, 4400., 10393.073, -1, 10.57604
15284.211, 4133.3333, 10682.801, -1, 9.7781608
15284.211, 3866.6667, 10247.931, -1, 9.1947742
15284.211, 3600., 10811.238, -1, 8.8886068
15284.211, 3333.3333, 10833.576, -1, 8.9740129
15284.211, 3066.6667, 11411.004, -1, 9.1975331
15284.211, 2800., 11954.488, -1, 10.157437
15284.211, 2533.3333, 11806.068, -1, 9.7694534
15284.211, 2266.6667, 11824.687, -1, 9.9379835
15284.211, 2000., 11808.856, -1, 9.9734524
15284.211, 1733.3333, 11726.862, -1, 10.007124
14888.831, 1577.8185, 11397.729, -1, 10.237434
15284.211, 933.33333, 9702.7536, 1, 7.2067658
15284.211, 1200., 8699.0384, 1, 6.6555639
15284.211, 1466.6667, 9575.7154, 1, 7.2110962
15284.211, 1733.3333, 7263.0766, 1, 6.1752882
15066.982, 2097.8471, 11300.236, 1, 9.2307692
15111.111, 2266.6667, 11573.035, 1, 9.5328798
15120., 2533.3333, 11803.485, 1, 9.7797932
15284.211, 2800., 12300.065, 1, 10.914508
15284.211, 3066.6667, 10822.393, 1, 8.4604122
15111.111, 3333.3333, 6751.3905, 1, 6.7356901
15111.111, 3600., 15338.875, 1, 49.651106
15284.211, 3866.6667, 15342.627, 1, 44.755758
15111.111, 4133.3333, 9706.315, 1, 8.9779159
15111.111, 4400., 9675.1563, 1, 9.5796218
15111.111, 4666.6667, 4272.2142, 1, 8.9379423
15111.111, 4933.3333, 7563.9542, 1, 10.12332
15111.111, 5200., 14030.774, 1, 46.633579
15284.211, 5466.6667, 13607.743, 1, 50.995098
15284.211, 5733.3333, 13156.194, 1, 51.178062
15079.194, 5900., 12337.522, 1, 50.995744
15747.368, 5200., 6436.2282, -1, 9.6492091
15747.368, 4933.3333, 4129.4636, -1, 9.2205764
15747.368, 4666.6667, 9531.0095, -1, 9.3700526
15747.368, 4400., 10654.471, -1, 9.4601483
15747.368, 4133.3333, 2942.8782, -1, 8.2981496
15747.368, 3866.6667, 10839.837, -1, 9.0304566
15747.368, 3600., 11311.306, -1, 9.0372035
15747.368, 3333.3333, 11418.479, -1, 9.0554237
15747.368, 3066.6667, 11886.767, -1, 9.3741266
15747.368, 2800., 11796.083, -1, 9.1986577
15747.368, 2533.3333, 11848.283, -1, 9.218341
15747.368, 2266.6667, 11849.654, -1, 9.188711
15747.368, 2000., 11840.673, -1, 9.1866895
15747.368, 1733.3333, 11815.072, -1, 9.2493054
15720.846, 1579.1591, 11653.353, -1, 9.102265
15747.368, 933.33333, 9880.3856, 1, 7.0102749
15747.368, 1200., 10058.668, 1, 7.2273013
15747.368, 1466.6667, 7886.564, 1, 6.3583824
15747.368, 1733.3333, 10144.086, 1, 7.2913329
15466.667, 2000., 9356.5179, 1, 6.9843816
15466.667, 2266.6667, 12045.126, 1, 9.795283
15466.667, 2533.3333, 10482.041, 1, 7.6934677
15750., 2893.905, 12886.364, 1, 11.042311
15747.368, 3066.6667, 9973.4549, 1, 7.4053293
15747.368, 3333.3333, 12927.733, 1, 11.194146
15747.368, 3600., 11115.713, 1, 8.697742
15747.368, 3866.6667, 10275.694, 1, 8.164542
15747.368, 4133.3333, 10757.039, 1, 9.0167571
15534.015, 4500., 2541.9297, 1, 8.3627482
15747.368, 4666.6667, 8102.3465, 1, 8.5785151
15466.667, 4933.3333, 5731.6657, 1, 9.2511775
15466.667, 5200., 8963.6382, 1, 10.93799
15747.368, 5466.6667, 13567.49, 1, 51.492182
15478.521, 5782.6786, 13467.746, 1, 51.520168
15481.587, 5925.9329, 13205.794, 1, 51.643932
16210.526, 5200., 5131.6821, -1, 9.091195
16210.526, 4933.3333, 7130.7414, -1, 8.2243705
16210.526, 4666.6667, 2682.4975, -1, 7.9010611
16162.752, 4300., 2644.8139, -1, 7.4361719
16210.526, 4133.3333, 11162.821, -1, 8.7705103
16210.526, 3866.6667, 11146.614, -1, 8.6122673
16210.526, 3600., 11273.474, -1, 8.5954427
16210.526, 3333.3333, 11606.886, -1, 8.6257314
16210.526, 3066.6667, 11810.309, -1, 8.7076565
16210.526, 2800., 11837.477, -1, 8.6672629
16080., 2533.3333, 11815.13, -1, 8.6929856
16080., 2266.6667, 11756.545, -1, 8.6109279
16080., 2000., 11810.698, -1, 8.6823604
16174.841, 1601.2738, 11751.971, -1, 8.6009195
16016.73, 1549.4523, 11782.707, -1, 8.8628571
16080., 1200., 11426.991, -1, 8.321589
15871.484, 933.33333, 10079.744, 1, 7.0581321
16080., 1200., 10004.854, 1, 6.9638311
16210.526, 1466.6667, 10809.433, 1, 7.4808424
16210.526, 1733.3333, 11012.899, 1, 7.6206247
16210.526, 2000., 11975.968, 1, 8.5763226
16210.526, 2266.6667, 12173.272, 1, 8.8163415
16210.526, 2533.3333, 12688.579, 1, 9.6618977
16210.526, 2800., 12086.292, 1, 8.8357307
16210.526, 3066.6667, 11644.161, 1, 8.1634307
16210.526, 3333.3333, 12472.501, 1, 9.6717318
16210.526, 3600., 11287.085, 1, 8.0947207
16210.526, 3866.6667, 11330.523, 1, 8.7028741
16210.526, 4133.3333, 11473.794, 1, 9.0826947
16210.526, 4400., 10253.855, 1, 8.3976355
16210.526, 4666.6667, 9862.6683, 1, 8.517548
16210.526, 4933.3333, 7729.0145, 1, 8.3941809
16210.526, 5200., 7717.9532, 1, 9.1974983
16016.397, 5724.9503, 15189.625, 1, 52.303728
16686.825, 5381.9567, 7821.23, -1, 8.9093811
16673.684, 5200., 5973.9369, -1, 8.2529587
16673.684, 4933.3333, 5045.4683, -1, 7.7396073
16673.684, 4666.6667, 2658.2975, -1, 7.582035
16673.684, 4400., 2663.8198, -1, 7.917239
16673.684, 4133.3333, 10319.283, -1, 7.86795
16673.684, 3866.6667, 10924.365, -1, 8.0070167
16673.684, 3600., 11466.375, -1, 8.1218682
16673.684, 3333.3333, 11807.596, -1, 8.0896456
16673.684, 3066.6667, 11757.963, -1, 8.1642624
16673.684, 2800., 11802.278, -1, 8.130069
16463.158, 2533.3333, 11843.979, -1, 8.2473271
16463.158, 2266.6667, 11846.491, -1, 8.2334942
16463.158, 2000., 11826.504, -1, 8.2467129
16463.158, 1733.3333, 11835.64, -1, 8.3096411
16463.158, 1466.6667, 11826.188, -1, 8.356946
16560., 1200., 11834.408, -1, 8.2430366
16463.158, 933.33333, 10833.784, 1, 7.1912192
16463.158, 1200., 10934.084, 1, 7.3614664
16673.684, 1466.6667, 11369.077, 1, 7.5939556
16673.684, 1733.3333, 12439.736, 1, 8.6806102
16673.684, 2000., 12374.794, 1, 8.4966336
16673.684, 2266.6667, 12609.896, 1, 8.7357374
16673.684, 2533.3333, 12362.539, 1, 9.560202
16673.684, 2800., 12173.852, 1, 8.2658465
16673.684, 3066.6667, 11212.664, 1, 7.5278395
16673.684, 3333.3333, 11671.089, 1, 7.9603363
16673.684, 3600., 11049.433, 1, 7.8309974
16673.684, 3866.6667, 11393.73, 1, 7.9576574
16673.684, 4133.3333, 11439.852, 1, 8.3603396
16673.684, 4400., 11026.116, 1, 8.2880252
16673.684, 4666.6667, 10337.967, 1, 8.4525144
16673.684, 4933.3333, 9592.962, 1, 8.453965
16673.684, 5200., 9249.8077, 1, 8.9696521
16673.684, 5466.6667, 7907.0906, 1, 9.1336861
16804.992, 5382.3507, 5895.2022, -1, 8.6047627
17136.842, 5200., 4436.7239, -1, 7.9835464
17136.842, 4933.3333, 3556.3679, -1, 7.5891093
17136.842, 4666.6667, 3992.34, -1, 7.7885387
17136.842, 4400., 10178.756, -1, 7.6450654
17136.842, 4133.3333, 10798.31, -1, 7.7740438
17136.842, 3866.6667, 10315.012, -1, 8.0025643
17136.842, 3600., 10759.024, -1, 8.0269009
16947.368, 3333.3333, 10904.964, -1, 8.0919257
16947.368, 3066.6667, 11177.967, -1, 8.1297031
17033.924, 2837.2276, 11517.557, -1, 7.5851264
17164.205, 2447.9512, 11738.826, -1, 7.4512533
16894.683, 2335.5796, 11653.354, -1, 7.6124302
16957.563, 1925.4311, 11825.283, -1, 8.3185851
16947.368, 1733.3333, 11830.938, -1, 8.2731363
16963.788, 1496.3173, 11843.953, -1, 8.1807626
17040., 1200., 11742.482, -1, 7.6591163
16947.368, 933.33333, 11655.221, 1, 7.4945842
17136.842, 1200., 11825.873, 1, 7.5765832
17136.842, 1466.6667, 11805.759, 1, 7.5712218
17136.842, 1733.3333, 12430.839, 1, 8.6368791
17136.842, 2000., 12444.46, 1, 8.1163951
17136.842, 2266.6667, 12543.401, 1, 8.1044308
17136.842, 2533.3333, 12569.31, 1, 8.191087
17136.842, 2800., 11854.716, 1, 7.4942632
17136.842, 3066.6667, 11556.182, 1, 7.5246298
17136.842, 3333.3333, 11386.196, 1, 7.5493418
17136.842, 3600., 11659.873, 1, 7.820032
17136.842, 3866.6667, 11428.285, 1, 7.8947889
17136.842, 4133.3333, 11379.923, 1, 7.9721255
17136.842, 4400., 10236.979, 1, 8.5488488
17136.842, 4666.6667, 9491.3798, 1, 8.5063207
17136.842, 4933.3333, 10342.558, 1, 8.4613428
17136.842, 5200., 9384.1409, 1, 8.4804058
17136.842, 5466.6667, 9049.5697, 1, 8.8678026
17136.842, 5733.3333, 8259.2916, 1, 9.1066339
17734.146, 5336.4154, 4460.6838, -1, 7.7009814
17600., 5200., 4278.8964, -1, 7.5779214
17600., 4933.3333, 4937.9384, -1, 7.7803669
17600., 4666.6667, 8384.3311, -1, 7.6978711
17600., 4400., 10968.373, -1, 7.6390466
17600., 4133.3333, 10284.179, -1, 7.8417904
17600., 3866.6667, 10817.924, -1, 8.0040767
17431.579, 3600., 10911.392, -1, 8.0216698
17444.973, 3353.5352, 10867.74, -1, 7.7182462
17497.079, 3192.9033, 11042.432, -1, 7.6344602
17368.15, 2810.869, 11530.527, -1, 7.3658157
17687.099, 2624.7907, 11567.878, -1, 7.0487151
17723.989, 2366.2517, 11707.224, -1, 7.1363713
17445.531, 2101.6736, 11629.848, -1, 7.2688586
17330.4, 1615.5812, 11790.55, -1, 7.4868784
17339.606, 1519.748, 11761.522, -1, 7.4477649
17497.305, 1048.4888, 11720.896, 1, 7.1673736
17431.579, 1200., 12120.238, 1, 7.5767655
17431.579, 1466.6667, 12294.621, 1, 7.7501654
17600., 1733.3333, 12432.25, 1, 8.0971978
17600., 2000., 12517.974, 1, 8.2629388
17600., 2266.6667, 12333.077, 1, 7.5688489
17600., 2533.3333, 12268.518, 1, 7.4650652
17600., 2800., 12436.658, 1, 7.6347379
17600., 3066.6667, 12177.971, 1, 7.6204822
17600., 3333.3333, 12224.495, 1, 7.55463
17600., 3600., 12260.936, 1, 7.8632744
17600., 3866.6667, 10826.215, 1, 7.8612734
17600., 4133.3333, 10724.482, 1, 7.9616298
17600., 4400., 10248.263, 1, 7.9517527
17600., 4666.6667, 9992.2385, 1, 8.1469977
17600., 4933.3333, 9830.8181, 1, 8.4687403
17600., 5200., 9099.3356, 1, 8.7984521
17600., 5466.6667, 9329.6123, 1, 8.5243823
17600., 5733.3333, 8964.3261, 1, 8.6403831
17746.344, 5930.2824, 8459.2696, 1, 8.7848038
18061.351, 5675.9556, 5723.3673, -1, 7.9472352
18214.469, 5374.5959, 4586.0673, -1, 7.4918106
17915.789, 5200., 8220.1003, -1, 7.5836489
18063.158, 4933.3333, 8304.5279, -1, 7.6878419
18063.158, 4666.6667, 9192.0424, -1, 7.7106092
18063.158, 4400., 10334.881, -1, 7.768398
18063.158, 4133.3333, 10839.141, -1, 7.7809926
17950.11, 3915.0028, 10603.475, -1, 7.5311722
18198.824, 3663.0605, 10830.839, -1, 7.3886082
17969.359, 3458.0994, 10849.783, -1, 7.432921
17982.461, 3032.0262, 11300.927, -1, 6.9193191
17970.781, 2763.1933, 11543.972, -1, 6.9255132
17862.214, 2652.7734, 11555.922, -1, 7.0378244
17846.551, 2366.0286, 11706.014, -1, 7.0941817
17795.389, 2095.4204, 11481.381, -1, 7.3662204
17826.006, 1823.9727, 11470.427, -1, 7.2613707
18000., 1466.6667, 11645.801, -1, 6.9462677
18000., 1200., 11818.267, -1, 7.0107735
17790.722, 1050.4658, 12002.633, 1, 7.1676564
17999.414, 1278.9591, 12445.017, 1, 7.4041406
17915.789, 1466.6667, 12400.073, 1, 7.6784842
17915.789, 1733.3333, 12498.439, 1, 7.8549376
18063.158, 2000., 12472.468, 1, 7.77217
17915.789, 2266.6667, 12515.704, 1, 7.4736747
17915.789, 2533.3333, 12507.878, 1, 7.4633292
17915.789, 2800., 12382.113, 1, 7.4781488
17915.789, 3066.6667, 12432.581, 1, 7.5544387
17915.789, 3333.3333, 12366.172, 1, 7.5947452
17915.789, 3600., 11094.949, 1, 7.5821402
17915.789, 3866.6667, 11165.919, 1, 7.1978959
17915.789, 4133.3333, 8788.9342, 1, 7.0540518
18063.158, 4400., 7137.396, 1, 6.4736745
18063.158, 4666.6667, 6343.983, 1, 6.5280538
18063.158, 4933.3333, 9753.4609, 1, 8.1627723
18063.158, 5200., 9379.6421, 1, 8.2730555
18063.158, 5466.6667, 9132.5754, 1, 8.6366284
18063.158, 5733.3333, 9342.4789, 1, 8.5290051
18232.34, 5931.1163, 8557.0306, 1, 8.4009115
18608.545, 5883.7399, 7016.8867, -1, 7.8580663
18460.399, 5635.3571, 6783.4231, -1, 7.6366116
18400., 5466.6667, 4417.5321, -1, 7.4928807
18687.5, 5096.8998, 3057.9545, -1, 7.0172564
18400., 4933.3333, 8981.5801, -1, 7.7070778
18400., 4666.6667, 10069.609, -1, 7.7539699
18400., 4400., 10668.203, -1, 7.7221874
18572.149, 4174.7506, 10562.125, -1, 7.3232993
18245.234, 3784.0331, 10764.663, -1, 7.313366
18319.449, 3722.4603, 10739.273, -1, 7.3387122
18475.728, 3366.7801, 11474.759, -1, 6.884795
18480., 3066.6667, 11731.808, -1, 6.9016336
18480., 2800., 11836.533, -1, 6.9184401
18480., 2533.3333, 11827.596, -1, 6.8735117
18480., 2160., 11315.703, -1, 6.9025359
18480., 2000., 11700.836, -1, 7.0526651
18480., 1680., 11582.73, -1, 6.9051598
18480., 1466.6667, 11731.457, -1, 6.7437751
18480., 1200., 11546.792, -1, 6.6130411
18616.793, 1060.6229, 12355.92, 1, 6.8646706
18551.689, 1327.1383, 12483.512, 1, 7.0561842
18513.209, 1592.9966, 12443.227, 1, 7.0771334
18581.854, 1735.4424, 12316.668, 1, 6.9461581
18400., 2000., 12473.375, 1, 7.5088247
18400., 2266.6667, 12483.723, 1, 7.5706978
18400., 2533.3333, 12402.817, 1, 7.5606423
18400., 2800., 12234.745, 1, 7.5129947
18400., 3066.6667, 12147.876, 1, 7.5524071
18400., 3333.3333, 12099.109, 1, 7.5799415
18400., 3600., 12343.642, 1, 7.2440512
18400., 3866.6667, 11932.86, 1, 7.2533272
18400., 4133.3333, 5011.9221, 1, 6.4073942
18526.316, 4400., 3303.0786, 1, 6.2938963
18526.316, 4666.6667, 3660.5697, 1, 6.5201493
18526.316, 4933.3333, 6043.59, 1, 6.6970206
18400., 5200., 8537.866, 1, 7.1492551
18400., 5466.6667, 9153.4836, 1, 8.2848961
18400., 5733.3333, 8838.3303, 1, 7.9213416
18400., 6000., 8945.9166, 1, 8.3550108
19095.147, 5908.1132, 6686.5333, -1, 7.4797488
18884.211, 5733.3333, 6684.5687, -1, 7.4680153
18884.211, 5466.6667, 3558.4021, -1, 7.2382761
18960., 5200., 5640.9279, -1, 7.2824774
18884.211, 4933.3333, 9821.3217, -1, 7.5969137
18884.211, 4666.6667, 10461.467, -1, 7.5460563
18884.211, 4400., 10456.506, -1, 7.3031167
18847.232, 4266.653, 10460.473, -1, 7.195888
18945.789, 3890.8792, 10795.433, -1, 6.9997658
18773.189, 3626.8289, 10726.248, -1, 7.0423638
18729.875, 3408.1511, 11631.062, -1, 6.8664369
18960., 3066.6667, 11495.174, -1, 6.9713707
18960., 2800., 11520.403, -1, 6.9267411
18960., 2533.3333, 11588.098, -1, 6.900566
18960., 2266.6667, 11817.251, -1, 6.9289624
18960., 2000., 11161.165, -1, 6.3355961
18960., 1733.3333, 11064.009, -1, 6.2937491
18960., 1466.6667, 11266.92, -1, 6.3396
18960., 1200., 11731.296, -1, 6.4806276
18820.733, 1249.4676, 12222.419, 1, 6.7378858
19094.672, 1589.0505, 12401.497, 1, 6.7390021
18746.257, 1859.2931, 12376.027, 1, 6.9080125
19088.279, 2021.9028, 12443.404, 1, 6.7541817
18747.153, 2398.9168, 12432.443, 1, 7.3231233
18820.031, 2627.4065, 12422.438, 1, 7.3287242
18884.211, 2800., 12390.775, 1, 7.3333349
18884.211, 3066.6667, 12180.715, 1, 7.2496279
18884.211, 3333.3333, 12292.2, 1, 7.4258825
18884.211, 3600., 12183.311, 1, 7.4125517
18884.211, 3866.6667, 11634.298, 1, 6.772923
18884.211, 4133.3333, 4711.5561, 1, 6.3048667
18884.211, 4400., 3552.0338, 1, 6.4875397
19171.828, 4700., 3137.2083, 1, 6.252232
18884.211, 4933.3333, 4602.6037, 1, 6.4816078
18884.211, 5200., 7787.9688, 1, 7.401058
18884.211, 5466.6667, 8700.6047, 1, 7.1843019
18884.211, 5733.3333, 8087.9767, 1, 7.3723317
18884.211, 6000., 8794.3964, 1, 7.9924797
18818.688, 6185.2843, 8636.6005, 1, 8.2027891
19573.081, 6154.3192, 7252.4808, -1, 7.5255958
19368.421, 6000., 7245.0036, -1, 7.4617157
19368.421, 5733.3333, 7414.8637, -1, 7.125709
19368.421, 5466.6667, 3477.1935, -1, 7.0490721
19368.421, 5200., 8014.1076, -1, 7.0985542
19368.421, 4933.3333, 9523.4103, -1, 7.1632927
19368.421, 4666.6667, 10455.204, -1, 7.2014972
19248.531, 4494.5319, 10544.419, -1, 7.1950346
19272.123, 4265.7009, 10820.145, -1, 7.1097049
19212.975, 3905.4217, 11183.28, -1, 7.0426922
19440., 3600., 11310.325, -1, 6.868344
19440., 3333.3333, 11506.543, -1, 6.8167324
19440., 3066.6667, 11560.771, -1, 6.8238367
19440., 2800., 11604.915, -1, 6.3803318
19440., 2533.3333, 11624.262, -1, 6.3961102
19440., 2266.6667, 11754.972, -1, 6.4185017
19440., 2000., 10967.806, -1, 6.1239681
19440., 1733.3333, 10165.133, -1, 5.8923086
19440., 1466.6667, 10459.589, -1, 5.929654
19440., 1200., 11638.33, -1, 6.2560575
19386.224, 1240.8292, 12344.163, 1, 6.5210985
19259.726, 1393.792, 12435.98, 1, 6.6567083
19307.429, 1812.9192, 12410.42, 1, 6.6503788
19243.488, 2032.5469, 12293.814, 1, 6.6270804
19439.5, 2305.9995, 12379.697, 1, 6.5839147
19593.884, 2416.2044, 12397.439, 1, 6.5121478
19672.061, 2694.9917, 12327.029, 1, 6.5389273
19368.421, 3066.6667, 12242.573, 1, 7.0055474
19368.421, 3333.3333, 12264.263, 1, 7.1045668
19368.421, 3600., 12153.148, 1, 6.7765422
19368.421, 3866.6667, 11862.228, 1, 6.6406294
19368.421, 4133.3333, 10790.512, 1, 6.4104889
19368.421, 4400., 3150.812, 1, 6.3686915
19440., 4666.6667, 8396.8428, 1, 6.3350387
19368.421, 4933.3333, 3627.5917, 1, 6.4787748
19368.421, 5200., 8521.9066, 1, 6.6595586
19368.421, 5466.6667, 8052.6768, 1, 7.3969574
19368.421, 5733.3333, 8607.6036, 1, 7.2069395
19368.421, 6000., 8690.7991, 1, 7.5283742
19368.421, 6266.6667, 8794.0157, 1, 7.8467392
19512.408, 6401.5878, 8606.9752, 1, 7.9213408
19920.92, 6189.3125, 5782.621, -1, 7.3832163
19852.632, 6000., 6845.0562, -1, 7.2073961
19852.632, 5733.3333, 4007.6046, -1, 7.0573565
19852.632, 5466.6667, 7624.8274, -1, 7.066732
19852.632, 5200., 9278.2188, -1, 7.0614752
19852.632, 4933.3333, 10316.28, -1, 7.1105438
19805.795, 4770.902, 10622.936, -1, 7.0562881
19920., 4400., 11236.923, -1, 6.9792046
19920., 4133.3333, 11591.763, -1, 6.9308318
19920., 3866.6667, 11529.521, -1, 6.7963078
19920., 3600., 11424.521, -1, 6.6771388
19920., 3333.3333, 11292.501, -1, 6.5851097
19920., 3066.6667, 11528.694, -1, 6.5621965
19920., 2800., 11608.11, -1, 6.5322866
19920., 2533.3333, 11681.304, -1, 6.2680586
19920., 2266.6667, 11575.691, -1, 6.1980277
19920., 2000., 10650.677, -1, 5.9085711
20101.975, 1802.2299, 9045.8887, -1, 5.5384615
19920., 1466.6667, 10729.399, -1, 5.8754159
19920., 1200., 11454.797, -1, 6.0299694
19700.546, 1176.9297, 12391.369, 1, 6.3957479
20084.962, 1520.8103, 12340.578, 1, 6.2916554
19765.472, 1802.5951, 12320.443, 1, 6.4216345
19786.64, 2001.2209, 12271.211, 1, 6.4081316
20012.741, 2313.2476, 12298.808, 1, 6.3219066
19743.382, 2606.5798, 12402.512, 1, 6.4766998
19721.207, 2923.6701, 12366.68, 1, 6.5718758
19852.632, 3066.6667, 12207.254, 1, 6.7740372
19852.632, 3333.3333, 12225.347, 1, 6.8675745
19852.632, 3600., 12177.621, 1, 6.4733486
19852.632, 3866.6667, 12042.515, 1, 6.6197382
19852.632, 4133.3333, 9402.2699, 1, 6.3740521
19852.632, 4400., 9820.0954, 1, 6.2959947
19852.632, 4666.6667, 3145.0186, 1, 6.3829797
19852.632, 4933.3333, 8336.2328, 1, 6.3626129
19852.632, 5200., 6167.0582, 1, 6.7328806
19852.632, 5466.6667, 8356.6576, 1, 6.6690297
19852.632, 5733.3333, 8099.2791, 1, 7.3310165
19852.632, 6000., 8524.8596, 1, 7.2410351
19852.632, 6266.6667, 8641.8121, 1, 7.5809805
20138.629, 6449.2124, 8769.9561, 1, 7.5211535
20574.88, 6449.5437, 8881.5308, -1, 7.3243162
20336.842, 6266.6667, 6213.6745, -1, 7.2022417
20336.842, 6000., 4040.8827, -1, 7.0583719
20336.842, 5733.3333, 7190.038, -1, 7.060672
20336.842, 5466.6667, 9037.7683, -1, 7.06339
20336.842, 5200., 10287.897, -1, 7.0634244
20247.593, 5044.6133, 10425.147, -1, 7.0010094
20400., 4666.6667, 11270.566, -1, 6.931788
20400., 4400., 10925.585, -1, 6.654641
20400., 4133.3333, 11545.184, -1, 6.6790169
20400., 3866.6667, 11601.909, -1, 6.6431419
20400., 3600., 11598.14, -1, 6.530809
20400., 3333.3333, 11645.566, -1, 6.4846951
20400., 3066.6667, 11537.469, -1, 6.4227176
20400., 2800., 11682.247, -1, 6.4220529
20400., 2533.3333, 11629.519, -1, 6.1270841
20400., 2266.6667, 11719.032, -1, 6.1069939
20400., 2000., 9952.3422, -1, 5.6693112
20400., 1733.3333, 9459.8874, -1, 5.5409337
20400., 1466.6667, 9640.9803, -1, 5.5396612
20400., 1200., 10634.412, -1, 5.6848358
20164.645, 1177.3649, 12044.015, 1, 6.088016
20315.865, 1501.8258, 11933.776, 1, 6.0689499
20186.736, 1812.3735, 11665.045, 1, 6.0521207
20431.614, 1969.5866, 12351.982, 1, 6.3914424
20391.268, 2155.1794, 12013.846, 1, 6.3280606
20416.07, 2637.4182, 11952.748, 1, 6.3933624
20207.29, 2784.9122, 12336.503, 1, 6.3611617
20336.842, 3066.6667, 12176.557, 1, 6.6092188
20336.842, 3333.3333, 12002.424, 1, 6.5978758
20336.842, 3600., 11673.009, 1, 6.5599985
20336.842, 3866.6667, 11862.97, 1, 6.3869274
20336.842, 4133.3333, 11861.326, 1, 6.3962766
20336.842, 4400., 9278.1123, 1, 6.3034462
20336.842, 4666.6667, 8673.9414, 1, 6.355854
20336.842, 4933.3333, 7751.5798, 1, 6.4503514
20336.842, 5200., 7243.7777, 1, 6.6361595
20412.5, 5452.5448, 3340.2273, 1, 6.4827085
20336.842, 5733.3333, 8341.8775, 1, 6.7378618
20336.842, 6000., 8292.8001, 1, 6.9562232
20336.842, 6266.6667, 8600.192, 1, 7.3148892
20336.842, 6533.3333, 8631.1996, 1, 7.5130365
20952.943, 6406.0935, 8348.3275, -1, 7.0575614
20821.053, 6266.6667, 5544.1525, -1, 7.0598427
20821.053, 6000., 6769.6276, -1, 7.060372
20655.727, 5822.6108, 7870.347, -1, 7.0675432
20840.334, 5587.9379, 10169.405, -1, 7.0751682
20681.261, 5306.7703, 10601.201, -1, 6.9555886
20880., 4933.3333, 10345.114, -1, 6.6709079
20880., 4666.6667, 10849.255, -1, 6.5978181
20880., 4400., 10959.284, -1, 6.5047792
20880., 4133.3333, 11119.282, -1, 6.4767927
20880., 3866.6667, 11624.96, -1, 6.4486539
20880., 3600., 11632.217, -1, 6.3812682
20880., 3333.3333, 11615.788, -1, 6.3369344
20880., 3066.6667, 11634.311, -1, 6.3268936
20880., 2800., 11627.599, -1, 6.242459
20880., 2533.3333, 11557.09, -1, 5.9631605
20880., 2266.6667, 11350.146, -1, 5.8795579
20880., 2000., 10594.509, -1, 5.6988388
20880., 1733.3333, 9943.1853, -1, 5.5427385
20880., 1466.6667, 10384.136, -1, 5.5926441
20880., 1200., 10396.813, -1, 5.5365809
20648.498, 1517.515, 12189.209, 1, 6.0589067
20871.014, 1836.6944, 12110.311, 1, 6.0063196
20663.288, 2116.9606, 11510.825, 1, 6.0847201
20867.338, 2330.6732, 9915.4519, 1, 5.5792902
20967.018, 2466.9087, 12118.015, 1, 6.2325027
21073.69, 2681.1399, 10081.071, 1, 5.611364
20747.519, 3170.5355, 12092.209, 1, 6.4077328
20821.053, 3333.3333, 11948.586, 1, 6.397366
20821.053, 3600., 11742.339, 1, 6.3869793
20821.053, 3866.6667, 11407.754, 1, 6.3960642
20821.053, 4133.3333, 11022.107, 1, 6.3867269
20987.5, 4300.4133, 3434.3182, 1, 5.8758044
20821.053, 4666.6667, 9104.5002, 1, 6.3162696
20821.053, 4933.3333, 8435.99, 1, 6.3613437
20821.053, 5200., 7661.4738, 1, 6.4634229
20821.053, 5466.6667, 8235.6441, 1, 6.657827
20821.053, 5733.3333, 7893.4179, 1, 6.8071475
20821.053, 6000., 8242.6129, 1, 7.0725376
20821.053, 6266.6667, 8318.6888, 1, 7.0403331
20821.053, 6533.3333, 8601.9794, 1, 7.3394124
20876.704, 6716.9452, 8729.5933, 1, 7.4345068
21360., 6533.3333, 8825.6355, -1, 7.0280124
21360., 6266.6667, 7119.8773, -1, 7.1076857
21562.5, 5936.9401, 10585.227, -1, 7.0189734
21360., 5733.3333, 10148.705, -1, 6.8918119
21360., 5466.6667, 10814.497, -1, 6.8556168
21360., 5200., 10810.469, -1, 6.6729132
21360., 4933.3333, 10574.846, -1, 6.5284267
21360., 4666.6667, 10805.321, -1, 6.4400897
21360., 4400., 11146.769, -1, 6.3923876
21360., 4133.3333, 11461.92, -1, 6.3474745
21360., 3866.6667, 11631.412, -1, 6.3023842
21360., 3600., 11625.614, -1, 6.2533905
21360., 3333.3333, 11630.136, -1, 6.1998125
21360., 3066.6667, 11614.364, -1, 5.9434347
21360., 2800., 11605.425, -1, 5.9091507
21360., 2533.3333, 11606.663, -1, 6.0562584
21360., 2266.6667, 10983.051, -1, 5.7068415
21360., 2000., 10596.807, -1, 5.6033664
21360., 1733.3333, 9951.3876, -1, 5.5562447
21521.958, 1554.0415, 12213.57, 1, 5.8333215
21150.46, 1862.036, 11837.616, 1, 5.854404
21410.594, 1883.4711, 12102.543, 1, 5.8708974
21320.934, 2282.5004, 10922.719, 1, 5.6707393
21411.816, 2448.0244, 10068.521, 1, 5.5369515
21187.655, 2797.4037, 10341.41, 1, 5.6155573
21165.068, 3154.7237, 12344.556, 1, 6.3540214
21174.932, 3456.493, 12060.425, 1, 6.3363999
21152.254, 3726.6204, 11632.015, 1, 6.3308674
21305.263, 3866.6667, 11735.153, 1, 6.3444734
21305.263, 4133.3333, 11401.788, 1, 6.3429311
21305.263, 4400., 10998.026, 1, 6.3473939
21305.263, 4666.6667, 10249.772, 1, 6.3180548
21305.263, 4933.3333, 9688.6241, 1, 6.3256803
21305.263, 5200., 8412.0487, 1, 6.3616261
21305.263, 5466.6667, 8101.6848, 1, 6.4993485
21562.5, 5750.0984, 3528.4091, 1, 6.3512722
21549.43, 6100., 3526.2703, 1, 7.0009478
21305.263, 6266.6667, 8246.5229, 1, 7.1120341
21305.263, 6533.3333, 8537.2517, 1, 7.0525199
21305.263, 6800., 8587.672, 1, 7.213671
21840., 6266.6667, 9167.6282, -1, 6.9977354
21840., 6000., 10492.998, -1, 6.916678
21840., 3600., 11627.822, -1, 6.1196038
21840., 3333.3333, 11627.282, -1, 6.0692801
21840., 3066.6667, 11611.29, -1, 6.031855
21840., 2800., 11583.271, -1, 5.9881521
21840., 2533.3333, 11507.324, -1, 5.7465447
21840., 2266.6667, 10765.608, -1, 5.5974014
21840., 2000., 10254.737, -1, 5.5837737
21986.172, 1567.4853, 12235.106, 1, 5.7312791
21684.672, 1608.5958, 12205.57, 1, 5.7960845
21848.012, 2125.1365, 12038.178, 1, 5.7706702
21666.878, 2242.7556, 9750.0951, 1, 5.5384615
21654.517, 2536.6713, 10593.768, 1, 5.7299824
21600.992, 2823.7133, 10853.244, 1, 5.6308398
21637.695, 3051.6661, 10647.687, 1, 5.6493969
21694.818, 3425.5055, 10357.862, 1, 5.661146
21623.92, 3494.7825, 11194.025, 1, 5.7897142
21683.96, 3925.4634, 11022.734, 1, 5.8361986
21771.789, 4205.5316, 12094.466, 1, 6.3363725
21703.066, 4411.1832, 11811.055, 1, 6.3720546
21620.751, 4798.3027, 10793.122, 1, 6.3442258
21769.357, 4942.3917, 10669.775, 1, 6.315244
21789.474, 5200., 9569.9995, 1, 6.3315064
21789.474, 5466.6667, 8385.0998, 1, 6.364506
21789.474, 5733.3333, 7996.1624, 1, 6.5023942
21789.474, 6000., 8021.3954, 1, 6.6862895
21755.542, 6300., 3559.9979, 1, 6.7717499
21670.56, 6500., 3546.0916, 1, 7.0016891
21789.474, 6800., 8562.4071, 1, 7.0546182
22137.5, 4594.1176, 3622.5, 1, 5.5927516


==> DataFiles_ForArXiv/Fig_2.2_APole.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 2.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
1932.5784, 246.15385, -4013.8166, 1, 52.646389
3261.3038, 500., -6937.6826, 1, 52.712007
2315.7895, 666.66667, -4700.3594, 1, 54.645577
3049.2481, 300., -5488.6466, 1, 53.546095
3750., 519.64268, -6750., 1, 54.343736
3250., 628.52416, -5850., 1, 55.046949
1750., 865.76024, -3150., 1, 55.585154
2323.1196, 1230.7692, -4181.6153, 1, 55.58315
2421.0526, 1466.6667, -4278.3414, 1, 55.199915
2900.7234, 1828.8848, -5219.5925, 1, 54.618887
4623.2137, 300., -6808.7328, 1, 52.304221
5138.9038, 500., -7568.2037, 1, 53.367095
3071.075, 700., -4522.8559, 1, 55.358233
1750., 961.10641, -2577.2727, 1, 55.535439
1545.791, 1230.7692, -2354.3587, 1, 55.358912
1609.604, 1476.9231, -2451.5507, 1, 53.604848
1746.3001, 1701.1908, -2461.5283, 1, 54.491269
2160., 2000., -3476.1835, 1, 52.839491
2160., 2266.6667, -3317.2143, 1, 51.911934
5250., 299.25956, -6013.6364, 1, 52.167446
3750., 498.88778, -4295.4545, 1, 54.120841
4252.8653, 700., -4871.4639, 1, 54.311781
3415.3165, 900., -3912.0899, 1, 54.851707
1250., 1131.5527, -1431.8182, 1, 54.521729
1365.408, 1476.9231, -1701.5084, 1, 54.115175
1559.4446, 1767.3247, -2028.6399, 1, 53.008722
1523.9564, 1939.1707, -1806.9648, 1, 51.963014
1609.7337, 2135.2973, -2040.1369, 1, 50.222445
6817.8524, 298.71705, -7158.745, 1, 51.692308
4835.5799, 584.13927, -5077.3589, 1, 53.538462
5461.1801, 694.10069, -5734.2391, 1, 53.538462
2311.1111, 933.33333, -1989.6495, 1, 54.493021
1244.4444, 1200., -1259.1592, 1, 54.488405
1244.4444, 1466.6667, -1112.646, 1, 55.974406
1335.0279, 1723.0769, -1293.9501, 1, 53.734335
1389.4737, 2000., -1361.8258, 1, 51.081277
1368.8154, 2113.1611, -1326.698, 1, 49.066667
6570.3424, 300., -5375.7347, 1, 51.777078
7319.2664, 500., -5988.4907, 1, 52.108135
4989.4935, 700., -4082.3128, 1, 53.335054
3876.7695, 900., -3171.9024, 1, 54.214641
5226.3486, 1144.2646, -3919.7615, 1, 53.538462
9263.1579, 1466.6667, -6180.5059, 1, 52.364715
9726.3158, 1733.3333, -5895.376, 1, 52.197459
10652.632, 2000., -6086.5369, 1, 51.951633
11578.947, 2266.6667, -6569.6141, 1, 51.972932
4250., 440.97429, -2086.3636, 1, 52.456942
4444.4444, 666.66667, -1715.6395, 1, 52.55997
3733.3333, 933.33333, -1513.6205, 1, 53.60802
6593.6567, 1300., -3236.886, 1, 52.547326
6108.702, 1500., -2998.8173, 1, 52.817389
6577.7778, 1733.3333, -1901.8945, 1, 52.234823
6933.3333, 2000., -1943.4854, 1, 52.225127
10437.64, 2100., -5123.9322, 1, 52.296069
9726.3158, 2533.3333, -2764.083, 1, 51.413602
11115.789, 2800., -5058.645, 1, 51.82623
11578.947, 3066.6667, -4126.7825, 1, 51.211198
12451.574, 3200., -5172.1922, 1, 51.655427
12042.105, 3333.3333, -3907.6531, 1, 51.454101
12589.474, 3600., -4508.6283, 1, 51.476203
12589.474, 3866.6667, -4554.2789, 1, 51.3316
4088.8889, 666.66667, -938.44578, 1, 52.868781
4747.1186, 900., -776.80122, 1, 52.021009
4444.4444, 1200., -761.25972, 1, 52.934833
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5155.5556, 1733.3333, -498.72269, 1, 52.356652
6933.5882, 1900., -1134.5872, 1, 52.168113
7813.6105, 2100., -1278.5908, 1, 51.077774
8000., 2533.3333, -1203.7502, 1, 51.807647
8355.5556, 2800., -1172.4795, 1, 51.551898
9521.1582, 2900., -1558.0077, 1, 51.222731
9160.4604, 3100., -1498.9844, 1, 51.430984
10133.333, 3333.3333, -1242.3065, 1, 51.729325
10488.889, 3600., -1049.9632, 1, 50.973385
10844.444, 3866.6667, -840.99935, 1, 50.86293
11200., 4133.3333, -1004.8039, 1, 50.49261
12505.263, 4400., -1966.0032, 1, 51.411257
12042.105, 4666.6667, -1430.0211, 1, 50.612925
12042.105, 4933.3333, -472.7716, 1, 50.573995
4088.8889, 933.33333, 757.49613, 1, 52.050961
4293.1104, 1300., 702.50897, 1, 52.282789
5155.5556, 1466.6667, 1287.9699, 1, 52.438489
5750., 1779.7254, 940.90909, 1, 52.151603
6222.2222, 2000., 1193.4444, 1, 51.228702
6577.7778, 2266.6667, 1817.8746, 1, 51.019099
6577.7778, 2533.3333, 1764.05, 1, 51.339063
7997.2465, 2700., 1308.6403, 1, 50.791585
8750., 2914.6867, 1431.8182, 1, 51.14279
8230.2976, 3100., 1346.776, 1, 50.550166
10020.07, 3500., 1639.6478, 1, 51.901643
8711.1111, 3600., 1859.9559, 1, 50.725361
10189.474, 3866.6667, 2479.544, 1, 51.810028
9750., 4097.1573, 1595.4545, 1, 50.558216
10250., 4378.9785, 1677.2727, 1, 50.375931
11258.855, 4700., 1842.3581, 1, 50.633415
11064.321, 4900., 1810.5252, 1, 49.904955
13250., 5149.4433, 2168.1818, 1, 52.177728
12505.263, 5466.6667, 1732.4176, 1, 50.328757
12505.263, 5733.3333, 2795.5986, 1, 50.01288
4583.344, 500., 2250.0052, 1, 52.146295
4250., 830.67117, 2086.3636, 1, 51.726174
4427.0315, 1100., 2173.27, 1, 52.664641
4444.4444, 1200., 2157.6719, 1, 52.68607
5460.5025, 1500., 2680.6103, 1, 51.114841
5299.1147, 1700., 2601.3836, 1, 52.151139
5866.6667, 2000., 1724.7619, 1, 51.50496
6933.601, 2300., 3403.7678, 1, 50.381525
6577.7778, 2533.3333, 3125.5996, 1, 51.114269
7776.0309, 2700., 3817.3242, 1, 50.046369
7288.8889, 3066.6667, 3658.1066, 1, 50.84349
8303.6757, 3100., 4076.3499, 1, 51.549746
8000., 3333.3333, 3488.5613, 1, 50.552595
9422.2222, 3600., 4746.0327, 1, 51.41599
8800., 3866.6667, 4802.5768, 1, 50.350727
9422.2222, 4133.3333, 4542.3419, 1, 50.497409
10189.474, 4400., 5487.8046, 1, 50.131655
10189.474, 4666.6667, 5457.2179, 1, 50.112012
10652.632, 4933.3333, 5625.4686, 1, 50.166575
10694.452, 5100., 5250.0038, 1, 49.468764
13333.333, 5466.6667, 7265.8019, 1, 52.144923
11507.803, 5700., 5649.2853, 1, 49.050167
14246.509, 5900., 6993.741, 1, 52.258706
12210.076, 6153.8462, 5071.8779, 1, 49.213908
12734.981, 6300., 6251.7182, 1, 49.568801
6750., 904.25374, 5522.7273, -1, 50.377127
6577.7778, 666.66667, 5271.8882, -1, 50.72082
6750., 411.38749, 5522.7273, -1, 51.041485
4495.7468, 579.14119, 2795.8878, 1, 51.996664
4444.4444, 666.66667, 2813.8938, 1, 52.550465
4750., 1076.7815, 3886.3636, 1, 52.85761
4750., 1321.173, 3886.3636, 1, 52.377471
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
6222.2222, 1733.3333, 5083.3342, 1, 52.121653
6222.2222, 2000., 4188.3782, 1, 51.425337
7621.6763, 2300., 6235.9169, 1, 51.736782
6577.7778, 2533.3333, 5353.2453, 1, 51.24422
7342.7586, 2700., 6007.7116, 1, 51.09498
7644.4444, 3066.6667, 4245.9764, 1, 50.690802
9046.7877, 3100., 7401.9172, 1, 50.458624
10089.896, 3347.0813, 7567.4223, 1, 51.692308
9066.6667, 3600., 5204.1605, 1, 51.223764
9422.2222, 3866.6667, 6688.1569, 1, 49.889685
9726.3158, 4133.3333, 6473.8056, 1, 49.673236
9943.2688, 4543.3124, 7457.4516, 1, 49.846154
12690.308, 4674.3273, 9517.7307, 1, 51.692308
11233.937, 4900., 9191.403, 1, 50.211933
11220.3, 5100., 9180.2458, 1, 49.174287
14755.556, 5466.6667, 10742.572, 1, 52.019979
15284.211, 5733.3333, 11368.152, 1, 52.086098
15284.211, 6000., 12695.14, 1, 52.179327
12505.263, 6266.6667, 8423.6872, 1, 49.299959
12709.76, 6400., 8799.0647, 1, 49.3629
12968.421, 6533.3333, 8352.314, 1, 49.327526
9263.1579, 1733.3333, 9021.7777, -1, 49.711409
8355.5556, 1466.6667, 9040.6476, -1, 48.996256
7288.8889, 1200., 7544.1636, -1, 49.131798
6933.3333, 933.33333, 7285.2828, -1, 49.057859
6577.7778, 666.66667, 7246.4534, -1, 48.783314
6222.2222, 400., 5221.5146, -1, 50.789366
4941.2813, 246.15385, 4789.2419, -1, 49.866448
4800., 933.33333, 4403.4834, 1, 52.928085
4444.4444, 1200., 4067.2062, 1, 52.95453
4088.8889, 1466.6667, 3399.6483, 1, 52.182644
6222.2222, 1733.3333, 5336.2062, 1, 51.935603
6222.2222, 2000., 5522.3277, 1, 51.897081
6222.2222, 2266.6667, 5365.3863, 1, 51.492355
7288.8889, 2533.3333, 6250.0574, 1, 51.303648
10168.421, 2800., 8907.2599, 1, 51.508977
10168.421, 3066.6667, 9054.3909, 1, 51.687012
10007.162, 3084.9699, 8936.9404, 1, 51.588594
10652.632, 3333.3333, 9169.3059, 1, 51.727173
11621.053, 3600., 10605.989, 1, 51.646825
9726.3158, 3866.6667, 8314.5493, 1, 49.928213
12105.263, 4133.3333, 10113.704, 1, 51.577482
12589.474, 4400., 10793.857, 1, 51.07998
11578.947, 4666.6667, 11376.79, 1, 50.087551
11578.947, 4933.3333, 10112.334, 1, 50.294876
12622.222, 5200., 12415.397, 1, 49.504857
12968.421, 5466.6667, 12401.475, 1, 49.659809
13431.579, 5733.3333, 13041.561, 1, 49.657356
14357.895, 6000., 14588.172, 1, 49.942007
14357.895, 6266.6667, 14794.322, 1, 49.690607
14861.097, 6321.1089, 15604.152, 1, 49.846154
14821.053, 6533.3333, 15461.469, 1, 49.706166
7288.8889, 1466.6667, 8278.6834, -1, 48.294919
6222.2222, 1200., 7346.2651, -1, 47.762234
6871.3949, 1100., 7870.8705, -1, 48.274665
7250., 715.04249, 8304.5455, -1, 48.627984
6250., 541.0418, 7159.0909, -1, 48.509188
4679.1802, 1100., 5359.7882, 1, 53.279842
4359.7545, 1300., 4993.9006, 1, 53.104362
4644.8849, 1500., 5320.5045, 1, 52.712291
3750., 1639.5523, 4295.4545, 1, 52.002133
4750., 1404.4988, 6995.4545, -1, 45.442167
5511.1111, 1200., 8528.7989, -1, 45.028048
6423.4068, 900., 9459.9264, -1, 45.524753
5866.6667, 666.66667, 9169.9491, -1, 44.498881
6250., 546.35283, 9204.5455, -1, 45.65324
5470.5687, 300., 8056.6557, -1, 46.065295
5511.1111, 933.33333, 9333.8877, -1, 43.39076


==> DataFiles_ForArXiv/Fig_2.2_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 2.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4750., 138.28267, -5440.9091, 1, 51.149015
6577.7778, 133.33333, -6797.139, 1, 51.042683
5572.2412, 135.62505, -3960.7553, -1, 31.870847
4597.1999, 133.85657, -3347.5492, 1, 43.596368
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
7750., 133.51296, -1268.1818, -1, 5.3325487
9750., 137.55105, 1595.4545, -1, 4.805868
4750., 140.90353, 2331.8182, -1, 9.7616885
5750., 143.30382, 2822.7273, 1, 7.5019958
4204.6856, 148.32183, 2686.0709, -1, 37.777515
6292., 156., 4946.5321, 1, 18.765586


==> DataFiles_ForArXiv/Fig_2.2_StauCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 2.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
252.55677, 872.35739, -3239.1581, -1, 6.6547347
272.01514, 900., -3427.3908, -1, 7.0413031
250., 841.56716, -3150., -1, 7.0180574
252.4235, 900., -3097.9248, -1, 6.6923553
250., 818.89945, -3068.1818, -1, 7.3440709
263.72055, 900., -3150.2618, -1, 7.1685987
241.87115, 802.06017, -2938.7345, -1, 7.3846154
250., 947.56031, -2986.3636, 1, 6.0207078
244.25987, 825.15761, -2894.4794, -1, 7.3846154
243.24633, 908.57544, -2857.4989, 1, 6.3085282
259.14565, 900., -3010.8013, -1, 7.2149355
250., 830.03826, -2904.5455, -1, 7.540596
226.0143, 835.13457, -2583.5899, 1, 6.4732088
250., 989.40889, -2904.5455, 1, 5.6642525
260.22433, 900., -2938.1693, -1, 7.4948016
250., 807.11574, -2822.7273, -1, 7.9770531
240.75582, 802.88191, -2668.182, 1, 7.5280993
250., 888.53839, -2822.7273, 1, 6.9457494
272.44764, 900., -2987.0168, -1, 7.9456635
239.09913, 700., -2621.396, -1, 8.8054498
215.52571, 747.99238, -2360.0065, 1, 7.3846154
268.50092, 900., -2943.7464, 1, 7.5014695
288.40219, 900., -3067.5505, -1, 8.5944907
238.61343, 685.02125, -2541.233, -1, 9.2307692
210.36062, 700., -2237.4721, 1, 7.9719337
251.47808, 900., -2674.8123, 1, 7.209963
255.335, 900., -2632.2717, -1, 7.9241523
247.79708, 700., -2554.5626, -1, 9.5557121
208.96751, 700., -2154.265, 1, 7.8544456
244.87967, 884.89941, -2534.5045, 1, 7.3846154
278.10053, 900., -2775.949, -1, 8.8400229
249.60818, 700., -2491.5434, -1, 9.7766408
200.98458, 700., -2006.1916, 1, 8.0959153
256.01189, 900., -2555.4642, 1, 7.8079878
294.2796, 927.13317, -2869.2261, -1, 9.2307692
266.21446, 838.77264, -2595.5909, -1, 9.2307692
262.55854, 771.59858, -2559.9457, 1, 9.2307692
238.66168, 895.76756, -2326.9514, 1, 7.3846154
267.32791, 900., -2580.9294, -1, 8.7736982
244.3512, 700., -2359.0998, -1, 10.052709
236.57522, 700., -2284.0262, 1, 9.1422153
289.39637, 885.18271, -2734.7957, 1, 9.2307692
254.06724, 863.22072, -2324.7152, -1, 9.2307692
280.57808, 700., -2617.0283, -1, 10.986127
215.37685, 612.87635, -1968.6111, 1, 9.9753955
204.58936, 700., -1908.2607, 1, 8.4038467
223.42255, 869.27164, -2044.3164, 1, 7.3846154
266.0497, 900., -2394.4473, -1, 9.2625499
238.51636, 700., -2146.6473, -1, 10.570937
250., 606.57505, -2250., -1, 11.47438
218.34526, 614.4764, -1954.7614, 1, 10.02291
261.40841, 700., -2352.6757, 1, 10.387517
268.39457, 900., -2415.5511, 1, 8.872937
252.68482, 872.51795, -2236.2607, -1, 9.2307692
250.706, 700., -2174.3048, -1, 11.201673
250., 596.95198, -2168.1818, -1, 11.896386
222.38803, 604.17467, -1921.3313, 1, 10.689886
220.39518, 700., -1911.4273, 1, 9.6351577
253.96621, 987.54369, -2247.601, 1, 7.3846154
265.31457, 900., -2214.1707, -1, 9.8720237
250., 771.3981, -2086.3636, -1, 10.784926
235.87894, 607.14295, -2016.7649, 1, 11.076923
265.55486, 700., -2216.176, 1, 11.254632
239.03826, 947.05219, -2043.7771, 1, 7.3846154
271.74157, 978.24549, -2241.868, -1, 9.2307692
209.95337, 605.80107, -1742.6637, 1, 10.696183
277.47497, 757.52885, -2289.1685, 1, 11.076923
229.21478, 929.00519, -1891.0219, 1, 7.3846154
262.08635, 900., -2101.456, -1, 10.018001
250., 611.10937, -2004.5455, 1, 11.860088
241.93145, 700., -1939.8503, 1, 10.961203
238.81501, 974.08074, -1898.5793, 1, 7.3846154
250., 615.2607, -1922.7273, 1, 12.135409
298.90324, 700., -2298.8377, 1, 12.7313
276.70075, 998.74082, -2116.7608, 1, 9.2307692
250., 556.39162, -1840.9091, 1, 13.143736
344.82804, 700., -2539.1883, 1, 13.823372
312.87161, 979.14803, -2299.6064, 1, 11.076923
233.90626, 582.34897, -1649.0391, 1, 12.923077
346.00179, 700., -2434.5944, 1, 14.522768
355.44439, 944.40998, -2505.883, 1, 12.923077
284.61274, 612.40099, -1908.2699, 1, 14.507934
297.57681, 700., -1996.4698, 1, 14.210176
234.2434, 906.09609, -1581.1429, 1, 9.2307692
263.4927, 579.68241, -1699.5279, 1, 14.769231
249.59254, 700., -1592.8542, 1, 13.42124
238.89862, 936.9369, -1540.8961, 1, 9.2307692
324.80397, 558.24728, -1997.5444, 1, 16.615385
277.0219, 841.41511, -1703.6847, 1, 12.923077
248.87761, 889.30178, -1530.5973, 1, 11.076923
301.94412, 602.52565, -1766.3731, 1, 16.615385
370.61475, 700., -2243.9038, 1, 16.691836
267.33412, 971.90566, -1563.9046, 1, 11.076923
317.39538, 532., -1759.64, 1, 18.094951
339.14991, 700., -1942.404, 1, 16.891169
533.33333, 933.33333, -3099.2655, 1, 18.006498
319.37534, 541.0824, -1716.845, 1, 18.516286
471.90576, 700., -2548.2911, 1, 19.75871
250., 926.70648, -1350., 1, 11.365885
317.12901, 532., -1621.1635, 1, 19.26519
463.22587, 692.65528, -2355.7676, 1, 20.682534
279.15407, 946.28735, -1465.5588, 1, 12.923077
335.99772, 603.14669, -1653.5468, 1, 19.718588
345.71906, 615.45122, -1653.6978, 1, 20.252223
262.95862, 917.27785, -1301.6452, 1, 12.923077
360.88053, 614.98442, -1686.2309, 1, 20.920649
423.2821, 783.21583, -1990.8137, 1, 20.670898
434.79377, 868., -2034.8349, 1, 20.169724
376.85796, 604.51151, -1640.5183, 1, 22.457306
423.40515, 727.254, -1866.8167, 1, 22.177694
469.79162, 924., -1995.6748, 1, 21.880169
446.74258, 500., -1827.5833, 1, 25.848095
354.5938, 812., -1404.1915, 1, 21.114722
437.88977, 898.45801, -1773.4536, 1, 22.153846
514.90647, 500., -1937.9207, 1, 28.531594
596.43624, 700., -2244.7691, 1, 27.919354
430.7109, 900., -1621.0392, 1, 22.860331
1250., 1141.0437, -4704.5455, 1, 30.194015
512.54483, 500., -1761.2904, 1, 30.633569
612.18564, 700., -2103.6925, 1, 30.107715
478.64889, 900., -1644.8116, 1, 25.697444
1250., 1205.9131, -4295.4545, 1, 32.137422
628.99435, 500., -1955.6006, 1, 34.634562
533.33333, 666.66667, -1686.7114, 1, 30.980039
484.6881, 900., -1506.9394, 1, 27.510943
1250., 1197.2317, -3886.3636, 1, 34.742427
759.83373, 500., -2113.7193, 1, 39.139374
647.98049, 852.69774, -1846.7444, 1, 33.230769
533.33333, 933.33333, -1535.4913, 1, 29.701931
1250., 1199.6876, -3477.2727, 1, 37.618296
708.7604, 500., -1915.0042, 1, 39.397129
548.22803, 853.57274, -1397.9815, 1, 33.230769
533.33333, 933.33333, -1360.0049, 1, 31.814089
778.97764, 1151.9715, -2066.7707, 1, 33.94622
757.93004, 854.15245, -1705.3426, 1, 40.615385
801.51932, 1100., -1967.3656, 1, 36.578646
750., 1155.4019, -1840.9091, 1, 34.888295
1111.2093, 700., -2363.8453, 1, 48.355356
525.84268, 1100., -1118.6108, 1, 31.472932
888.88889, 1200., -1955.5268, 1, 39.322998
1868.443, 1500., -3974.6879, 1, 47.191962
1250., 855.42947, -2250., 1, 52.736696
674.47927, 1100., -1214.0627, 1, 39.284623
888.88889, 1200., -1653.5966, 1, 42.769565
2778.9474, 1466.6667, -4796.0781, 1, 57.160642
2905.2632, 1733.3333, -5197.7123, 1, 55.254011
2514.7987, 1900., -4526.6376, 1, 52.768716
2905.2632, 2266.6667, -5116.1105, 1, 53.12378
2640., 2533.3333, -4482.1446, 1, 51.331378
2075.495, 917.99745, -3424.5667, 1, 59.076923
1244.4444, 1200., -1869.1913, 1, 52.726271
1895.821, 1553.1304, -3128.1046, 1, 53.538462
2277.4757, 1644.3397, -3757.8349, 1, 55.384615
1680., 2000., -2417.0443, 1, 50.361653
2160., 2266.6667, -3533.3938, 1, 50.647625
2160., 2533.3333, -3165.8121, 1, 50.85726
1918.146, 1092.8135, -2643.74, 1, 60.934521
533.33333, 1200., -600.27724, 1, 36.033689
1815.5026, 1548.8415, -2450.9285, 1, 57.230769
1641.7822, 1724.6316, -2102.7522, 1, 54.832919
1673.288, 1969.2308, -2085.1743, 1, 53.145856
1680., 2266.6667, -2222.0655, 1, 49.295387
1436.3183, 1294.7715, -1508.1342, 1, 59.076923
1600., 1466.6667, -1752.6842, 1, 58.676421
1555.765, 1614.7068, -1633.5532, 1, 57.230769
1206.3338, 1969.2308, -1169.2158, 1, 47.72229
846.09802, 1300., -692.26202, 1, 49.508892
1244.4444, 1466.6667, -1008.1052, 1, 56.516968
913.09914, 1616.3411, -684.82436, 1, 46.769231
1200., 2000., -919.21468, 1, 48.386312
1116.7127, 1437.7699, -502.52072, 1, 56.615385
948.61495, 1700., -465.6837, 1, 47.939523
1267.4875, 1498.7921, -190.12313, 1, 59.076923


==> DataFiles_ForArXiv/Fig_2.2_StopCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 2.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
772.14508, 2700., -10487.134, -1, 3.9175414
846.74573, 2953.8462, -11372.447, -1, 3.9315044
774.54877, 2678.9381, -10375.32, -1, 4.1222166
713.35915, 2461.5385, -9580.9621, -1, 4.3315659
896.04504, 3100., -11876.67, -1, 3.9501959
846.04794, 2900., -11213.981, -1, 3.8206068
785.23139, 2631.1688, -10223.021, -1, 4.0734592
707.04161, 2359.6903, -9209.312, -1, 4.4979073
1016.8177, 3446.1538, -13093.483, -1, 3.8487891
969.28361, 3220.3792, -12358.366, -1, 3.6923077
861.68036, 2900., -11139.177, -1, 4.2031076
803.67194, 2700., -10389.286, -1, 4.6475827
748.67888, 2500., -9678.376, -1, 4.650947
670.90751, 2215.3846, -8639.2244, -1, 5.0608594
1046.4696, 3500., -13185.518, -1, 4.3369487
1003.851, 3300., -12648.523, -1, 3.6595303
884.79568, 2900., -11148.426, -1, 4.1715312
827.52541, 2700., -10426.82, -1, 4.3133923
767.74622, 2500., -9673.6024, -1, 4.7466479
715.85535, 2300., -9019.7774, -1, 4.2533046
1122.9455, 3692.3077, -13838.144, -1, 4.3743345
1073.3971, 3500., -13173.51, -1, 4.4785706
969.38145, 3100., -11896.954, -1, 3.9234745
915.11, 2900., -11230.895, -1, 3.7946299
888.88889, 2800., -10844.251, -1, 3.9448023
796.11669, 2500., -9770.523, -1, 4.013344
669.97202, 2100., -8222.3839, -1, 5.3724104
629.53687, 1969.2308, -7757.8313, -1, 5.1956114
1213.9608, 3900., -14501.314, -1, 4.7048249
1172.5064, 3700., -14006.122, -1, 3.75789
1108.7305, 3500., -13244.29, -1, 4.09875
990.41455, 3100., -11830.952, -1, 4.2788516
932.8303, 2900., -11143.082, -1, 4.2306254
879.85739, 2700., -10510.296, -1, 3.9305413
812.94398, 2500., -9710.9853, -1, 4.572394
749.08064, 2300., -8948.1088, -1, 5.1340324
628.17256, 1900., -7503.8067, -1, 5.3312255
1170.6968, 3692.3077, -13778.201, -1, 4.9640549
1124.3735, 3440.2075, -13086.91, -1, 3.8889262
1037.1893, 3266.9069, -12290.693, -1, 5.5384615
921.69546, 2871.226, -10922.091, -1, 5.5384615
852.13264, 2636.1721, -10097.772, -1, 5.5384615
843.1499, 2548.2635, -9945.5633, -1, 4.087329
773.16782, 2312.5009, -9061.763, -1, 4.4061542
660.33601, 1969.2308, -7771.6469, -1, 5.1120982
1244.4444, 3866.6667, -14365.153, -1, 5.0094833
1183.8334, 3700., -13753.992, -1, 5.6221274
1150.3792, 3500., -13365.314, -1, 3.6484172
1089.6999, 3300., -12660.332, -1, 3.7162014
968.55614, 2900., -11252.861, -1, 3.7678761
887.06951, 2700., -10306.135, -1, 6.0850769
835.46691, 2500., -9706.6064, -1, 4.6595193
709.62629, 2100., -8244.5673, -1, 4.9767976
698.66923, 2059.4476, -8069.6296, -1, 5.5384615
1300.235, 3938.4615, -14582.635, -1, 5.4310186
1239.4035, 3700., -13993.992, -1, 3.8762164
1186.313, 3500., -13394.552, -1, 3.5886372
1119.9499, 3300., -12645.253, -1, 3.8058723
1023.4243, 2948.1566, -11419.101, -1, 3.8630046
926.06929, 2700., -10456.164, -1, 4.2969991
888.88889, 2533.3333, -9900.0909, -1, 4.1722364
798.897, 2300., -9020.2734, -1, 4.5078549
664.46484, 1900., -7502.4121, -1, 5.5617374
1385.8939, 4100., -15194.437, -1, 4.8043111
1334.6104, 3900., -14632.183, -1, 4.118793
1244.4444, 3600., -13728.127, -1, 3.6384459
1213.2276, 3500., -13301.386, -1, 3.9558348
1092.897, 3100., -11982.126, -1, 3.72094
1028.2962, 2900., -11273.865, -1, 3.78509
941.3623, 2700., -10320.754, -1, 6.1960026
888.88889, 2533.3333, -9845.6932, -1, 4.5299344
822.53101, 2300., -9017.9309, -1, 4.5507477
686.73772, 1900., -7529.1426, -1, 5.2584469
1435.1945, 4100., -15265.25, -1, 4.4254052
1366.5853, 3900., -14535.498, -1, 4.7866507
1244.4444, 3600., -13387.367, -1, 6.9445661
1238.2745, 3500., -13170.738, -1, 4.8949411
1125.6468, 3100., -11972.789, -1, 3.7852598
1051.5793, 2900., -11184.98, -1, 4.2247636
986.37769, 2700., -10491.472, -1, 4.1807712
906.31767, 2500., -9639.9243, -1, 5.7135985
848.05381, 2300., -9020.2087, -1, 4.563351
750., 2025.2939, -7977.2727, -1, 5.2603605
1476.2842, 4100., -15219.148, -1, 4.8518446
1395.1664, 3886.4141, -14439.973, -1, 5.5384615
1350.1118, 3749.2472, -13973.657, -1, 5.5384615
1292.6702, 3500., -13326.254, -1, 3.9548991
1236.1817, 3300., -12743.909, -1, 3.5819332
1065.7875, 2900., -10987.3, -1, 7.1834145
1015.0568, 2700., -10464.313, -1, 4.4066461
943.89489, 2500., -9730.6982, -1, 4.7235256
801.61942, 2100., -8263.9675, -1, 5.2190106
729.15575, 1900., -7516.933, -1, 5.881098
1528.6975, 4100., -15259.181, -1, 4.7086338
1454.4839, 3900., -14518.394, -1, 5.3953559
1405.7288, 3700., -14031.729, -1, 3.974073
1244.4444, 3333.3333, -12627.459, -1, 4.8594813
1257.875, 3300., -12555.879, -1, 4.4790844
1111.7643, 2900., -11097.429, -1, 5.1523308
1060.0582, 2700., -10581.308, -1, 3.8786631
969.40397, 2500., -9676.4141, -1, 5.6345092
888.88889, 2266.6667, -8898.361, -1, 4.8154058
750., 1881.5651, -7486.3636, -1, 5.2260476
1655.2345, 4430.7692, -16272.228, -1, 5.7913082
1571.4817, 4184.6154, -15448.874, -1, 5.8563643
1464.5942, 3829.2786, -14279.794, -1, 5.5384615
1418.481, 3697.7729, -13830.189, -1, 5.5384615
1345.2088, 3485.327, -13115.785, -1, 5.5384615
1241.6344, 3193.4516, -12105.936, -1, 5.5384615
1181.9283, 3020.8296, -11741.503, -1, 3.743572
1106.0456, 2814.3579, -10783.945, -1, 5.5384615
941.03157, 2357.4736, -9175.0578, -1, 5.5384615
888.88889, 2266.6667, -8791.3949, -1, 7.0027224
806.53531, 1971.0735, -7818.0992, -1, 5.3427455
1708.427, 4500., -16494.086, -1, 6.1907851
1576.6687, 4100., -15222.02, -1, 5.2279611
1513.3646, 3832.8021, -14301.296, -1, 5.5384615
1424.2965, 3580.9013, -13459.602, -1, 5.5384615
1365.8378, 3500., -13186.543, -1, 5.1080393
1301.8212, 3246.0607, -12302.21, -1, 5.5384615
1244.4444, 3066.6667, -11833.956, -1, 4.152033
1057.3074, 2584.6314, -9991.5551, -1, 5.5384615
1013.9733, 2500., -9789.451, -1, 4.3984516
931.35978, 2300., -8991.8554, -1, 5.3144628
783.81061, 1900., -7567.3352, -1, 5.2105451
1836.5616, 4700., -17130.111, -1, 7.7476782
1768.844, 4500., -16498.49, -1, 6.6640147
1621.7772, 4100., -15126.758, -1, 7.8628538
1556.0766, 3900., -14513.951, -1, 5.9382072
1488.6361, 3700., -13884.915, -1, 5.3211423
1450.6983, 3520.6192, -13273.889, -1, 5.5384615
1285.401, 3100., -11989.286, -1, 3.9384647
1244.4444, 3066.6667, -11595.149, -1, 7.6244658
1119.3591, 2700., -10440.567, -1, 5.1084752
1045.943, 2500., -9755.7952, -1, 4.789707
960.63793, 2300., -8960.132, -1, 6.221384
810.22501, 1900., -7557.1896, -1, 5.58671
1912.0573, 4700., -17208.516, -1, 8.6845251
1834.9048, 4500., -16514.144, -1, 6.9597569
1750., 4244.0067, -15750., -1, 5.3042045
1627.034, 3900., -14643.306, -1, 4.7841039
1550.2409, 3700., -13952.168, -1, 4.8856031
1493.9622, 3500., -13445.66, -1, 3.8006487
1332.2385, 3100., -11990.146, -1, 4.1109178
1250., 2930.9759, -11250., -1, 5.2116475
1164.2263, 2700., -10478.037, -1, 4.7443531
1096.5478, 2500., -9868.9305, -1, 4.0896687
1001.9681, 2300., -9017.7128, -1, 5.2360196
840.60238, 1900., -7565.4214, -1, 5.6735804
2059.9386, 4923.0769, -17969.003, -1, 10.146604
1986.4644, 4700., -17228.064, -1, 10.244466
1910.1842, 4500., -16566.506, -1, 8.5486589
1750., 4087.1164, -15177.273, -1, 6.4106293
1682.3796, 3900., -14590.819, -1, 5.5230843
1600., 3600., -13818.254, -1, 3.7991763
1554.647, 3500., -13483.029, -1, 3.7574193
1442.3857, 3300., -12509.417, -1, 5.8039629
1301.0251, 2900., -11283.436, -1, 4.2456793
1244.4444, 2800., -10892.968, -1, 4.4964572
1115.277, 2500., -9672.4932, -1, 7.4645471
951.3804, 2100., -8251.0627, -1, 6.9222456
888.88889, 2000., -7869.9089, -1, 7.3646109
2132.4011, 4923.0769, -18010.588, -1, 8.7330015
2069.2277, 4700., -17268.646, -1, 10.576047
1983.9817, 4500., -16557.229, -1, 8.1791222
1827.1944, 4100., -15248.768, -1, 6.6490793
1742.7354, 3900., -14543.919, -1, 7.1764533
1600., 3600., -13572.216, -1, 5.6177762
1589.037, 3500., -13261.236, -1, 5.5081238
1445.3067, 3100., -12061.741, -1, 3.9951125
1326.2777, 2900., -11068.391, -1, 8.6084924
1272.0531, 2700., -10615.862, -1, 4.1000502
1076.6986, 2368.4811, -9205.7728, -1, 7.3846154
1096.2179, 2300., -9148.4367, -1, 4.3303048
905.14181, 1900., -7553.8198, -1, 6.720042
860.64854, 1832.7133, -7345.9828, -1, 5.3555889
2207.7883, 4923.0769, -18035.932, -1, 9.4882256
2101.0891, 4676.9231, -17164.282, -1, 8.4624306
2000.674, 4430.7692, -16343.967, -1, 8.1885544
1898.7466, 4184.6154, -15511.299, -1, 7.737307
1798.0192, 3938.4615, -14688.434, -1, 7.8858206
1704.5252, 3692.3077, -13924.66, -1, 5.7379084
1600., 3333.3333, -13003.115, -1, 3.576344
1462.3779, 3153.0116, -12064.618, -1, 5.5384615
1383.8795, 2953.8462, -11305.231, -1, 6.7754984
1306.1903, 2707.6923, -10670.57, -1, 4.089328
1152.2889, 2452.8633, -9506.3836, -1, 9.2307692
1025.4409, 2153.7887, -8459.8874, -1, 7.3846154
955.29525, 1969.2308, -7804.0273, -1, 7.0356688
2290.5074, 4923.0769, -18077.389, -1, 11.2384
2159.2776, 4700., -17313.48, -1, 8.9149433
2074.2733, 4500., -16631.9, -1, 10.549677
1900.4304, 4100., -15237.997, -1, 8.4196681
1820.0567, 3900., -14593.546, -1, 6.7262758
1746.0627, 3700., -14000.249, -1, 5.2952241
1600., 3333.3333, -12837.532, -1, 4.2988351
1596.9333, 3300., -12804.502, -1, 3.9318011
1425.1181, 2900., -11426.856, -1, 3.7414514
1297.9568, 2700., -10407.254, -1, 8.8852854
1244.4444, 2533.3333, -9945.8045, -1, 5.0319493
1128.9946, 2292.331, -8975.507, -1, 7.3846154
947.68556, 1900., -7598.7151, -1, 6.0161589
2421.0526, 4933.3333, -18177., -1, 11.685625
2255.9089, 4700., -17349.99, -1, 10.586664
2169.958, 4500., -16688.95, -1, 11.297997
2079.5772, 4300., -15993.839, -1, 10.445035
1955.5556, 3866.6667, -14781.627, -1, 4.1147329
1813.8435, 3700., -13950.106, -1, 7.0618108
1750., 3517.0092, -13459.091, -1, 4.7413642
1654.1905, 3300., -12722.229, -1, 4.6122551
1600., 3066.6667, -12011.935, -1, 4.0283745
1327.9844, 2596.2263, -10159.081, -1, 5.5384615
1250., 2457.5066, -9613.6364, -1, 6.3466042
1187.0449, 2300., -9129.4545, -1, 4.9957273
989.95548, 1900., -7613.6576, -1, 5.9932665
956.97005, 1812.8403, -7320.8209, -1, 5.5384615
2640., 5200., -19118.061, -1, 10.881626
2475.7339, 4923.0769, -18168.078, -1, 10.511674
2315.7895, 4666.6667, -17303.846, -1, 13.91646
2272.129, 4500., -16731.132, -1, 10.669435
2082.0643, 4100., -15331.564, -1, 7.8758089
1995.0853, 3900., -14691.083, -1, 6.401672
1852.6316, 3600., -13670.487, -1, 6.3383075
1823.5791, 3500., -13428.174, -1, 4.7821469
1729.7025, 3300., -12736.9, -1, 4.8355642
1600., 3066.6667, -11846.474, -1, 5.6047807
1458.4819, 2700., -10739.73, -1, 3.9228224
1353.3726, 2500., -9965.7439, -1, 4.2354386
1244.4444, 2266.6667, -9120.7667, -1, 4.2023046
1039.0477, 1900., -7651.1692, -1, 5.550756
2698.4835, 5169.2308, -19055.445, -1, 11.234828
2581.8518, 4900., -18166.848, -1, 13.534192
2484.6203, 4700., -17482.692, -1, 11.553263
2380.5426, 4500., -16750.363, -1, 8.0583227
2195.5275, 4100., -15448.53, -1, 6.2638281
2090.2367, 3900., -14707.665, -1, 7.56772
2038.5753, 3700., -14344.157, -1, 3.8475073
1913.5722, 3500., -13464.59, -1, 4.9812315
1821.4807, 3300., -12816.601, -1, 4.5413981
1621.2847, 2900., -11407.948, -1, 4.378692
1516.53, 2700., -10670.857, -1, 4.5470613
1425.3276, 2500., -10029.123, -1, 4.0781214
1244.4444, 2266.6667, -8931.4592, -1, 8.5875851
1093.8524, 1900., -7696.7431, -1, 5.2828059
2820.7642, 5169.2308, -19137.8, -1, 13.282496
2695.3991, 4923.0769, -18287.246, -1, 11.684062
2608.6629, 4700., -17501.757, -1, 8.1936501
2515.3734, 4500., -16875.869, -1, 9.4776895
2311.1111, 4133.3333, -15574.793, -1, 7.3706743
2198.1825, 3938.4615, -14913.823, -1, 7.1637356
2115.7389, 3700., -14194.685, -1, 5.2045017
1955.5556, 3333.3333, -13075.714, -1, 3.9856102
1802.3352, 3100., -12092.031, -1, 5.1290459
1705.6152, 2900., -11443.127, -1, 4.4409302
1600., 2800., -11037.516, -1, 4.6118955
1495.3486, 2500., -10032.43, -1, 4.2626902
1250., 2094.6665, -8386.3636, -1, 6.5528035
1242.4779, 2081.7065, -8386.7261, -1, 5.5384615
2954.4209, 5169.2308, -19226.462, -1, 14.106852
2873.2399, 4900., -18336.495, -1, 12.676675
2776.2922, 4700., -17717.792, -1, 16.66862
2657.1109, 4500., -16957.198, -1, 10.599096
2442.7043, 4100., -15588.895, -1, 6.1324443
2332.24, 3854.3028, -15042.948, -1, 3.6923077
2237.2577, 3700., -14277.772, -1, 5.0186351
2111.5947, 3530.0315, -13619.786, -1, 5.5384615
1926.2648, 3100., -12293.072, -1, 4.0709195
1808.5099, 2900., -11541.581, -1, 4.1892026
1750., 2824.4202, -11168.182, -1, 5.0530336
1584.5062, 2500., -10112.03, -1, 4.1180347
1468.5341, 2300., -9371.9173, -1, 4.1008609
1244.4444, 2000., -8126.888, -1, 5.1341781
3120., 5200., -19434.455, -1, 14.748016
2960.1986, 4923.0769, -18444.314, -1, 10.878843
2920.1817, 4771.9648, -17959.117, -1, 9.2307692
2738.5913, 4444.0063, -16842.337, -1, 12.307692
2557.4352, 4184.6154, -15934.788, -1, 15.364627
2413.487, 3938.4615, -15037.881, -1, 11.931567
2253.7293, 3575.4621, -13860.435, -1, 5.5384615
2144.0949, 3410.3214, -13186.184, -1, 7.3846154
2054.1205, 3255.8102, -12632.841, -1, 7.3846154
1955.5556, 3066.6667, -12232.753, -1, 3.8543735
1708.0084, 2707.6923, -10642.206, -1, 8.3354566
1600., 2533.3333, -10013.524, -1, 8.0252637
1404.4507, 2148.7459, -8637.3718, -1, 7.3846154
1281.8119, 1969.2308, -7986.674, -1, 6.6679663
1198.1295, 1806.6443, -7368.4962, -1, 7.3846154
3044.5342, 4900., -18433.271, -1, 9.537569
2973.5838, 4676.9231, -17704.261, -1, 10.96635
2817.0942, 4500., -17056.225, -1, 11.994395
2588.8565, 4100., -15674.349, -1, 6.3432746
2484.7589, 3900., -15044.085, -1, 5.2414373
2410.9217, 3700., -14597.035, -1, 3.6925726
2250., 3464.9927, -13622.727, -1, 4.2946536
2021.703, 3100., -12240.493, -1, 4.8822178
1921.0974, 2900., -11631.372, -1, 4.0436465
1777.0316, 2594.1963, -10395.635, -1, 5.5384615
1667.5174, 2500., -10096.06, -1, 4.5332299
1565.2705, 2274.3269, -9156.8325, -1, 7.3846154
1295.5718, 1900., -7844.0985, -1, 4.7613203
1250., 1843.5793, -7568.1818, -1, 5.8575655
3240.4004, 4900., -18558.657, -1, 9.9030477
3137.6515, 4700., -17970.186, -1, 18.200726
3022.2222, 4400., -16895.614, -1, 13.0111
2771.5976, 4100., -15873.695, -1, 5.0260484
2683.5201, 3938.4615, -15234.137, -1, 6.2385189
2584.7271, 3586.2518, -14345.235, -1, 3.6923077
2311.1111, 3333.3333, -13251.272, -1, 4.2204166
2250., 3253.7204, -12886.364, -1, 4.769759
2182.3696, 3044.7211, -12112.152, -1, 5.5384615
1955.5556, 2800., -11338.962, -1, 4.0241693
1750., 2449.7133, -10022.727, -1, 4.2789543
1507.2345, 2100., -8632.343, -1, 5.1189361
1375.0457, 1850.5229, -7631.5038, -1, 7.3846154
1244.4444, 1733.3333, -7158.4358, -1, 7.0964777
3639.906, 5169.2308, -19655.492, -1, 10.626394
3486.9914, 4923.0769, -18829.754, -1, 14.426037
3377.7778, 4666.6667, -17904.277, -1, 8.205979
3250., 4529.5534, -17550., -1, 18.816972
3005.5456, 4184.6154, -16229.946, -1, 15.00896
2843.327, 3938.4615, -15353.966, -1, 5.9477167
2666.6667, 3600., -14196.793, -1, 5.6381243
2544.3182, 3500., -13739.318, -1, 7.5454448
2329.179, 3100., -12577.567, -1, 3.8975246
2311.1111, 3066.6667, -12295.232, -1, 5.2793682
2021.2425, 2700., -10914.71, -1, 5.3414145
1955.5556, 2533.3333, -10315.444, -1, 5.6948367
1750., 2276.674, -9450., -1, 4.2751054
1460.3252, 1900., -7885.7559, -1, 6.1571998
1323.4077, 1700., -7146.4018, -1, 5.6931328
3881.3597, 5169.2308, -19884.505, -1, 15.431121
3710.4012, 4923.0769, -19008.671, -1, 15.093592
3592.0756, 4700., -18221.62, -1, 12.347948
3455.5892, 4500., -17529.262, -1, 14.569326
3329.8187, 4300., -16891.262, -1, 18.354759
2891.2318, 3860.0115, -15178.967, -1, 5.5384615
2949.341, 3700., -14961.202, -1, 3.6759723
2666.6667, 3333.3333, -13604.874, -1, 3.673065
2607.199, 3300., -13225.609, -1, 5.543081
2340.516, 2900., -11872.799, -1, 4.321044
2250., 2812.9216, -11413.636, -1, 5.6889279
1833.406, 2342.0867, -9625.3813, -1, 5.5384615
1746.6641, 2100., -8860.3507, -1, 4.2976955
1600., 2000., -8309.952, -1, 6.1871028
1407.2027, 1769.5834, -7387.8144, -1, 7.3846154
4148.5038, 5169.2308, -20104.287, -1, 15.623629
4046.4777, 4900., -19202.376, -1, 14.808708
3705.2632, 4666.6667, -18194.248, -1, 9.6719475
3705.2632, 4400., -17470.559, -1, 16.40558
3377.7778, 4133.3333, -16295.829, -1, 8.2723601
3250., 3817.5233, -15422.727, -1, 4.3684001
3022.2222, 3600., -14469.885, -1, 5.6129306
3041.5482, 3500., -14433.528, -1, 3.569925
2884.0903, 3300., -13686.32, -1, 3.5731567
2666.6667, 3066.6667, -12681.735, -1, 4.1160747
2311.1111, 2800., -11384.317, -1, 6.8893586
2250., 2573.9735, -10677.273, -1, 5.5528923
1868.8072, 2100., -8868.3396, -1, 5.4929818
1750., 1974.2397, -8304.5455, -1, 8.3422898
1544.2839, 1700., -7328.3288, -1, 5.1520269
4458.14, 5169.2308, -20370.271, -1, 15.84749
4255.4071, 4923.0769, -19443.937, -1, 14.463613
4168.4211, 4666.6667, -18600.045, -1, 13.363353
3726.885, 4360.9138, -17330.015, -1, 14.769231
3651.5772, 4184.6154, -16684.899, -1, 7.9774163
3462.621, 4028.7763, -16101.188, -1, 12.307692
3220.4951, 3731.1659, -14975.302, -1, 7.3846154
3022.2222, 3333.3333, -13747.814, -1, 4.4308318
2885.0918, 3292.9631, -13415.677, -1, 5.5384615
2666.6667, 3066.6667, -12542.211, -1, 5.6796809
2666.6667, 2800., -11843.652, -1, 4.0504315
2311.1111, 2533.3333, -10659.669, -1, 4.66235
2084.0431, 2321.1846, -9690.8005, -1, 7.3846154
1782.0936, 1957.7514, -8286.7355, -1, 7.3846154
1600., 1733.3333, -7448.1704, -1, 6.1042329
4582.5036, 5100., -20246.334, -1, 14.104676
4427.4979, 4900., -19561.491, -1, 16.162204
4271.6269, 4700., -18872.824, -1, 17.616338
4168.4211, 4400., -17824.635, -1, 12.853563
3750., 4118.3767, -16568.182, -1, 8.2504432
3566.4041, 3900., -15757.022, -1, 8.2850565
3394.9023, 3592.2573, -14767.825, -1, 5.5384615
3377.7778, 3333.3333, -14202.041, -1, 3.5627686
2975.0167, 3100., -13144.165, -1, 3.5506294
2750., 2851.8255, -12150., -1, 3.669784
2666.6667, 2800., -11780.145, -1, 4.5733183
2391.9984, 2500., -10568.284, -1, 5.5281937
2311.1111, 2266.6667, -9783.3635, -1, 4.9712837
1955.5556, 2000., -8585.1478, -1, 6.4645944
1678.4674, 1700., -7415.7742, -1, 5.6657627
1492.0052, 1500., -6591.9504, -1, 6.0148434
4868.4142, 4900., -19916.24, -1, 12.246529
4842.1053, 4666.6667, -19300.193, -1, 17.297709
4498.5782, 4500., -18403.275, -1, 11.03677
4088.8889, 4133.3333, -16958.619, -1, 6.2540741
4103.3519, 3938.4615, -16476.536, -1, 16.521303
3750., 3638.0343, -15340.909, -1, 4.1273284
3489.2882, 3353.4147, -14131.617, -1, 5.5384615
3250., 3120.9117, -13295.455, -1, 4.42973
3377.7778, 3066.6667, -13315.762, -1, 3.9878166
3022.2222, 2800., -12087.384, -1, 4.741324
2666.6667, 2533.3333, -10984.517, -1, 4.3810596
2457.3737, 2300., -10052.893, -1, 4.5899414
2220.9413, 2045.4334, -8994.8121, -1, 5.5384615
1841.9102, 1700., -7535.0873, -1, 6.5210473
1642.1069, 1500., -6717.71, -1, 6.365412
5094.7368, 4666.6667, -19478.471, -1, 11.284929
5094.7368, 4400., -18685.426, -1, 9.6838768
4750., 4241.5213, -17877.273, -1, 9.0804857
4482.2585, 3938.4615, -16756.751, -1, 9.7844052
4250., 3686.2287, -15995.455, -1, 3.9240393
3733.3333, 3333.3333, -14390.232, -1, 4.4815889
3800.1381, 3300., -14302.338, -1, 5.1909869
3733.3333, 3066.6667, -13549.403, -1, 5.3829368
3377.7778, 2800., -12481.618, -1, 4.2988585
2995.0811, 2500., -11272.396, -1, 3.7949732
2750., 2316.3882, -10350., -1, 5.0772799
2251.8402, 1870.0744, -8444.4009, -1, 7.3846154
2013.0428, 1646.1133, -7548.9107, -1, 5.5384615
1833.547, 1500., -6900.8042, -1, 6.1881966
5891.3372, 4676.9231, -20393.09, -1, 12.615058
5750., 4504.1207, -19759.091, -1, 12.046391
5094.7368, 4133.3333, -17965.855, -1, 7.3884768
5155.5556, 3866.6667, -17306.478, -1, 9.8148404
4750., 3594.4309, -16322.727, -1, 3.5733925
4444.4444, 3333.3333, -15216.506, -1, 3.7665506
4151.3451, 3100., -14265.531, -1, 3.612085
3871.3932, 2900., -13303.515, -1, 4.1260009
3733.3333, 2800., -12930.417, -1, 3.6676456
3377.7778, 2533.3333, -11680.942, -1, 4.6008781
3022.2222, 2266.6667, -10514.736, -1, 4.5401173
2666.6667, 2000., -9340.3118, -1, 4.6011895
2311.1111, 1733.3333, -8106.5447, -1, 6.5495106
1955.5556, 1466.6667, -6927.3368, -1, 5.9663337
1822.6352, 1300., -6263.2372, -1, 6.7638673
6960., 4666.6667, -21658.896, -1, 10.505867
6021.0526, 4400., -19754.307, -1, 9.848156
6166.4728, 4100., -19172.124, -1, 9.4840004
5511.1111, 3866.6667, -17743.678, -1, 7.165113
5750., 3804.3632, -17877.273, -1, 10.060711
4800., 3333.3333, -15593.313, -1, 3.9806161
4800.4566, 3100., -14925.056, -1, 4.480062
4800., 3066.6667, -14839.442, -1, 4.2635737
4242.0479, 2700., -13188.912, -1, 4.0196439
4088.8889, 2533.3333, -12513.733, -1, 4.6530032
3377.7778, 2266.6667, -10965.511, -1, 3.964685
3250., 2031.4388, -10104.545, -1, 4.4646355
2666.6667, 1733.3333, -8543.4184, -1, 4.9424892
2311.1111, 1466.6667, -7345.4287, -1, 5.2080548
2118.3394, 1300., -6586.1097, -1, 9.3308505
7873.6842, 4400., -22251.509, -1, 10.019712
6484.2105, 4133.3333, -19668.046, -1, 8.2637133
7254.1279, 3900., -20179.665, -1, 6.4657733
6750., 3605.1688, -18777.273, -1, 9.2173048
6566.9026, 3500., -18267.929, -1, 8.6948124
5874.2419, 3100., -16341.073, -1, 4.3848964
5155.5556, 3066.6667, -15341.917, -1, 3.7976986
4800., 2800., -14160.637, -1, 3.9879064
4444.4444, 2533.3333, -13006.463, -1, 4.0389353
4445.1833, 2300., -12365.692, -1, 4.8260732
3377.7778, 2000., -10159.116, -1, 4.9384012
3022.2222, 1733.3333, -9011.9852, -1, 4.2991995
2750., 1378.1365, -7650., -1, 5.7495153
2619.7249, 1300., -7287.5982, -1, 4.8549863
2075.4261, 1076.6015, -5914.9644, -1, 7.3846154
8336.8421, 4133.3333, -22358.437, -1, 10.007372
8336.8421, 3866.6667, -21795.666, -1, 10.059415
7410.5263, 3600., -19746.712, -1, 7.0776772
6577.7778, 3333.3333, -17894.684, -1, 5.7651745
6839.3319, 3200., -17992.704, -1, 5.7602165
6222.2222, 3066.6667, -16747.018, -1, 7.3741154
5511.1111, 2800., -15118.243, -1, 4.1721604
6222.2222, 2533.3333, -15587.201, -1, 3.7292107
5155.5556, 2266.6667, -13353.411, -1, 3.6313504
4800., 2000., -12193.983, -1, 4.2165441
4088.8889, 1733.3333, -10487.752, -1, 4.3760206
3022.2222, 1466.6667, -8263.7096, -1, 5.4488927
2666.6667, 1200., -7092.2126, -1, 4.77073
2311.1111, 933.33333, -5883.0104, -1, 6.8469865
2067.5528, 835.52385, -5272.2596, -1, 9.2307692
9164.9897, 3500., -22495.884, -1, 11.876301
8654.9252, 3300., -21243.907, -1, 11.711611
7640.7922, 2900., -18754.672, -1, 12.339809
6750., 2601.0201, -16568.182, -1, 4.6420281
6484.2105, 2533.3333, -16049.318, -1, 9.2213076
5510.981, 2100., -13526.953, -1, 3.8538097
5155.5556, 2000., -12748.879, -1, 4.0407687
4444.4444, 1733.3333, -11042.245, -1, 4.4916911
3750., 1398.9667, -9204.5455, -1, 4.368306
3377.7778, 1200., -8180.9682, -1, 8.0501258
2666.6667, 933.33333, -6443.9989, -1, 8.5201541
1955.5556, 666.66667, -4698.7032, -1, 9.8965136
6984.9785, 1693.5274, 19907.189, 1, 19.692308
6960., 2000., 21102.287, 1, 19.754693
9263.1579, 2800., 30569.457, -1, 29.064735
7288.8889, 2533.3333, 24158.891, -1, 20.196909
6577.7778, 2266.6667, 21839.129, -1, 20.640259
6222.2222, 2000., 20218.145, -1, 22.886791
5511.1111, 1733.3333, 18182.608, -1, 26.198487
4444.4444, 1466.6667, 14742.952, -1, 21.257582
4631.5789, 1200., 14386.244, -1, 26.682881
4080.6394, 1100., 12687.079, -1, 24.79715
5250., 1568.8184, 16322.727, 1, 19.765515
5659.0379, 1842.0659, 18142.206, 1, 14.960949
6021.0526, 2000., 19474.288, 1, 17.654773
7421.2114, 2300., 23073.221, 1, 14.704281
7873.6842, 2533.3333, 24890.508, 1, 18.884585
8000., 2800., 26176.647, 1, 15.891769
8800., 3066.6667, 28603.301, 1, 13.592497
7920., 3333.3333, 28268.69, -1, 11.244803
7984.3131, 3100., 27437.003, -1, 13.792998
7288.8889, 3066.6667, 25933.834, -1, 5.7863063
7288.8889, 2800., 24823.352, -1, 7.854125
6222.2222, 2533.3333, 21909.189, -1, 5.0454282
5866.6667, 2266.6667, 20456.611, -1, 15.892401
5511.1111, 2000., 19599.563, -1, 27.359203
4800., 1733.3333, 16524.502, -1, 20.708449
4444.4444, 1466.6667, 14796.664, -1, 22.293696
3658.3916, 1300., 12571.564, -1, 18.073578
5155.5556, 2000., 18105.069, 1, 19.206468
6098.7701, 2300., 20957.592, 1, 19.540859
6222.2222, 2533.3333, 22195.811, 1, 18.936013
7250., 2784.2204, 24913.636, 1, 17.247295
7288.8889, 3066.6667, 26136.634, 1, 10.782712
8442.7928, 3300., 29012.506, 1, 13.882384
8000., 3333.3333, 28482.755, 1, 15.3363
6933.3333, 3333.3333, 26650.442, -1, 5.972744
6739.2142, 3100., 25363.951, -1, 8.2003893
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
6577.7778, 2800., 24071.486, -1, 17.830322
6222.2222, 2533.3333, 22442.589, -1, 20.452795
5325.5704, 2324.9594, 20143.132, -1, 21.216476
4800., 2000., 18151.126, -1, 25.501895
4088.8889, 1733.3333, 15198.505, -1, 13.665081
3733.3333, 1466.6667, 13522.716, -1, 18.964861
4800., 2000., 17565.806, 1, 19.702287
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5866.6667, 2533.3333, 21553.658, 1, 10.771156
6222.2222, 2800., 23341.126, 1, 12.803461
6933.3333, 3066.6667, 25623.994, 1, 13.034978
6836.2299, 3100., 25729.083, 1, 18.749795
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
7978.692, 3700., 30028.895, 1, 11.807448
8231.5789, 3600., 32220.412, -1, 30.366835
6782.9836, 3500., 27748.569, -1, 20.001465
6250., 3305.2556, 25568.182, -1, 4.7921064
6577.7778, 3066.6667, 25686.171, -1, 23.448745
5866.6667, 2800., 22874.975, -1, 14.110043
5511.1111, 2533.3333, 21559.855, -1, 23.251402
4444.4444, 2266.6667, 18211.42, -1, 8.0810381
4088.8889, 2000., 16775.385, -1, 21.086956
3575., 1755., 14816.053, -1, 20.904927
4800., 2266.6667, 18847.101, 1, 19.521309
5155.5556, 2533.3333, 20593.29, 1, 16.452552
5511.1111, 2800., 22358.48, 1, 14.962794
5866.6667, 3066.6667, 24088.244, 1, 11.74916
6250., 3263.6357, 25568.182, 1, 13.427342
6577.7778, 3333.3333, 26320.661, 1, 11.443305
6933.3333, 3600., 28077.737, 1, 12.514585
6484.2105, 3600., 27610.787, -1, 16.237629
5866.6667, 3333.3333, 25449.106, -1, 14.588062
5514.738, 3100., 24365.115, -1, 23.741675
5525., 3055., 23954.834, -1, 21.218272
5155.5556, 2800., 22386.731, -1, 23.667956
4444.4444, 2533.3333, 19515.318, -1, 6.4054309
4444.4444, 2266.6667, 18573.07, -1, 20.5963
3733.3333, 2000., 15967.283, -1, 9.0262684
3732.2127, 1807.6887, 15511.611, -1, 24.250745
4444.4444, 2533.3333, 19677.041, 1, 18.688526
5155.5556, 2800., 21907.731, 1, 16.781511
5023.2254, 2900., 22193.523, 1, 14.941647
5354.6386, 3100., 23657.767, 1, 18.227739
5944.0591, 3500., 26261.934, 1, 10.728482
6222.2222, 3600., 27188.824, 1, 16.996028
5511.1111, 3333.3333, 24997.981, -1, 14.769966
5198.6319, 3283.8997, 24173.638, -1, 5.5384615
5155.5556, 3066.6667, 23069.052, -1, 7.4761602
4800., 2800., 21391.981, -1, 11.694289
4088.8889, 2533.3333, 19101.15, -1, 7.0352871
4088.8889, 2266.6667, 18306.712, -1, 24.032468
3377.7778, 2000., 15742.737, -1, 18.480657
4800., 2800., 21458.978, 1, 18.109014
5155.5556, 3066.6667, 23154.143, 1, 12.352938
5131.7915, 3204.2033, 23862.83, 1, 16.615385
5511.1111, 3333.3333, 24947.716, 1, 14.611159
5866.6667, 3600., 26705.457, 1, 15.252913
5423.6374, 3500., 25737.625, -1, 15.382677
4889.186, 3100., 23201.41, -1, 18.094005
4800., 3066.6667, 22639.356, -1, 7.1907391
4521.8158, 2828.1622, 21556.344, -1, 21.62185
4088.8889, 2533.3333, 19422.531, -1, 19.62842
3733.3333, 2266.6667, 17627.902, -1, 20.279705
4444.4444, 2800., 21000.613, 1, 16.989185
4557.3895, 2900., 21626.885, 1, 15.261537
5123.2995, 3300., 24312.385, 1, 15.188212
5155.5556, 3333.3333, 24508.047, 1, 14.653027
5511.1111, 3600., 26282.08, 1, 16.219529
4800., 3333.3333, 23995.192, -1, 8.1435336
4408.031, 3100., 22360.739, -1, 6.7529705
4444.4444, 3066.6667, 22363.742, -1, 14.060562
3892.582, 2700., 19746.007, -1, 6.5187789
3688.742, 2500., 18711.982, -1, 18.098806
3377.7778, 2266.6667, 17018.988, -1, 14.198189
4444.4444, 3066.6667, 22343.526, 1, 15.298229
4442.1908, 3100., 22534.022, 1, 17.122103
4800., 3333.3333, 24067.901, 1, 12.820888
5155.5556, 3600., 25823.088, 1, 13.198296
4444.4444, 3333.3333, 23618.188, -1, 8.7335614
4081.8682, 3100., 22042.088, -1, 9.5911523
4088.8889, 3066.6667, 21850.163, -1, 5.6753478
3733.3333, 2800., 20102.668, -1, 8.5594677
3377.7778, 2533.3333, 18443.603, -1, 14.316219
3139.0457, 2300., 16950.847, -1, 14.709125
4250., 3229.0278, 22950., 1, 14.584572
4444.4444, 3333.3333, 23686.578, 1, 13.677331
4800., 3600., 25472.394, 1, 16.705482
4088.8889, 3333.3333, 23241.807, -1, 7.4939085
3805.7877, 3100., 21796.784, -1, 11.57257
3733.3333, 3066.6667, 21534.075, -1, 10.643385
3353.654, 2700., 19207.291, -1, 9.3472508
3129.6721, 2500., 17924.486, -1, 9.634222
3054.0255, 2330.5048, 16949.841, -1, 11.076923
3953.4012, 3337.0624, 23127.397, -1, 7.3846154
3748.0721, 3141.6987, 21926.222, -1, 9.2307692
3344.6854, 2900., 20250.55, -1, 6.7283169
3377.7778, 2800., 19741.076, -1, 7.707512


==> DataFiles_ForArXiv/Fig_2.2_WellTempered.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 2.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
10800., 933.33333, -7175.6269, -1, 44.053608
9979.8061, 690.07789, -6909.0965, -1, 40.533333
7288.8889, 400., -4120.9864, -1, 21.049228
5321.8748, 339.19068, -2971.0041, 1, 51.682588
6577.7778, 400., -3780.3336, 1, 34.058735
6933.3333, 666.66667, -3891.2613, 1, 50.860174
10189.474, 933.33333, -7157.1008, 1, 51.973154
10189.474, 1200., -6190.839, 1, 52.2381
10189.474, 1466.6667, -6102.5471, 1, 52.294769
10652.632, 1733.3333, -6135.363, 1, 52.330702
12505.263, 2266.6667, -7228.7489, 1, 51.217086
17250., 3094.1158, -4968., -1, 7.6910517
15716.667, 2713.7616, -4526.4, -1, 7.7571805
14183.333, 2404.7999, -4084.8, -1, 8.2096177
10800., 2266.6667, -3068.5579, -1, 16.859798
11048.896, 1900., -5424.0037, -1, 36.037258
10440.358, 1700., -5125.2667, -1, 35.929393
9962.0448, 1588.7332, -4482.9201, -1, 27.692308
9194.3174, 1345.7365, -4137.4428, -1, 27.692308
8099.3504, 900., -3976.0447, -1, 27.851533
5055., 643.40015, -1532.9999, -1, 36.544694
5470.8028, 502.11925, -2139.4927, -1, 24.924012
5038.6534, 336.29022, -1940.5651, -1, 18.141062
3815.2482, 328.37036, -1119.9655, 1, 35.707952
4686.3984, 559.03742, -1604.0679, 1, 48.607809
5827.7229, 825.74394, -2158.121, 1, 47.34341
5669.3536, 910.56196, -1722.2315, 1, 47.419056
8468.6985, 1300., -4157.3611, 1, 47.030189
10145.722, 1500., -4980.627, 1, 29.274777
7644.4444, 1733.3333, -2133.357, 1, 51.012199
8711.1111, 2000., -2988.4421, 1, 52.691326
10645.404, 2100., -5225.9255, 1, 50.327618
11910.924, 2500., -5847.1811, 1, 48.359732
12043.54, 2700., -5912.2834, 1, 52.365749
11115.789, 3066.6667, -3196.3727, 1, 50.719252
12339.882, 3268.3296, -4225.5228, 1, 50.875745
12042.105, 3333.3333, -3662.41, 1, 51.105146
12505.263, 3600., -3724.9179, 1, 51.024668
18526.316, 4666.6667, -640.50266, -1, 7.3818627
16673.684, 4400., -662.14881, -1, 8.256397
15747.368, 4133.3333, -670.59646, -1, 8.4895967
14400., 3866.6667, -644.70866, -1, 9.7599254
13333.333, 3600., -684.01415, -1, 10.896535
11555.556, 3333.3333, -816.07692, -1, 18.074283
11188.275, 3100., -1830.8087, -1, 28.946886
11059.808, 2906.4555, -1658.9712, -1, 18.461538
9750., 2596.8548, -1595.4545, -1, 29.744428
9750., 2465.8482, -1595.4545, -1, 23.429054
9140.9534, 2138.1758, -1371.143, -1, 16.615385
8042.4596, 1900., -1316.0388, -1, 28.482939
7148.3551, 1647.5917, -1072.2533, -1, 36.923077
6750., 1474.6076, -1104.5455, -1, 38.745741
5663.8087, 1130.1566, -18.783325, -1, 19.782859
4977.7121, 875.83989, -28.644753, -1, 20.217003
5354.435, 843.59828, -38.862875, -1, 13.179183
4269.0404, 516.36195, -491.38693, -1, 17.624447
3936.9031, 257.30033, -931.69271, -1, 15.0847
5139.9382, 250.35633, -0.90833317, 1, 7.6282381
3760.7243, 486.60621, -4.6898508, 1, 19.537017
3910.3506, 683.6694, -6.8273986, 1, 47.751643
5499.1448, 968.8306, -1008.3614, 1, 33.694694
5590.0687, 1266.5854, -276.00612, 1, 45.718929
6030.4022, 1504.2353, -7.7646461, 1, 45.070706
9346.5193, 1627.7189, -1401.9779, 1, 9.2307692
7503.0839, 1930.3242, -1125.4626, 1, 46.153846
8250., 2216.1383, -1350., 1, 47.161565
9250., 2373.2092, -1513.6364, 1, 30.965817
9389.4612, 2700., -1536.4573, 1, 47.819861
10020.467, 2900., -1639.7128, 1, 40.821387
10419.324, 3120.3252, -1559.5432, 1, 50.945974
10844.444, 3333.3333, -971.33659, 1, 40.853129
12977.778, 3600., -1112.1132, 1, 12.365049
12175.991, 3900., -1992.4348, 1, 50.260138
16210.526, 4133.3333, -1390.5621, 1, 8.5229868
17600., 4400., -1530.2278, 1, 7.9509621
18526.316, 4666.6667, -1543.9773, 1, 7.5304271
19452.632, 4933.3333, -1544.5651, 1, 7.399021
21360., 5200., -1526.5893, 1, 6.70473
20785.975, 6281.7194, 4876.7103, -1, 7.0713072
20821.053, 6266.6667, 5544.1525, -1, 7.0598427
20336.842, 6000., 4040.8827, -1, 7.0583719
19852.632, 5733.3333, 4007.6046, -1, 7.0573565
18400., 5466.6667, 4417.5321, -1, 7.4928807
17136.842, 5200., 4436.7239, -1, 7.9835464
15747.368, 4933.3333, 4129.4636, -1, 9.2205764
16210.526, 4666.6667, 2682.4975, -1, 7.9010611
16673.684, 4400., 2663.8198, -1, 7.917239
16162.752, 4300., 2644.8139, -1, 7.4361719
11250., 3834.9004, 1840.9091, -1, 28.490537
10750., 3637.5492, 1759.0909, -1, 28.046725
11750., 3330.7962, 1922.7273, -1, 10.008186
9750., 3083.0134, 1595.4545, -1, 17.94436
9250., 2954.1685, 1513.6364, -1, 25.416009
8620.5123, 2667.4203, 1293.0768, -1, 33.230769
8757.3979, 2500., 1433.0288, -1, 16.782408
7644.4444, 2266.6667, 2093.6841, -1, 22.34329
6750., 1933.346, 1104.5455, -1, 35.358495
6132.6845, 1600.3574, 1613.987, -1, 23.928605
6719.0953, 1383.5809, 1012.7061, -1, 11.184917
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
6578.2101, 870.80747, 117.71841, -1, 8.8205404
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4153.3273, 534.08758, 0.70706071, -1, 15.430761
4374.4818, 245.17048, 597.67159, -1, 9.100709
5001.6268, 298.05128, 172.17719, 1, 8.046548
4255.3356, 478.96449, 5.3516712, 1, 12.415251
3809.2127, 632.19841, 1.0765346, 1, 44.235837
9055.5899, 972.3404, 1.6609751, 1, 6.756835
5802.9872, 1284.0902, 404.86278, 1, 20.669415
5641.2603, 1354.4961, 10.853479, 1, 46.512912
6021.5136, 1612.6419, 1125.3135, 1, 35.123007
6750., 1990.9811, 1104.5455, 1, 40.045836
7250., 2149.7198, 1186.3636, 1, 31.844623
7826.9086, 2500., 1280.7669, 1, 47.861114
8250., 2744.0595, 1350., 1, 53.29278
8512.4259, 2890.5341, 1276.8639, 1, 49.846154
9750., 3109.2875, 1595.4545, 1, 27.236348
10250., 3388.4492, 1677.2727, 1, 24.899427
11084.874, 3726.4685, 1662.7311, 1, 31.384615
11654.792, 3986.3207, 1748.2188, 1, 24.
13738.664, 4300., 2248.145, 1, 11.218747
15534.015, 4500., 2541.9297, 1, 8.3627482
12285.42, 4603.2995, 1842.813, 1, 51.692308
12750., 4908.9242, 2086.3636, 1, 49.633757
13182.3, 5100., 2157.1036, 1, 50.697761
13487.932, 5300., 2207.1161, 1, 52.967168
21562.5, 5750.0984, 3528.4091, 1, 6.3512722
21549.43, 6100., 3526.2703, 1, 7.0009478
21755.542, 6300., 3559.9979, 1, 6.7717499
21360., 6533.3333, 8825.6355, -1, 7.0280124
20630.993, 6277.8563, 6090.3207, -1, 7.0689341
20336.842, 6266.6667, 6213.6745, -1, 7.2022417
21562.5, 5936.9401, 10585.227, -1, 7.0189734
19368.421, 5733.3333, 7414.8637, -1, 7.125709
19852.632, 5466.6667, 7624.8274, -1, 7.066732
15747.368, 5200., 6436.2282, -1, 9.6492091
16210.526, 4933.3333, 7130.7414, -1, 8.2243705
12266.667, 4666.6667, 5130.7334, -1, 36.833492
11750., 4328.3197, 5768.1818, -1, 32.428856
12202.922, 4075.4921, 5491.3151, -1, 14.769231
12977.778, 3866.6667, 5869.2692, -1, 9.2545044
10488.889, 3600., 5353.7755, -1, 20.468614
9422.2222, 3333.3333, 3115.3133, -1, 36.7177
9250., 3128.854, 4540.9091, -1, 39.139613
8750., 2946.8752, 4295.4545, -1, 33.75035
8250., 2743.838, 4050., -1, 30.775483
7750., 2501.1016, 3804.5455, -1, 38.333474
7440.7218, 2100., 3652.718, -1, 20.821959
6750., 1936.8156, 3313.6364, -1, 29.437149
6161.0368, 1623.0923, 2165.3168, -1, 23.431628
5942.647, 1435.9011, 1687.9378, -1, 18.677607
6230.0973, 1112.9828, 3031.7112, -1, 13.066131
4695.3686, 923.89835, 1679.9938, -1, 23.526914
4235.3659, 635.35764, 1982.3155, -1, 26.535501
4206.0925, 400.89623, 1655.1124, -1, 15.30946
3897.1867, 254.93265, 1649.7359, -1, 16.249025
4739.4304, 255.64572, 2528.215, 1, 16.450718
4046.3317, 471.87291, 1995.8757, 1, 28.547444
4334.2813, 618.45641, 1370.5188, 1, 14.888448
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
5813.8188, 1589.5399, 2932.5912, 1, 43.440269
6086.1343, 1757.0634, 2444.4372, 1, 40.933383
6310.9229, 1882.9421, 2969.5779, 1, 45.258452
7250., 2123.3575, 3559.0909, 1, 24.077988
7397.5811, 2500., 3631.5398, 1, 49.022739
8117.6288, 2700., 3985.0178, 1, 49.272241
8219.5086, 2900., 4035.0315, 1, 47.353638
8750., 3166.6574, 4295.4545, 1, 53.072761
9422.2222, 3333.3333, 3607.8063, 1, 34.25944
9777.7778, 3600., 4265.0776, 1, 47.662476
10522.108, 3900., 5165.3984, 1, 45.023929
12719.388, 4100., 6244.063, 1, 11.973196
11555.556, 4400., 5400.6602, 1, 40.836314
12274.33, 4700., 6025.5802, 1, 42.902035
14492.209, 4900., 7114.3573, 1, 11.026996
12707.678, 5073.3841, 5718.455, 1, 46.153846
12980.174, 5300., 6372.0856, 1, 49.734559
13927.853, 5700., 6837.3095, 1, 51.189154
18400., 6000., 8945.9166, 1, 8.3550108
19368.421, 6266.6667, 8794.0157, 1, 7.8467392
19653.553, 6314.198, 8729.2886, 1, 7.7926616
20336.842, 6533.3333, 8631.1996, 1, 7.5130365
21305.263, 6800., 8587.672, 1, 7.213671
13894.737, 5200., 10851.748, -1, 44.679935
12977.778, 4933.3333, 8377.8535, -1, 44.471324
12622.222, 4666.6667, 7153.4861, -1, 31.726049
11911.111, 4400., 7957.8443, -1, 42.103639
11911.111, 4133.3333, 7705.66, -1, 28.700442
11911.111, 3866.6667, 8902.8222, -1, 28.604728
10844.444, 3600., 7206.4256, -1, 33.455254
10878.314, 3367.7889, 8158.7357, -1, 33.230769
9926.3932, 3215.7613, 7444.7949, -1, 38.769231
9240.8644, 2946.0628, 6930.6483, -1, 36.923077
9942.7418, 2700., 8134.9705, -1, 37.307307
8489.1028, 2569.493, 6366.8271, -1, 40.615385
8250., 2113.2998, 6750., -1, 43.73603
6642.05, 1853.2963, 4069.6607, -1, 41.59672
6188.3417, 1612.0771, 3679.3239, -1, 41.189511
6570.0427, 1486.7741, 3894.3585, -1, 21.681413
6187.192, 1281.5032, 3673.3946, -1, 22.771343
5811.6138, 1071.0718, 4009.1596, -1, 46.577093
4621.0065, 642.99276, 2746.0359, -1, 40.509131
4192.1902, 441.70784, 2374.0314, -1, 48.322753
4500., 300., 2657.1999, -1, 32.983687
4271.911, 316.64283, 2517.7708, 1, 39.687163
4209.3483, 462.92054, 2405.1851, 1, 49.160907
4964.8938, 675.8266, 2980.6043, 1, 32.346938
5482.4978, 880.86178, 3273.397, 1, 25.24183
5863.059, 1123.9366, 3882.8323, 1, 35.894892
6277.6073, 1511.0329, 4251.43, 1, 44.407692
6322.3476, 1798.0932, 3690.2809, 1, 49.289114
6648.8683, 1953.3955, 3826.8459, 1, 42.901307
8168.2627, 2100., 6683.124, 1, 46.008998
8655.0653, 2500., 7081.4171, 1, 49.274491
8355.5556, 2800., 6141.8892, 1, 52.726263
10149.271, 2900., 8303.9488, 1, 31.444599
10858.898, 3300., 8884.5527, 1, 32.456653
11464.316, 3500., 9379.8948, 1, 30.686507
10943.395, 3719.5191, 8207.5459, 1, 44.307692
12550.079, 3847.986, 9412.5595, 1, 20.307692
12458.565, 4100., 10193.371, 1, 38.484944
12266.667, 4400., 8130.9136, 1, 31.815019
13035.984, 4700., 10665.805, 1, 44.245912
13412.152, 4900., 10973.579, 1, 46.739266
14400., 5200., 10400.689, 1, 50.793418
13688.889, 5466.6667, 9058.314, 1, 49.312786
14750., 5655.4063, 12068.182, 1, 48.054036
15079.194, 5900., 12337.522, 1, 50.995744
13431.579, 4133.3333, 11294.958, -1, 26.204029
12266.667, 3866.6667, 10537.532, -1, 40.313786
11911.111, 3600., 10095.174, -1, 36.02595
12622.222, 3333.3333, 10652.996, -1, 25.036042
12622.222, 3066.6667, 12201.641, -1, 46.437586
11555.556, 2800., 10076.233, -1, 25.262479
11555.556, 2533.3333, 9694.9705, -1, 21.754894
9422.2222, 2266.6667, 8133.4343, -1, 39.586961
10133.333, 2000., 9317.6794, -1, 48.258323
8711.1111, 1733.3333, 7577.0017, -1, 48.461717
8711.1111, 1466.6667, 7375.568, -1, 40.254351
8000., 1200., 6695.9585, -1, 47.376072
11200., 933.33333, 9738.865, -1, 40.939432
9066.6667, 666.66667, 7776.9485, -1, 50.461062
9066.6667, 400., 7707.1057, 1, 44.359825
8711.1111, 933.33333, 7260.163, 1, 43.485
8000., 1466.6667, 6670.5892, 1, 50.336053
8355.5556, 1733.3333, 7119.2002, 1, 47.371572
8355.5556, 2000., 6962.1038, 1, 46.812965
8711.1111, 2266.6667, 7267.6997, 1, 47.845476
9066.6667, 2533.3333, 7725.0402, 1, 47.719146
11200., 2800., 9983.1364, 1, 33.71678
12622.222, 3066.6667, 12131.794, 1, 40.501991
13449.253, 3289.8603, 11425.453, 1, 16.909559
12266.667, 3333.3333, 11118.043, 1, 35.087521
13688.889, 3600., 12133.929, 1, 27.823286
13688.889, 3866.6667, 12870.938, 1, 37.793006
14755.556, 4133.3333, 14069.493, 1, 36.667604
12977.778, 4400., 11348.345, 1, 51.183892
14044.444, 4666.6667, 12103.872, 1, 39.684489
14044.444, 4933.3333, 11821.427, 1, 41.247451
14755.556, 5200., 13106.472, 1, 51.437397
15284.211, 5466.6667, 13607.743, 1, 50.995098
15284.211, 5733.3333, 13156.194, 1, 51.178062
15097.962, 5898.6502, 12574.32, 1, 51.042832


==> DataFiles_ForArXiv/Fig_2.3_APole.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 2.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
1389.4737, 400., -2761.6764, 1, 54.738342
1803.968, 502.28738, -3517.7377, 1, 55.384615
2311.1111, 400., -4596.388, 1, 54.103781
3261.3038, 500., -6937.6826, 1, 52.712007
3886.474, 480.70094, -7578.6242, 1, 53.538462
4983.3333, 464.47185, -10046.4, 1, 52.274456
2018.5861, 700., -3633.4549, 1, 55.777038
3022.2222, 400., -4969.1703, 1, 54.572402
3750., 519.64268, -6750., 1, 54.343736
4250., 515.09467, -7650., 1, 53.90392
4978.1311, 521.74388, -8213.9163, 1, 53.538462
6037.5, 409.48685, -10867.5, 1, 51.81993
6586.303, 399.1148, -10867.4, 1, 51.692308
1250., 1069.4748, -1840.9091, 1, 54.646912
1750., 961.10641, -2577.2727, 1, 55.535439
2750., 882.56888, -4050., 1, 55.410849
3071.075, 700., -4522.8559, 1, 55.358233
4250., 694.76584, -6259.0909, 1, 54.710092
5138.9038, 500., -7568.2037, 1, 53.367095
5705.1057, 634.58177, -7701.8926, 1, 53.538462
6250., 383.95686, -9204.5455, 1, 51.994113
7509.5395, 401.42937, -10137.878, 1, 51.692308
7792.374, 418.94671, -10519.705, 1, 51.692308
1244.4444, 1200., -1259.1592, 1, 54.488405
2250., 931.86673, -2577.2727, 1, 54.80962
3022.2222, 666.66667, -3090.8135, 1, 54.985729
3754.1576, 700., -4300.2169, 1, 54.593669
4252.8653, 700., -4871.4639, 1, 54.311781
4835.5799, 584.13927, -5077.3589, 1, 53.538462
5461.1801, 694.10069, -5734.2391, 1, 53.538462
6250., 579.47008, -7159.0909, 1, 52.931564
7526.9148, 500., -8621.7387, 1, 52.195425
8250., 528.56965, -9450., 1, 52.081334
8750., 578.48283, -10022.727, 1, 52.09773
9250., 539.66234, -10595.455, 1, 51.88044
1244.4444, 1466.6667, -1112.646, 1, 55.974406
2250., 1046.2027, -1840.9091, 1, 54.27308
2750., 924.63696, -2250., 1, 54.348952
3782.4564, 700., -3094.7371, 1, 53.973187
3876.7695, 900., -3171.9024, 1, 54.214641
4989.4935, 700., -4082.3128, 1, 53.335054
6113.3479, 300., -5001.8301, 1, 51.871266
6570.3424, 300., -5375.7347, 1, 51.777078
7319.2664, 500., -5988.4907, 1, 52.108135
7750., 527.96532, -6340.9091, 1, 52.028485
8613.2871, 700., -7047.2349, 1, 52.121288
9263.1579, 1200., -6884.4006, 1, 52.369812
10189.474, 1200., -7389.5548, 1, 52.094455
11136.842, 933.33333, -8961.1001, 1, 51.908933
11787.5, 1186.1752, -9644.3182, 1, 52.044471
12762.206, 1612.1157, -9687.9597, 1, 52.013903
1250., 1322.2012, -613.63636, 1, 52.247003
1955.5556, 1200., -993.91832, 1, 53.042215
2750., 1181.7749, -1350., 1, 53.474589
3750., 737.18058, -1840.9091, 1, 53.611989
4250., 440.97429, -2086.3636, 1, 52.456942
4790.7891, 1100., -2351.8419, 1, 53.102828
6108.702, 1500., -2998.8173, 1, 52.817389
6593.6567, 1300., -3236.886, 1, 52.547326
6923.0648, 1100., -3398.5954, 1, 52.373599
7750., 1148.6723, -3804.5455, 1, 51.6736
8711.1111, 1200., -6002.8498, 1, 52.353247
9383.0733, 1945.4924, -4222.383, 1, 51.692308
10437.64, 2100., -5123.9322, 1, 52.296069
11115.789, 2533.3333, -4974.565, 1, 51.46842
11750., 2512.3254, -5768.1818, 1, 51.551945
12505.263, 2800., -6147.2432, 1, 51.127508
1250., 1378.7908, -204.54545, 1, 51.556884
1955.5556, 1200., -762.2519, 1, 52.898194
2750., 1276.7748, -450., 1, 52.958223
3733.3333, 933.33333, -1513.6205, 1, 53.60802
4444.4444, 666.66667, -1715.6395, 1, 52.55997
4747.1186, 900., -776.80122, 1, 52.021009
5511.1111, 1200., -834.75444, 1, 52.690079
6750., 2133.7279, -1104.5455, 1, 51.976392
6933.5882, 1900., -1134.5872, 1, 52.168113
7813.6105, 2100., -1278.5908, 1, 51.077774
8495.9598, 2700., -1390.248, 1, 51.700915
9521.1582, 2900., -1558.0077, 1, 51.222731
10189.474, 2800., -2631.8827, 1, 51.363034
11250., 3467.5877, -1840.9091, 1, 51.493918
11578.947, 3066.6667, -4126.7825, 1, 51.211198
12505.263, 4400., -1966.0032, 1, 51.411257
925.8824, 1663.9634, -128.1991, 1, 49.066667
1766.7177, 1375.7402, -168.72885, 1, 51.95979
2683.3333, 1468.6168, 0., 1, 52.411132
3377.7778, 1466.6667, 486.18716, 1, 52.595434
4444.4444, 1466.6667, -515.83588, 1, 52.624579
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5511.1111, 1466.6667, -617.39109, 1, 52.142902
6222.2222, 2000., -734.02425, 1, 52.099774
6933.3333, 2533.3333, 965.19633, 1, 51.392951
8355.5556, 2533.3333, -1147.1391, 1, 51.221547
8711.1111, 2533.3333, -1193.3663, 1, 50.633959
9422.2222, 3066.6667, -812.25652, 1, 52.004294
10133.333, 3333.3333, -1242.3065, 1, 51.729325
11200., 4133.3333, -1004.8039, 1, 50.49261
11578.947, 4133.3333, -1233.7082, 1, 51.021321
12505.263, 4666.6667, -1387.9499, 1, 50.806841
13073.684, 4400., -1389.7279, 1, 51.928125
1437.5, 1452.0701, 235.22727, 1, 50.979197
2250., 1432.9738, 368.18182, 1, 51.88532
2750., 1352.4746, 450., 1, 52.734062
3733.3333, 1200., 698.6749, 1, 52.478439
4293.1104, 1300., 702.50897, 1, 52.282789
4804.1989, 1300., 786.14164, 1, 52.54908
5750., 1779.7254, 940.90909, 1, 52.151603
6222.2222, 2000., 1193.4444, 1, 51.228702
6933.3333, 2266.6667, 2418.7627, 1, 50.685165
7750., 2470.8155, 1268.1818, 1, 51.424465
8462.3982, 3300., 1384.7561, 1, 50.782236
9422.2222, 3600., 2914.8884, 1, 51.392144
10250., 4378.9785, 1677.2727, 1, 50.375931
11258.855, 4700., 1842.3581, 1, 50.633415
11578.947, 4400., 2406.72, 1, 51.229241
12505.263, 5733.3333, 2795.5986, 1, 50.01288
13250., 5149.4433, 2168.1818, 1, 52.177728
13894.737, 5200., 3615.0247, 1, 52.169583
2250., 1510.7452, 1104.5455, 1, 51.410478
3022.2222, 1466.6667, 1412.9952, 1, 52.306268
3733.3333, 1200., 1704.4871, 1, 52.343528
4427.0315, 1100., 2173.27, 1, 52.664641
5299.1147, 1700., 2601.3836, 1, 52.151139
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
6222.2222, 2000., 4188.3782, 1, 51.425337
6933.601, 2300., 3403.7678, 1, 50.381525
7776.0309, 2700., 3817.3242, 1, 50.046369
8958.7452, 3300., 4397.9295, 1, 50.823959
9422.2222, 3600., 4746.0327, 1, 51.41599
10189.474, 4666.6667, 6971.8909, 1, 49.533998
11200., 4400., 6576.7087, 1, 51.962299
11578.947, 5466.6667, 6875.9108, 1, 49.866648
12505.263, 6266.6667, 8423.6872, 1, 49.299959
13333.333, 5466.6667, 7265.8019, 1, 52.144923
14246.509, 5900., 6993.741, 1, 52.258706
14750., 5782.3395, 7240.9091, 1, 52.667691
9263.1579, 1733.3333, 9021.7777, -1, 49.711409
8711.1111, 1466.6667, 8176.4102, -1, 50.035414
8050., 436.69891, 6955.2, -1, 51.113489
6933.3333, 933.33333, 6072.5654, -1, 50.227903
6750., 904.25374, 5522.7273, -1, 50.377127
5750., 554.99551, 4704.5455, -1, 50.438257
5250., 543.76442, 4295.4545, -1, 50.184017
2750., 1606.3488, 2250., 1, 51.218998
3733.3333, 1466.6667, 3222.0934, 1, 52.148687
4250., 1257.2601, 3477.2727, 1, 52.444726
4750., 1321.173, 3886.3636, 1, 52.377471
5866.6667, 2266.6667, 4320.2635, 1, 51.376895
6750., 1443.4746, 5522.7273, 1, 52.176871
7621.6763, 2300., 6235.9169, 1, 51.736782
7991.4415, 2100., 6538.4522, 1, 52.186548
8711.1111, 2533.3333, 7141.1029, 1, 51.896597
9253.3381, 3100., 7570.913, 1, 51.498652
10089.896, 3347.0813, 7567.4223, 1, 51.692308
11233.937, 4900., 9191.403, 1, 50.211933
11578.947, 4933.3333, 10112.334, 1, 50.294876
12690.308, 4674.3273, 9517.7307, 1, 51.692308
13431.579, 5733.3333, 13041.561, 1, 49.657356
13894.737, 6266.6667, 13640.629, 1, 49.700961
14755.556, 5466.6667, 10742.572, 1, 52.019979
15747.368, 5733.3333, 12536.322, 1, 52.028224
9359.9493, 849.44281, 9827.9468, -1, 49.846154
8571.9691, 636.2883, 9000.5676, -1, 49.846154
8199.5974, 1100., 9392.2661, -1, 48.678739
7469.4456, 1100., 8555.9104, -1, 48.482578
6871.3949, 1100., 7870.8705, -1, 48.274665
5696.8632, 1100., 6525.4979, -1, 47.813813
5314.9809, 900., 6088.069, -1, 47.78642
3750., 1541.3127, 4295.4545, 1, 52.314392
4359.7545, 1300., 4993.9006, 1, 53.104362
4679.1802, 1100., 5359.7882, 1, 53.279842
5511.1111, 1466.6667, 5984.5616, 1, 52.828908
12421.995, 5013.6035, 12720.269, 1, 49.732926
13500.389, 5728.3487, 13995.607, 1, 49.276024
14357.895, 6000., 14588.172, 1, 49.942007
14861.097, 6321.1089, 15604.152, 1, 49.846154
9583.3333, 681.04165, 13800., -1, 46.760361
8750., 552.58449, 12886.364, -1, 46.476083
7750., 481.56091, 11413.636, -1, 46.347803
7250., 823.39972, 10677.273, -1, 45.706292
6423.4068, 900., 9459.9264, -1, 45.524753
5507.0891, 1100., 8110.4403, -1, 45.52601
5247.9746, 700., 7728.8354, -1, 45.178726
7404.5491, 540.26091, 12217.506, -1, 44.307692
5511.1111, 933.33333, 9333.8877, -1, 43.39076
5356.5286, 900., 9641.7515, -1, 42.279274


==> DataFiles_ForArXiv/Fig_2.3_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 2.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4750., 138.28267, -5440.9091, 1, 51.149015
6577.7778, 133.33333, -6797.139, 1, 51.042683
8000., 133.33333, -6052.5413, -1, 16.356971
7644.4444, 133.33333, -5579.2158, -1, 14.906327
6577.7778, 133.33333, -4928.692, -1, 26.75588
5866.6667, 133.33333, -4391.8986, -1, 36.779369
4597.1999, 133.85657, -3347.5492, 1, 43.596368
4800., 133.33333, -3596.8265, 1, 38.878861
5806.0776, 136.69835, -4354.5582, 1, 25.846154
6222.2222, 133.33333, -4796.9627, 1, 29.070773
7250., 128.87506, -5931.8182, 1, 31.481473
7750., 131.57107, -6340.9091, 1, 20.946152
8816.6203, 133.63925, -6612.4652, 1, 9.2307692
9777.7778, 133.33333, -7293.9228, 1, 8.2140056
10079.61, 130.74887, -7559.7075, 1, 7.3846154
8750., 128.65442, -4295.4545, -1, 5.9631846
8250., 127.77937, -4050., -1, 6.0391439
7288.8889, 133.33333, -5208.8131, -1, 15.317354
6222.2222, 133.33333, -4010.2414, -1, 14.274592
5572.2412, 135.62505, -3960.7553, -1, 31.870847
5250., 134.99674, -2577.2727, -1, 10.248205
4444.4444, 133.33333, -1970.1638, -1, 11.536632
3733.3333, 133.33333, -1895.6868, -1, 26.80323
3750., 132.81134, -1840.9091, 1, 20.204837
4079.5177, 139.41532, -2674.2542, 1, 24.870823
4679.9672, 137.60386, -3295.6373, 1, 35.785929
5411.189, 138.86731, -3680.0002, 1, 13.53772
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
7250., 130.51659, -3559.0909, 1, 6.4391561
8355.5556, 133.33333, -5797.0751, 1, 7.8190267
8449.4965, 130.52817, -3802.2734, 1, 5.5384615
9634.9336, 128.89296, -4335.7201, 1, 5.5384615
10133.333, 133.33333, -6249.6253, 1, 5.8038569
10750., 127.73564, -5277.2727, 1, 5.3382026
9583.3333, 130.111, -2760., -1, 5.0456903
9022.0434, 132.11433, -1885.0409, -1, 5.0347152
7750., 133.51296, -1268.1818, -1, 5.3325487
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
6577.7778, 133.33333, -1597.7285, -1, 5.9328817
4800., 133.33333, -1608.4485, -1, 8.3146446
3733.3333, 133.33333, -1222.2799, -1, 49.778358
4088.8889, 133.33333, -1687.7105, 1, 13.551189
5511.1111, 133.33333, -2011.2147, 1, 7.5600443
6222.2222, 133.33333, -2404.0268, 1, 6.7668365
6933.3333, 133.33333, -2401.8683, 1, 6.2366523
9066.6667, 133.33333, -3198.6575, 1, 5.4125893
9422.2222, 133.33333, -3344.7518, 1, 5.3383955
10133.333, 133.33333, 2920.8974, -1, 4.8635165
9750., 137.55105, 1595.4545, -1, 4.805868
8711.1111, 133.33333, 2086.9009, -1, 5.0701019
8050., 136.0137, 2318.4, -1, 5.3574565
7283.3333, 138.62792, 2097.6, -1, 5.5815175
7956.8706, 143.9523, 3346.2787, 1, 5.8877331
8816.6667, 141.72085, 2539.2, 1, 5.1856055
10750., 143.36606, 5277.2727, -1, 5.3080158
10250., 143.04897, 5031.8182, -1, 5.2419637
9250., 141.49383, 4540.9091, -1, 5.4670092
8750., 142.19069, 4295.4545, -1, 5.5596256
8250., 141.37838, 4050., -1, 5.8225561
5750., 148.32811, 3312., -1, 9.6943656
4750., 140.90353, 2331.8182, -1, 9.7616885
4204.6856, 148.32183, 2686.0709, -1, 37.777515
3801.2871, 142.81973, 2347.4449, 1, 25.45192
4552.7795, 144.11091, 3103.5406, 1, 19.652213
5250., 143.85052, 2577.2727, 1, 8.317035
5750., 143.30382, 2822.7273, 1, 7.5019958
6750., 143.47716, 3313.6364, 1, 6.7136254
6919.4897, 153.82563, 4942.1272, 1, 8.5673396
7750., 143.77668, 3804.5455, 1, 5.8598342
8750., 145.27989, 4295.4545, 1, 5.4661903
9250., 145.27311, 4540.9091, 1, 5.5010704
10250., 153.60919, 5031.8182, 1, 5.1749663
10750., 146.09082, 5277.2727, 1, 5.3733582
11883.333, 154.56878, 6844.8, 1, 5.1581013
6401.7546, 148.59719, 4801.316, -1, 20.307692
5685.0397, 150.09398, 4263.7798, -1, 25.846154
4864.1061, 154.05825, 3574.66, -1, 32.593228
4084.1266, 150.96085, 2994.0762, 1, 28.130279
5125.8095, 151.44903, 3718.6352, 1, 12.333378
5420.0735, 155.06595, 3936.7317, 1, 34.277958
6292., 156., 4946.5321, 1, 18.765586
7250., 151.99632, 5931.8182, 1, 24.049856
7750., 153.83579, 6340.9091, 1, 14.229625
9000.8498, 154.71554, 6750.6374, 1, 7.3846154
9200.237, 153.71527, 6900.1777, 1, 7.3846154
10250., 154.06061, 8386.3636, 1, 10.406089
10987.61, 154.26261, 8240.7072, 1, 7.3846154


==> DataFiles_ForArXiv/Fig_2.3_StauCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 2.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
252.55677, 872.35739, -3239.1581, -1, 6.6547347
272.01514, 900., -3427.3908, -1, 7.0413031
252.4235, 900., -3097.9248, -1, 6.6923553
241.87115, 802.06017, -2938.7345, -1, 7.3846154
263.72055, 900., -3150.2618, -1, 7.1685987
243.24633, 908.57544, -2857.4989, 1, 6.3085282
259.14565, 900., -3010.8013, -1, 7.2149355
250., 989.40889, -2904.5455, 1, 5.6642525
260.22433, 900., -2938.1693, -1, 7.4948016
250., 888.53839, -2822.7273, 1, 6.9457494
239.09913, 700., -2621.396, -1, 8.8054498
215.52571, 747.99238, -2360.0065, 1, 7.3846154
238.61343, 685.02125, -2541.233, -1, 9.2307692
210.36062, 700., -2237.4721, 1, 7.9719337
247.79708, 700., -2554.5626, -1, 9.5557121
208.96751, 700., -2154.265, 1, 7.8544456
249.60818, 700., -2491.5434, -1, 9.7766408
200.98458, 700., -2006.1916, 1, 8.0959153
244.3512, 700., -2359.0998, -1, 10.052709
236.57522, 700., -2284.0262, 1, 9.1422153
259.78359, 856.75688, -2454.9549, -1, 9.2307692
289.39637, 885.18271, -2734.7957, 1, 9.2307692
280.57808, 700., -2617.0283, -1, 10.986127
204.58936, 700., -1908.2607, 1, 8.4038467
266.0497, 900., -2394.4473, -1, 9.2625499
261.40841, 700., -2352.6757, 1, 10.387517
250.706, 700., -2174.3048, -1, 11.201673
220.39518, 700., -1911.4273, 1, 9.6351577
265.31457, 900., -2214.1707, -1, 9.8720237
265.55486, 700., -2216.176, 1, 11.254632
262.08635, 900., -2101.456, -1, 10.018001
241.93145, 700., -1939.8503, 1, 10.961203
298.90324, 700., -2298.8377, 1, 12.7313
344.82804, 700., -2539.1883, 1, 13.823372
244.45368, 664.00192, -1784.1562, 1, 12.273147
346.00179, 700., -2434.5944, 1, 14.522768
297.57681, 700., -1996.4698, 1, 14.210176
249.59254, 700., -1592.8542, 1, 13.42124
370.61475, 700., -2243.9038, 1, 16.691836
533.33333, 933.33333, -3099.2655, 1, 18.006498
317.39538, 532., -1759.64, 1, 18.094951
463.22587, 692.65528, -2355.7676, 1, 20.682534
335.99772, 603.14669, -1653.5468, 1, 19.718588
423.2821, 783.21583, -1990.8137, 1, 20.670898
774.94943, 915.09557, -3603.5149, 1, 24.
384.79635, 634.60864, -1716.9619, 1, 22.0228
354.5938, 812., -1404.1915, 1, 21.114722
823.76889, 815.30548, -3336.264, 1, 27.692308
430.7109, 900., -1621.0392, 1, 22.860331
795.48845, 900., -2993.9293, 1, 28.587926
478.64889, 900., -1644.8116, 1, 25.697444
876.11518, 1100., -3010.6503, 1, 30.062891
533.33333, 666.66667, -1686.7114, 1, 30.980039
801.10689, 700., -2490.7141, 1, 34.618839
1750., 1234.7908, -5440.9091, 1, 36.78653
533.33333, 933.33333, -1535.4913, 1, 29.701931
890.91247, 1100., -2478.3565, 1, 34.987066
533.33333, 933.33333, -1360.0049, 1, 31.814089
801.51932, 1100., -1967.3656, 1, 36.578646
522.0804, 1046.6798, -1174.6809, 1, 31.384615
888.88889, 1200., -1955.5268, 1, 39.322998
1816.3754, 952.83657, -4275.4683, 1, 46.933333
2387.4821, 1008.6095, -5371.8347, 1, 49.846154
525.84268, 1100., -1118.6108, 1, 31.472932
1111.2093, 700., -2363.8453, 1, 48.355356
1923.6723, 900., -4092.1755, 1, 50.964005
2750., 1274.575, -5850., 1, 51.420471
3120., 1200., -5896.0254, 1, 56.409941
674.47927, 1100., -1214.0627, 1, 39.284623
888.88889, 1200., -1653.5966, 1, 42.769565
2250., 985.61848, -4050., 1, 56.852174
2514.7987, 1900., -4526.6376, 1, 52.768716
3242.1053, 1466.6667, -5802.4211, 1, 57.275709
750., 1106.6343, -1104.5455, 1, 44.677225
1244.4444, 1200., -1869.1913, 1, 52.726271
1815.5026, 1548.8415, -2450.9285, 1, 57.230769
2315.7895, 1200., -3324.945, 1, 61.188628
533.33333, 1200., -600.27724, 1, 36.033689
924.92052, 1300., -1059.4544, 1, 49.516928
1555.765, 1614.7068, -1633.5532, 1, 57.230769
614.41293, 1246.4517, -595.50791, 1, 40.533333
1244.4444, 1466.6667, -1008.1052, 1, 56.516968
1750., 1439.2828, -1431.8182, 1, 61.744748
658.3414, 1325.1824, -455.77482, 1, 42.666667
948.61495, 1700., -465.6837, 1, 47.939523
1267.4875, 1498.7921, -190.12313, 1, 59.076923
1154.3154, 1487.0922, -159.82828, 1, 57.6


==> DataFiles_ForArXiv/Fig_2.3_StopCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 2.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
774.54877, 2678.9381, -10375.32, -1, 4.1222166
713.35915, 2461.5385, -9580.9621, -1, 4.3315659
846.04794, 2900., -11213.981, -1, 3.8206068
735.70697, 2500., -9751.4615, -1, 4.1423392
803.67194, 2700., -10389.286, -1, 4.6475827
748.67888, 2500., -9678.376, -1, 4.650947
1003.851, 3300., -12648.523, -1, 3.6595303
715.85535, 2300., -9019.7774, -1, 4.2533046
796.11669, 2500., -9770.523, -1, 4.013344
669.97202, 2100., -8222.3839, -1, 5.3724104
888.88889, 2800., -10708.051, -1, 4.9680008
879.85739, 2700., -10510.296, -1, 3.9305413
749.08064, 2300., -8948.1088, -1, 5.1340324
1089.6999, 3300., -12660.332, -1, 3.7162014
709.62629, 2100., -8244.5673, -1, 4.9767976
798.897, 2300., -9020.2734, -1, 4.5078549
731.62048, 2100., -8260.6604, -1, 5.0002408
1244.4444, 3600., -13728.127, -1, 3.6384459
756.11875, 2100., -8289.811, -1, 4.6020203
1125.6468, 3100., -11972.789, -1, 3.7852598
750., 2025.2939, -7977.2727, -1, 5.2603605
801.61942, 2100., -8263.9675, -1, 5.2190106
729.15575, 1900., -7516.933, -1, 5.881098
1584.7742, 4300., -15818.928, -1, 5.9777348
888.88889, 2266.6667, -8898.361, -1, 4.8154058
750., 1881.5651, -7486.3636, -1, 5.2260476
1576.6687, 4100., -15222.02, -1, 5.2279611
1013.9733, 2500., -9789.451, -1, 4.3984516
1057.3074, 2584.6314, -9991.5551, -1, 5.5384615
1556.0766, 3900., -14513.951, -1, 5.9382072
1285.401, 3100., -11989.286, -1, 3.9384647
1550.2409, 3700., -13952.168, -1, 4.8856031
1332.2385, 3100., -11990.146, -1, 4.1109178
1600., 3600., -13818.254, -1, 3.7991763
1244.4444, 2800., -10892.968, -1, 4.4964572
1600., 3600., -13572.216, -1, 5.6177762
1096.2179, 2300., -9148.4367, -1, 4.3303048
1600., 3333.3333, -12837.532, -1, 4.2988351
1244.4444, 2533.3333, -9945.8045, -1, 5.0319493
2344.4571, 4900., -18031.006, -1, 10.054858
1750., 3517.0092, -13459.091, -1, 4.7413642
989.95548, 1900., -7613.6576, -1, 5.9932665
2315.7895, 4666.6667, -17303.846, -1, 13.91646
1600., 3066.6667, -12011.935, -1, 4.0283745
1458.4819, 2700., -10739.73, -1, 3.9228224
2698.4835, 5169.2308, -19055.445, -1, 11.234828
1955.5556, 3600., -13860.695, -1, 4.473936
1244.4444, 2266.6667, -9120.7667, -1, 4.2023046
2380.5426, 4500., -16750.363, -1, 8.0583227
1600., 2800., -11037.516, -1, 4.6118955
1425.3276, 2500., -10029.123, -1, 4.0781214
2311.1111, 4133.3333, -15574.793, -1, 7.3706743
1955.5556, 3333.3333, -13075.714, -1, 3.9856102
1244.4444, 2000., -8126.888, -1, 5.1341781
3120., 5200., -19434.455, -1, 14.748016
2332.24, 3854.3028, -15042.948, -1, 3.6923077
1955.5556, 3066.6667, -12232.753, -1, 3.8543735
1291.6416, 2076.7846, -8331.0886, -1, 7.3846154
2410.9217, 3700., -14597.035, -1, 3.6925726
1921.0974, 2900., -11631.372, -1, 4.0436465
1404.4507, 2148.7459, -8637.3718, -1, 7.3846154
3240.4004, 4900., -18558.657, -1, 9.9030477
2311.1111, 3333.3333, -13251.272, -1, 4.2204166
1955.5556, 2800., -11338.962, -1, 4.0241693
1244.4444, 1733.3333, -7158.4358, -1, 7.0964777
3250., 4529.5534, -17550., -1, 18.816972
2329.179, 3100., -12577.567, -1, 3.8975246
1750., 2276.674, -9450., -1, 4.2751054
1375.0457, 1850.5229, -7631.5038, -1, 7.3846154
3881.3597, 5169.2308, -19884.505, -1, 15.431121
3377.7778, 4666.6667, -17904.277, -1, 8.205979
2666.6667, 3333.3333, -13604.874, -1, 3.673065
1600., 2000., -8309.952, -1, 6.1871028
1407.2027, 1769.5834, -7387.8144, -1, 7.3846154
4148.5038, 5169.2308, -20104.287, -1, 15.623629
3377.7778, 4133.3333, -16295.829, -1, 8.2723601
2666.6667, 3066.6667, -12681.735, -1, 4.1160747
1756.4426, 2088.9221, -8694.3911, -1, 7.3846154
3906.0293, 4700., -18535.884, -1, 17.333003
3250., 3817.5233, -15422.727, -1, 4.3684001
2311.1111, 2533.3333, -10659.669, -1, 4.66235
1600., 1733.3333, -7448.1704, -1, 6.1042329
1533.2382, 1700., -7275.9123, -1, 6.4149633
3901.3353, 4300., -17236.809, -1, 8.4071978
3377.7778, 3333.3333, -14202.041, -1, 3.5627686
2311.1111, 2266.6667, -9783.3635, -1, 4.9712837
2051.5541, 2100., -9064.1392, -1, 4.7001285
1492.0052, 1500., -6591.9504, -1, 6.0148434
4842.1053, 4666.6667, -19300.193, -1, 17.297709
3892.1802, 3801.2121, -15763.33, -1, 9.2307692
3377.7778, 3066.6667, -13315.762, -1, 3.9878166
3022.2222, 2800., -12087.384, -1, 4.741324
1841.9102, 1700., -7535.0873, -1, 6.5210473
5520., 4666.6667, -19960.745, -1, 13.910214
4750., 4241.5213, -17877.273, -1, 9.0804857
4088.8889, 3333.3333, -14758.8, -1, 4.4112095
3377.7778, 2800., -12481.618, -1, 4.2988585
2995.0811, 2500., -11272.396, -1, 3.7949732
1833.547, 1500., -6900.8042, -1, 6.1881966
5750., 4504.1207, -19759.091, -1, 12.046391
4626.1318, 3500., -15897.071, -1, 3.6988688
4444.4444, 3333.3333, -15216.506, -1, 3.7665506
3733.3333, 2800., -12930.417, -1, 3.6676456
2311.1111, 1733.3333, -8106.5447, -1, 6.5495106
1955.5556, 1466.6667, -6927.3368, -1, 5.9663337
6960., 4666.6667, -21658.896, -1, 10.505867
6166.4728, 4100., -19172.124, -1, 9.4840004
5387.0891, 3500., -16748.95, -1, 3.9222064
4800., 3066.6667, -14839.442, -1, 4.2635737
4529.4585, 2900., -14082.498, -1, 4.1435591
3377.7778, 2266.6667, -10965.511, -1, 3.964685
2666.6667, 1733.3333, -8543.4184, -1, 4.9424892
2118.3394, 1300., -6586.1097, -1, 9.3308505
7873.6842, 4133.3333, -21651.241, -1, 10.090193
7254.1279, 3900., -20179.665, -1, 6.4657733
6210.5657, 3300., -17276.665, -1, 8.3998236
5492.5596, 3043.866, -15653.795, -1, 5.5384615
4800., 2800., -14160.637, -1, 3.9879064
4444.4444, 2533.3333, -13006.463, -1, 4.0389353
3377.7778, 2000., -10159.116, -1, 4.9384012
3022.2222, 1733.3333, -9011.9852, -1, 4.2991995
2075.4261, 1076.6015, -5914.9644, -1, 7.3846154
9164.9897, 3500., -22495.884, -1, 11.876301
8336.8421, 3600., -21275.959, -1, 11.752781
7640.7922, 2900., -18754.672, -1, 12.339809
6222.2222, 2533.3333, -15587.201, -1, 3.7292107
5866.6667, 2533.3333, -15029.969, -1, 3.8770405
5155.5556, 2266.6667, -13353.411, -1, 3.6313504
4088.8889, 1733.3333, -10487.752, -1, 4.3760206
3733.3333, 1466.6667, -9333.4723, -1, 4.7127634
3022.2222, 1466.6667, -8263.7096, -1, 5.4488927
1926.1037, 700., -4727.709, -1, 8.7219243
8336.8421, 3066.6667, -20266.488, -1, 11.297802
7263.1579, 2533.3333, -17438.086, -1, 12.777245
6484.2105, 2266.6667, -15592.997, -1, 13.298878
5511.1111, 2000., -13313.711, -1, 4.2698405
4800., 1733.3333, -11636.415, -1, 7.8122278
4088.8889, 1466.6667, -9896.5741, -1, 4.62255
3377.7778, 1200., -8180.9682, -1, 8.0501258
2666.6667, 933.33333, -6443.9989, -1, 8.5201541
1955.5556, 666.66667, -4698.7032, -1, 9.8965136
6775.6314, 1857.9412, 20169.46, 1, 17.965419
6984.9785, 1693.5274, 19907.189, 1, 19.692308
9263.1579, 2800., 30569.457, -1, 29.064735
8800., 2533.3333, 28943.746, -1, 29.053167
7873.6842, 2266.6667, 24819.447, -1, 26.965271
7288.8889, 2533.3333, 24126.896, -1, 19.725347
6222.2222, 2000., 20218.145, -1, 22.886791
5511.1111, 1733.3333, 18182.608, -1, 26.198487
4631.5789, 1200., 14386.244, -1, 26.682881
4080.6394, 1100., 12687.079, -1, 24.79715
3737.5, 1094.4698, 11620.227, -1, 13.296728
5250., 1568.8184, 16322.727, 1, 19.765515
5659.0379, 1842.0659, 18142.206, 1, 14.960949
6608.5938, 2099.2613, 20817.07, 1, 12.307692
7421.2114, 2300., 23073.221, 1, 14.704281
8000., 2800., 26176.647, 1, 15.891769
8800., 3066.6667, 28603.301, 1, 13.592497
9487.5, 3116.344, 32602.5, -1, 29.796069
8679.8657, 3300., 29827.175, -1, 20.980119
7750., 2912.3425, 26631.818, -1, 21.104153
7288.8889, 3066.6667, 25933.834, -1, 5.7863063
6222.2222, 2533.3333, 21909.189, -1, 5.0454282
5511.1111, 2000., 19599.563, -1, 27.359203
4800., 1733.3333, 16524.502, -1, 20.708449
4444.4444, 1466.6667, 14796.664, -1, 22.293696
3658.3916, 1300., 12571.564, -1, 18.073578
5155.5556, 2000., 18105.069, 1, 19.206468
6098.7701, 2300., 20957.592, 1, 19.540859
6222.2222, 2533.3333, 22195.811, 1, 18.936013
7288.8889, 3066.6667, 26136.634, 1, 10.782712
8003.4992, 3100., 27502.934, 1, 17.310617
8442.7928, 3300., 29012.506, 1, 13.882384
8680.2754, 3500., 32669.4, -1, 30.398862
8336.8421, 3333.3333, 31316.075, -1, 30.253896
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
6577.7778, 2800., 24071.486, -1, 17.830322
5866.6667, 2533.3333, 21554.2, -1, 11.382669
5325.5704, 2324.9594, 20143.132, -1, 21.216476
4088.8889, 1733.3333, 15198.505, -1, 13.665081
3733.3333, 1466.6667, 13522.716, -1, 18.964861
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5511.1111, 2266.6667, 19840.87, 1, 15.78408
6222.2222, 2800., 23341.126, 1, 12.803461
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
7696.0083, 3523.8116, 28860.031, 1, 14.769231
8231.5789, 3600., 32220.412, -1, 30.366835
7250., 3382.7236, 29659.091, -1, 30.698262
6577.7778, 3066.6667, 25686.171, -1, 23.448745
5511.1111, 2533.3333, 21559.855, -1, 23.251402
5155.5556, 2533.3333, 20898.003, -1, 21.006161
4444.4444, 2266.6667, 18472.254, -1, 18.349949
3575., 1755., 14816.053, -1, 20.904927
4567.6033, 2300., 18685.65, 1, 19.354358
5155.5556, 2533.3333, 20593.29, 1, 16.452552
5511.1111, 2800., 22358.48, 1, 14.962794
6577.7778, 3333.3333, 26320.661, 1, 11.443305
6933.3333, 3600., 28077.737, 1, 12.514585
6148.0707, 3407.7047, 26744.107, -1, 24.
5525., 3055., 23954.834, -1, 21.218272
5155.5556, 2800., 22386.731, -1, 23.667956
4444.4444, 2266.6667, 18573.07, -1, 20.5963
3733.3333, 2000., 15967.283, -1, 9.0262684
4444.4444, 2533.3333, 19677.041, 1, 18.688526
5155.5556, 2800., 21907.731, 1, 16.781511
5944.0591, 3500., 26261.934, 1, 10.728482
6222.2222, 3600., 27188.824, 1, 16.996028
5511.1111, 3333.3333, 24997.981, -1, 14.769966
4800., 3066.6667, 22639.356, -1, 7.1907391
4088.8889, 2266.6667, 18306.712, -1, 24.032468
3733.3333, 2266.6667, 17627.902, -1, 20.279705
4444.4444, 2800., 21000.613, 1, 16.989185
4800., 2800., 21458.978, 1, 18.109014
5511.1111, 3333.3333, 24947.716, 1, 14.611159
4800., 3333.3333, 23995.192, -1, 8.1435336
4521.8158, 2828.1622, 21556.344, -1, 21.62185
3377.7778, 2266.6667, 17018.988, -1, 14.198189
4444.4444, 3066.6667, 22343.526, 1, 15.298229
4800., 3333.3333, 24067.901, 1, 12.820888
5511.1111, 3600., 26282.08, 1, 16.219529
4669.8759, 3300., 23689.007, -1, 8.7433742
4444.4444, 3333.3333, 23618.188, -1, 8.7335614
3688.742, 2500., 18711.982, -1, 18.098806
4188.5189, 2900., 21247.214, 1, 18.312616
4800., 3600., 25472.394, 1, 16.705482
4088.8889, 3066.6667, 21850.163, -1, 5.6753478
3733.3333, 2800., 20102.668, -1, 8.5594677
3022.2222, 2266.6667, 16629.294, -1, 13.386068
4444.4444, 3333.3333, 23686.578, 1, 13.677331
4803.5306, 3700., 25939.065, 1, 13.313014
4088.8889, 3333.3333, 23241.807, -1, 7.4939085
3377.7778, 2800., 19741.076, -1, 7.707512
3344.6854, 2900., 20250.55, -1, 6.7283169


==> DataFiles_ForArXiv/Fig_2.3_WellTempered.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 2.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
10693.785, 551.31582, -8020.3387, -1, 39.384615
9672.4729, 441.83569, -7254.3546, 1, 40.615385
10908.585, 557.33604, -8181.4385, 1, 36.923077
11115.789, 1733.3333, -5077.0507, -1, 20.077848
10440.358, 1700., -5125.2667, -1, 35.929393
9962.0448, 1588.7332, -4482.9201, -1, 27.692308
8500.4209, 900., -4172.9339, -1, 30.0617
8099.3504, 900., -3976.0447, -1, 27.851533
7065.6904, 700., -3468.6116, -1, 43.648791
6250., 529.01522, -3068.1818, -1, 43.478275
5511.1111, 400., -2546.3099, -1, 29.509531
4900., 300., -2213.0955, -1, 27.925298
4440., 216.5, -2077.2689, -1, 30.93115
3814.68, 176.28044, -1716.606, -1, 35.076923
3750., 167.93659, -1840.9091, 1, 46.938557
4250., 174.00889, -2086.3636, 1, 27.822718
5068.7875, 452.07424, -2232.8836, 1, 42.282895
6000.6204, 551.3791, -3089.4245, 1, 47.177861
6685.5626, 700., -3282.0034, 1, 39.578993
6901.8684, 500., -3388.1899, 1, 18.414308
8250., 481.46186, -4050., 1, 10.962617
8468.6985, 1300., -4157.3611, 1, 47.030189
9328.7828, 1300., -4579.5843, 1, 31.21045
10145.722, 1500., -4980.627, 1, 29.274777
10750., 1583.8327, -5277.2727, 1, 24.819939
11910.924, 2500., -5847.1811, 1, 48.359732
12505.263, 2266.6667, -7228.7489, 1, 51.217086
13250., 1318.0967, -6504.5455, 1, 9.5152497
15250., 1512.7039, -7486.3636, 1, 8.4886764
17250., 3094.1158, -4968., -1, 7.6910517
16732.043, 3700., -2737.9706, -1, 7.8961081
15716.667, 2713.7616, -4526.4, -1, 7.7571805
14950., 2830.2187, -4305.6, -1, 8.6669045
14183.333, 2404.7999, -4084.8, -1, 8.2096177
13416.667, 2731.3683, -3864., -1, 10.812691
12266.667, 2533.3333, -1800.8061, -1, 8.6032221
11555.556, 2800., -1681.23, -1, 11.546239
11059.808, 2906.4555, -1658.9712, -1, 18.461538
10514.653, 2767.1604, -1577.198, -1, 22.153846
9818.9401, 1008.7134, -1472.841, -1, 7.3846154
8866.672, 1439.1602, -1330.0008, -1, 9.2307692
8149.2445, 700., -1333.5127, -1, 7.4364042
6933.3333, 666.66667, -1945.5712, -1, 11.58569
6216.7288, 775.54447, -1719.1455, -1, 15.566539
5448.0547, 490.50239, -1011.3987, -1, 10.506461
4648.6956, 596.40432, -999.9111, -1, 26.129416
4468.9731, 633.29608, -684.45715, -1, 28.686621
3788.4553, 456.78496, -611.39036, -1, 33.289583
3648.1648, 266.56428, -935.12543, 1, 23.003179
4422.2435, 593.81657, -664.93772, 1, 23.617632
4686.3984, 559.03742, -1604.0679, 1, 48.607809
5499.1448, 968.8306, -1008.3614, 1, 33.694694
6840., 562.5, -1884.5364, 1, 9.2282546
7000.5365, 718.08051, -1945.521, 1, 10.377149
8000., 400., -1666.661, 1, 6.7445277
9154.8147, 1100., -1498.0606, 1, 7.6850434
9873.505, 1100., -1615.6645, 1, 7.1470001
10653.831, 1504.2989, -1598.0746, 1, 7.3846154
10750., 1044.1534, -1759.0909, 1, 6.6216762
12175.991, 3900., -1992.4348, 1, 50.260138
12403.733, 2790.0665, -1860.5599, 1, 9.2307692
13333.333, 2533.3333, -2020.6304, 1, 7.7355638
13894.737, 1200., -2400.0517, 1, 5.873213
14633.996, 2928.4487, -2195.0994, 1, 7.3846154
15716.667, 2948.3044, -4526.4, 1, 8.1409868
18526.316, 4133.3333, -640.03082, -1, 7.1065785
18063.158, 4400., -640.51259, -1, 7.3016088
17136.842, 4133.3333, -640.45829, -1, 7.3513985
16210.526, 3600., -627.22876, -1, 7.1090374
15466.667, 3333.3333, -874.96281, -1, 7.1163173
14755.556, 2800., -677.02301, -1, 6.6149003
14044.444, 3333.3333, -1117.2794, -1, 8.6861229
13333.333, 3333.3333, -958.56214, -1, 9.2155378
12266.667, 2800., -1535.3772, -1, 9.2716285
11555.556, 3066.6667, -1627.8709, -1, 17.682954
11200., 3066.6667, -1512.8668, -1, 22.083793
10171.399, 546.54386, -20.534015, -1, 5.8276988
9574.0523, 713.81508, -20.669295, -1, 6.2409349
9006.0503, 733.07121, -20.301919, -1, 6.4865792
8085.6122, 579.96126, -4.5060896, -1, 6.6373129
6961.3788, 1293.3591, 628.90138, -1, 9.9972004
6578.2101, 870.80747, 117.71841, -1, 8.8205404
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
5354.435, 843.59828, -38.862875, -1, 13.179183
4349.2449, 759.54683, 1.6125347, -1, 30.249207
3700.7423, 484.23149, 2.5356367, -1, 22.949745
3809.2127, 632.19841, 1.0765346, 1, 44.235837
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4692.4679, 880.91223, -1.9089344, 1, 30.380076
5802.9872, 1284.0902, 404.86278, 1, 20.669415
6618.4816, 1313.4637, 183.49341, 1, 12.343845
7498.2589, 457.12843, 8.5513464, 1, 6.5773747
8366.3937, 794.84219, -149.231, 1, 6.8598994
9055.5899, 972.3404, 1.6609751, 1, 6.756835
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
9971.5016, 967.26618, 230.71555, 1, 6.3279664
11078.524, 1021.623, 569.29257, 1, 5.9979625
11555.556, 1200., 583.15129, 1, 6.2321426
12977.778, 3333.3333, -1254.2522, 1, 10.831623
13333.333, 3066.6667, -1198.2075, 1, 8.2976275
14400., 3066.6667, -1105.2386, 1, 7.3396167
15111.111, 2800., -1675.0613, 1, 6.7542443
15466.667, 3066.6667, -1344.4085, 1, 6.7662011
16210.526, 2000., -1105.3193, 1, 5.892706
17136.842, 3333.3333, -1464.1983, 1, 6.4847516
18063.158, 3066.6667, -1478.4907, 1, 6.0111768
18526.316, 3600., -1429.5027, 1, 6.309367
19452.632, 3600., -1520.0364, 1, 6.3168584
20378.947, 4133.3333, -1529.278, 1, 6.4752148
20821.053, 4400., -1518.2242, 1, 6.5182198
21840., 4933.3333, -1525.4304, 1, 6.6056682
21840., 6266.6667, 9167.6282, -1, 6.9977354
20821.053, 6000., 6769.6276, -1, 7.060372
20336.842, 5733.3333, 7190.038, -1, 7.060672
19368.421, 5466.6667, 3477.1935, -1, 7.0490721
18687.5, 5096.8998, 3057.9545, -1, 7.0172564
18112.5, 5111.114, 2963.8636, -1, 7.2943976
17136.842, 4666.6667, 3992.34, -1, 7.7885387
16162.752, 4300., 2644.8139, -1, 7.4361719
15747.368, 4933.3333, 4129.4636, -1, 9.2205764
15237.5, 4232.8415, 2493.4091, -1, 7.9118919
14044.444, 4400., 5415.6349, -1, 9.9181713
13688.889, 4400., 5863.1724, -1, 10.32008
12977.778, 3600., 4058.9705, -1, 8.6864746
11750., 3330.7962, 1922.7273, -1, 10.008186
10750., 3637.5492, 1759.0909, -1, 28.046725
10250., 1169.7348, 1677.2727, -1, 6.425814
9250., 2954.1685, 1513.6364, -1, 25.416009
8620.5123, 2667.4203, 1293.0768, -1, 33.230769
8250., 493.19513, 1350., -1, 6.4057531
6984.5811, 709.00912, 2169.5259, -1, 8.0000664
6719.0953, 1383.5809, 1012.7061, -1, 11.184917
5640.2112, 1351.2883, 962.71193, -1, 26.542415
4757.7678, 855.86626, 796.018, -1, 17.038455
3922.5327, 594.41224, 743.77443, -1, 19.248753
3712.0877, 554.20323, 544.94682, -1, 23.635092
3789.0591, 653.43337, 977.38091, 1, 31.562568
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
4677.691, 1077.0714, 1731.5062, 1, 42.102799
5780.705, 1479.1464, 1302.5383, 1, 29.886762
6160.9051, 1345.4597, 1057.772, 1, 13.807903
6986.7558, 638.0659, 2673.0064, 1, 8.2103289
7800., 1382.5, 1361.2869, 1, 8.3126407
8711.1111, 933.33333, 3061.0304, 1, 7.6589013
9262.8792, 1596.5622, 1389.4319, 1, 7.3846154
10250., 3215.8216, 1677.2727, 1, 15.613768
11250., 841.32181, 1840.9091, 1, 5.8340048
11566.961, 597.89271, 1735.0442, 1, 5.5384615
12285.42, 4603.2995, 1842.813, 1, 51.692308
13738.664, 4300., 2248.145, 1, 11.218747
14250., 3392.0855, 2331.8182, 1, 7.0148992
15111.111, 4666.6667, 4272.2142, 1, 8.9379423
15534.015, 4500., 2541.9297, 1, 8.3627482
16250., 3818.9493, 2659.0909, 1, 6.6471706
17250., 4978.7724, 4968., 1, 7.3815286
18063.158, 4400., 7137.396, 1, 6.4736745
18526.316, 4666.6667, 3660.5697, 1, 6.5201493
19171.828, 4700., 3137.2083, 1, 6.252232
20412.5, 5452.5448, 3340.2273, 1, 6.4827085
20987.5, 4300.4133, 3434.3182, 1, 5.8758044
21549.43, 6100., 3526.2703, 1, 7.0009478
21562.5, 5936.9401, 10585.227, -1, 7.0189734
20826.665, 5691.2668, 9940.9999, -1, 7.1237608
20101.975, 1802.2299, 9045.8887, -1, 5.5384615
19368.421, 4933.3333, 9523.4103, -1, 7.1632927
18400., 4933.3333, 8981.5801, -1, 7.7070778
18063.158, 4933.3333, 8304.5279, -1, 7.6878419
17136.842, 4400., 10178.756, -1, 7.6450654
16210.526, 3866.6667, 11146.614, -1, 8.6122673
15747.368, 3866.6667, 10839.837, -1, 9.0304566
14821.053, 3600., 10270.578, -1, 9.180845
14357.895, 4666.6667, 9048.0855, -1, 12.607487
13480.105, 2900., 6617.506, -1, 7.184411
12622.222, 4400., 8340.5884, -1, 21.666963
12202.922, 4075.4921, 5491.3151, -1, 14.769231
10844.444, 3600., 7206.4256, -1, 33.455254
10250., 977.37539, 5031.8182, -1, 7.4930604
9753.4482, 1100., 4788.0564, -1, 8.4042393
8750., 2946.8752, 4295.4545, -1, 33.75035
7750., 1050.8903, 3804.5455, -1, 9.3547559
6996.8942, 1214.5414, 3039.9293, -1, 10.170672
6230.0973, 1112.9828, 3031.7112, -1, 13.066131
5657.9777, 1310.7638, 2485.7847, -1, 21.767268
5035.5661, 884.32982, 2452.219, -1, 20.653636
4235.3659, 635.35764, 1982.3155, -1, 26.535501
3735.591, 252., 1882.7378, -1, 33.637394
3815.1857, 266.66446, 1655.2303, 1, 20.240608
4046.3317, 471.87291, 1995.8757, 1, 28.547444
4964.8938, 675.8266, 2980.6043, 1, 32.346938
5640.2591, 817.28193, 3254.0336, 1, 19.451807
6648.8683, 1953.3955, 3826.8459, 1, 42.901307
7041.8304, 1974.0012, 4876.2514, 1, 49.807154
8000., 666.66667, 3889.7116, 1, 8.4172408
8750., 1931.176, 4295.4545, 1, 9.6668797
9801.0697, 1500., 4811.4342, 1, 7.9029781
10133.333, 1466.6667, 6524.2122, 1, 9.8092958
10738.038, 1500., 5271.4004, 1, 7.3989091
12230.279, 2716.6294, 5503.6257, 1, 7.3846154
12719.388, 4100., 6244.063, 1, 11.973196
13270.868, 4300., 6514.7898, 1, 10.913517
14492.209, 4900., 7114.3573, 1, 11.026996
15111.111, 4133.3333, 9706.315, 1, 8.9779159
15466.667, 2000., 9356.5179, 1, 6.9843816
16210.526, 3066.6667, 11644.161, 1, 8.1634307
17136.842, 3066.6667, 11556.182, 1, 7.5246298
18063.158, 4933.3333, 9753.4609, 1, 8.1627723
18400., 5200., 8537.866, 1, 7.1492551
19368.421, 3600., 12153.148, 1, 6.7765422
20336.842, 3866.6667, 11862.97, 1, 6.3869274
20821.053, 4400., 10337.711, 1, 6.3294085
21666.878, 2242.7556, 9750.0951, 1, 5.5384615
16210.526, 3066.6667, 11810.309, -1, 8.7076565
15747.368, 3333.3333, 11418.479, -1, 9.0554237
14821.053, 3866.6667, 11302.784, -1, 11.958334
14044.444, 3333.3333, 12129.654, -1, 17.798886
13101.423, 1317.1214, 9826.0674, -1, 11.076923
12622.222, 4133.3333, 9578.1132, -1, 24.111545
11555.556, 3600., 8434.63, -1, 26.07079
10801.354, 900., 8837.4714, -1, 30.28806
10189.224, 1100., 8336.6382, -1, 27.586944
9434.3428, 1300., 7719.0078, -1, 30.304259
8805.8738, 1300., 7204.8058, -1, 34.156674
8037.872, 700., 6576.4407, -1, 45.248658
7016.3114, 1126.5442, 5445.5951, -1, 42.636153
6409.4386, 451.70077, 4635.1012, -1, 36.887967
5866.6667, 666.66667, 4241.2015, -1, 46.883026
6811.9901, 1629.4475, 4943.6602, 1, 41.997124
6961.4397, 1570.3606, 5192.4996, 1, 41.722581
7855.978, 1900., 6427.6184, 1, 49.988439
8889.2082, 1700., 7272.9885, 1, 31.603954
9700.8903, 1500., 7937.092, 1, 27.377576
10550.432, 3100., 8632.172, 1, 33.286958
10858.898, 3300., 8884.5527, 1, 32.456653
11750.325, 3500., 9613.9022, 1, 31.661263
12550.079, 3847.986, 9412.5595, 1, 20.307692
13405.258, 3700., 10967.939, 1, 18.839176
14044.444, 4400., 12857.733, 1, 41.387497
15066.982, 2097.8471, 11300.236, 1, 9.2307692
15466.667, 2266.6667, 12045.126, 1, 9.795283
16210.526, 2266.6667, 12173.272, 1, 8.8163415
17136.842, 2266.6667, 12543.401, 1, 8.1044308
15111.111, 3600., 15338.875, 1, 49.651106


==> DataFiles_ForArXiv/Fig_2.4_APole.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 2.4 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
3750., 398.21237, -7977.2727, 1, 51.842195
3261.3038, 500., -6937.6826, 1, 52.712007
1803.968, 502.28738, -3517.7377, 1, 55.384615
4491.6589, 300., -8084.9861, 1, 51.939248
3750., 519.64268, -6750., 1, 54.343736
3250., 628.52416, -5850., 1, 55.046949
6250., 383.95686, -9204.5455, 1, 51.994113
5138.9038, 500., -7568.2037, 1, 53.367095
3071.075, 700., -4522.8559, 1, 55.358233
1600., 666.66667, -2479.8584, 1, 56.641149
7526.9148, 500., -8621.7387, 1, 52.195425
4252.8653, 700., -4871.4639, 1, 54.311781
3754.1576, 700., -4300.2169, 1, 54.593669
1314.1645, 1038.6529, -1774.1221, 1, 57.230769
1368.8154, 2113.1611, -1326.698, 1, 49.066667
6817.8524, 298.71705, -7158.745, 1, 51.692308
5461.1801, 694.10069, -5734.2391, 1, 53.538462
3377.7778, 666.66667, -3579.6602, 1, 54.627236
7319.2664, 500., -5988.4907, 1, 52.108135
4989.4935, 700., -4082.3128, 1, 53.335054
2311.1111, 933.33333, -1858.779, 1, 54.418721
1121.4824, 1328.4478, -841.11184, 1, 56.615385
897.78223, 1500., -440.72946, 1, 49.321142
4088.8889, 400., -1750.9369, 1, 52.239161
4444.4444, 666.66667, -1715.6395, 1, 52.55997
1076.8412, 1478.383, -447.30328, 1, 55.466667
925.8824, 1663.9634, -128.1991, 1, 49.066667
4747.1186, 900., -776.80122, 1, 52.021009
5155.5556, 1466.6667, -461.02727, 1, 52.30657
1030.8018, 1480.2084, -154.62027, 1, 55.384615
7644.4444, 2533.3333, 1636.4596, 1, 50.051621
4750., 1194.6296, 777.27273, 1, 51.70889
4293.1104, 1300., 702.50897, 1, 52.282789
7340.6033, 2500., 3603.5689, 1, 49.890544
5460.5025, 1500., 2680.6103, 1, 51.114841
4427.0315, 1100., 2173.27, 1, 52.664641
6750., 904.25374, 5522.7273, -1, 50.377127
7644.4444, 2266.6667, 5716.478, 1, 49.996059
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
4750., 1321.173, 3886.3636, 1, 52.377471
6933.3333, 933.33333, 6072.5654, -1, 50.227903
6933.3333, 933.33333, 7285.2828, -1, 49.057859
14861.097, 6321.1089, 15604.152, 1, 49.846154
6222.2222, 2000., 5522.3277, 1, 51.897081
4444.4444, 1200., 4067.2062, 1, 52.95453
6871.3949, 1100., 7870.8705, -1, 48.274665
5314.9809, 900., 6088.069, -1, 47.78642
3750., 1639.5523, 4295.4545, 1, 52.002133
4359.7545, 1300., 4993.9006, 1, 53.104362
5511.1111, 1200., 7696.9034, -1, 46.138215
6423.4068, 900., 9459.9264, -1, 45.524753
5511.1111, 933.33333, 9333.8877, -1, 43.39076


==> DataFiles_ForArXiv/Fig_2.4_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 2.4 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4750., 138.28267, -5440.9091, 1, 51.149015
7644.4444, 133.33333, -6356.5606, 1, 34.612891
6577.7778, 133.33333, -6797.139, 1, 51.042683
4444.4444, 133.33333, -2952.854, -1, 46.01311
5692.5395, 134.4881, -4269.4046, -1, 44.307692
5569.9619, 132.75683, -4177.4714, -1, 42.461538
3733.3333, 133.33333, -2159.6827, -1, 39.764776
3733.3333, 133.33333, -2110.0422, -1, 39.141463
5866.6667, 133.33333, -4391.8986, -1, 36.779369
3733.3333, 133.33333, -2115.8367, -1, 34.813753
5572.2412, 135.62505, -3960.7553, -1, 31.870847
4444.4444, 133.33333, -2711.3714, -1, 29.391701
6577.7778, 133.33333, -4928.692, -1, 26.75588
5866.6667, 133.33333, -4095.2357, -1, 24.996994
4444.4444, 133.33333, -2499.3259, -1, 24.138144
4444.4444, 133.33333, -2518.0822, -1, 21.176166
4444.4444, 133.33333, -2461.6141, -1, 19.514088
6577.7778, 133.33333, -4582.6043, -1, 17.762222
6222.2222, 133.33333, -4010.2414, -1, 14.274592
6222.2222, 133.33333, -3957.5311, -1, 13.698411
9777.7778, 133.33333, -5533.6744, 1, 5.325698
10079.61, 130.74887, -7559.7075, 1, 7.3846154
5511.1111, 133.33333, -3156.3705, 1, 7.8025088
5800.3273, 138.92531, -3738.3995, 1, 9.8293271
5411.189, 138.86731, -3680.0002, 1, 13.53772
4444.4444, 133.33333, -2487.6313, 1, 15.744231
5066.4102, 139.09114, -3471.7689, 1, 17.444337
4444.4444, 133.33333, -2768.6308, 1, 19.557685
4800., 133.33333, -2867.7784, 1, 21.75014
4088.8889, 133.33333, -2329.5755, 1, 23.302678
5806.0776, 136.69835, -4354.5582, 1, 25.846154
4088.8889, 133.33333, -2272.4419, 1, 26.837513
6222.2222, 133.33333, -4796.9627, 1, 29.070773
7250., 128.87506, -5931.8182, 1, 31.481473
5155.5556, 133.33333, -3739.8867, 1, 34.859378
4679.9672, 137.60386, -3295.6373, 1, 35.785929
4800., 133.33333, -3596.8265, 1, 38.878861
6750., 124.9123, -5522.7273, 1, 39.886156
4597.1999, 133.85657, -3347.5492, 1, 43.596368
4088.8889, 133.33333, -2952.1058, 1, 45.513354
4805.249, 129.17063, -3603.9368, 1, 46.153846
5750., 129.64837, -4704.5455, 1, 48.075193
4444.4444, 133.33333, -3316.2691, 1, 50.238596
3733.3333, 133.33333, -1222.2799, -1, 49.778358
3733.3333, 133.33333, -2021.587, -1, 33.373644
3733.3333, 133.33333, -2008.9382, -1, 32.786503
4259.3929, 139.24449, -2255.1447, -1, 29.331065
3733.3333, 133.33333, -1895.6868, -1, 26.80323
3733.3333, 133.33333, -1916.7226, -1, 26.325033
3750., 132.89487, -1840.9091, -1, 22.469215
3733.3333, 133.33333, -1774.3339, -1, 21.960537
3750., 140.5159, -1840.9091, -1, 18.436755
4444.4444, 133.33333, -2352.6109, -1, 17.078543
4444.4444, 133.33333, -2207.937, -1, 13.909705
4444.4444, 133.33333, -2143.5622, -1, 13.03834
4444.4444, 133.33333, -1970.1638, -1, 11.536632
4800., 133.33333, -1608.4485, -1, 8.3146446
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
9583.3333, 130.111, -2760., -1, 5.0456903
9250., 130.38683, -4540.9091, 1, 5.3236046
7250., 130.51659, -3559.0909, 1, 6.4391561
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
4444.4444, 133.33333, -2065.6619, 1, 10.141916
4444.4444, 133.33333, -2432.9017, 1, 13.186384
4444.4444, 133.33333, -2121.7101, 1, 14.224846
4088.8889, 133.33333, -2179.7716, 1, 16.897751
3750., 132.81134, -1840.9091, 1, 20.204837
3750., 134.95898, -1840.9091, 1, 21.970987
3771.4439, 133.43399, -1697.1498, 1, 24.
4088.8889, 133.33333, -2186.857, 1, 33.262055
7250., 132.64511, -1186.3636, -1, 5.4903566
7750., 133.51296, -1268.1818, -1, 5.3325487
9750., 137.55105, 1595.4545, -1, 4.805868
4750., 140.90353, 2331.8182, -1, 9.7616885
4620.1764, 143.01047, 2079.0794, -1, 9.2307692
8750., 142.19069, 4295.4545, -1, 5.5596256
9750., 142.3679, 4786.3636, -1, 5.3166742
10250., 153.60919, 5031.8182, 1, 5.1749663
8750., 145.27989, 4295.4545, 1, 5.4661903
5750., 143.30382, 2822.7273, 1, 7.5019958
4750., 141.45323, 2331.8182, 1, 10.055255
5750., 152.80393, 4704.5455, -1, 48.195901
4751.3469, 147.69354, 3449.3498, -1, 41.489954
4204.6856, 148.32183, 2686.0709, -1, 37.777515
5232.9859, 148.63561, 3924.7394, -1, 36.923077
5250.852, 148.49555, 3938.139, -1, 35.076923
4864.1061, 154.05825, 3574.66, -1, 32.593228
5736.5789, 147.58856, 4302.4341, -1, 29.538462
6113.2646, 150.20788, 4681.5159, -1, 28.166354
5685.0397, 150.09398, 4263.7798, -1, 25.846154
5805.9912, 152.58625, 4354.4934, -1, 24.
6401.7546, 148.59719, 4801.316, -1, 20.307692
5750., 148.32811, 3312., -1, 9.6943656
11883.333, 154.56878, 6844.8, 1, 5.1581013
9200.237, 153.71527, 6900.1777, 1, 7.3846154
6919.4897, 153.82563, 4942.1272, 1, 8.5673396
5834.4262, 149.94485, 4375.8197, 1, 11.076923
5125.8095, 151.44903, 3718.6352, 1, 12.333378
7750., 153.83579, 6340.9091, 1, 14.229625
4906.8933, 148.09227, 3680.17, 1, 16.615385
6292., 156., 4946.5321, 1, 18.765586
6250., 153.62815, 5113.6364, 1, 21.507293
6750., 154.02728, 5522.7273, 1, 23.34191
4462.6906, 151.09782, 3347.0179, 1, 25.846154
4084.1266, 150.96085, 2994.0762, 1, 28.130279
6750., 152.9347, 5522.7273, 1, 28.890042
5479.9296, 148.00447, 4109.9472, 1, 31.384615
5420.0735, 155.06595, 3936.7317, 1, 34.277958
5750., 155.8498, 4704.5455, 1, 35.588848
4869.8209, 156.03074, 3829.0023, 1, 39.362043
5250., 153.3665, 4295.4545, 1, 40.713062
5750., 159.96338, 4704.5455, 1, 41.72028
5250., 157.03398, 4295.4545, 1, 44.042517


==> DataFiles_ForArXiv/Fig_2.4_StauCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 2.4 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
252.55677, 872.35739, -3239.1581, -1, 6.6547347
272.01514, 900., -3427.3908, -1, 7.0413031
252.4235, 900., -3097.9248, -1, 6.6923553
250., 796.6697, -2986.3636, -1, 7.7872062
241.87115, 802.06017, -2938.7345, -1, 7.3846154
250., 947.56031, -2986.3636, 1, 6.0207078
244.25987, 825.15761, -2894.4794, -1, 7.3846154
243.24633, 908.57544, -2857.4989, 1, 6.3085282
250., 830.03826, -2904.5455, -1, 7.540596
259.14565, 900., -3010.8013, -1, 7.2149355
250., 989.40889, -2904.5455, 1, 5.6642525
260.22433, 900., -2938.1693, -1, 7.4948016
251.31981, 879.02457, -2827.3478, -1, 7.3846154
250., 888.53839, -2822.7273, 1, 6.9457494
240.75582, 802.88191, -2668.182, 1, 7.5280993
239.09913, 700., -2621.396, -1, 8.8054498
254.18431, 900., -2786.7843, -1, 7.4649977
215.52571, 747.99238, -2360.0065, 1, 7.3846154
268.50092, 900., -2943.7464, 1, 7.5014695
238.61343, 685.02125, -2541.233, -1, 9.2307692
274.22691, 987.96915, -2920.5166, -1, 7.3846154
245.13865, 853.64772, -2610.7267, 1, 7.3846154
210.36062, 700., -2237.4721, 1, 7.9719337
255.69087, 700., -2635.9404, -1, 9.7154215
247.79708, 700., -2554.5626, -1, 9.5557121
263.84516, 970.40595, -2730.7974, -1, 7.3846154
244.87967, 884.89941, -2534.5045, 1, 7.3846154
208.96751, 700., -2154.265, 1, 7.8544456
249.60818, 700., -2491.5434, -1, 9.7766408
234.18832, 731.28185, -2353.5926, -1, 9.2307692
271.25544, 1009.7953, -2726.1172, -1, 7.3846154
208.287, 786.22255, -2093.2843, 1, 7.3846154
200.98458, 700., -2006.1916, 1, 8.0959153
247.08529, 651.60853, -2401.9126, -1, 10.30405
266.21446, 838.77264, -2595.5909, -1, 9.2307692
238.66168, 895.76756, -2326.9514, 1, 7.3846154
262.55854, 771.59858, -2559.9457, 1, 9.2307692
244.3512, 700., -2359.0998, -1, 10.052709
259.78359, 856.75688, -2454.9549, -1, 9.2307692
235.9842, 900.02306, -2230.0507, 1, 7.3846154
236.57522, 700., -2284.0262, 1, 9.1422153
270.60284, 752.99574, -2549.1141, 1, 9.9206194
280.57808, 700., -2617.0283, -1, 10.986127
254.06724, 863.22072, -2324.7152, -1, 9.2307692
223.42255, 869.27164, -2044.3164, 1, 7.3846154
204.58936, 700., -1908.2607, 1, 8.4038467
248.49744, 700., -2317.8034, 1, 9.7223402
238.51636, 700., -2146.6473, -1, 10.570937
266.0497, 900., -2394.4473, -1, 9.2625499
220.90883, 893.15229, -1980.7126, 1, 7.0340961
209.87655, 700., -1888.8889, 1, 9.169558
261.40841, 700., -2352.6757, 1, 10.387517
250., 596.95198, -2168.1818, -1, 11.896386
250.706, 700., -2174.3048, -1, 11.201673
252.68482, 872.51795, -2236.2607, -1, 9.2307692
253.96621, 987.54369, -2247.601, 1, 7.3846154
279.18821, 900., -2421.3232, 1, 9.5037837
220.39518, 700., -1911.4273, 1, 9.6351577
265.31457, 900., -2214.1707, -1, 9.8720237
265.55563, 940.49128, -2270.5007, -1, 9.2307692
239.03826, 947.05219, -2043.7771, 1, 7.3846154
250., 899.61744, -2086.3636, 1, 8.6955076
265.55486, 700., -2216.176, 1, 11.254632
301.2471, 728.40489, -2506.4801, 1, 11.818196
271.74157, 978.24549, -2241.868, -1, 9.2307692
229.21478, 929.00519, -1891.0219, 1, 7.3846154
258.01358, 893.3728, -2128.612, 1, 9.2307692
277.47497, 757.52885, -2289.1685, 1, 11.076923
306.40386, 744.39954, -2513.8284, 1, 11.784951
262.08635, 900., -2101.456, -1, 10.018001
238.81501, 974.08074, -1898.5793, 1, 7.3846154
218.13856, 772.12604, -1734.2016, 1, 9.2307692
241.93145, 700., -1939.8503, 1, 10.961203
303.60578, 700., -2434.3664, 1, 12.302326
236.30032, 976.32396, -1807.6975, 1, 7.3846154
276.70075, 998.74082, -2116.7608, 1, 9.2307692
222.84499, 700., -1713.8806, 1, 10.541566
298.90324, 700., -2298.8377, 1, 12.7313
237.17079, 884.32271, -1743.2053, 1, 9.2307692
225.98641, 700., -1664.0817, 1, 11.304137
344.82804, 700., -2539.1883, 1, 13.823372
228.7232, 878.13517, -1612.4986, 1, 9.2307692
284.16406, 900., -1999.4816, 1, 11.391942
355.44439, 944.40998, -2505.883, 1, 12.923077
346.00179, 700., -2434.5944, 1, 14.522768
234.2434, 906.09609, -1581.1429, 1, 9.2307692
250., 811.77567, -1677.2727, 1, 11.418564
232.64186, 700., -1560.8154, 1, 12.129718
297.57681, 700., -1996.4698, 1, 14.210176
238.89862, 936.9369, -1540.8961, 1, 9.2307692
267.94797, 900., -1709.9952, 1, 11.563388
249.59254, 700., -1592.8542, 1, 13.42124
263.4927, 579.68241, -1699.5279, 1, 14.769231
541.68542, 934.49017, -3493.871, 1, 16.615385
249.52553, 992.69253, -1534.582, 1, 9.2307692
248.87761, 889.30178, -1530.5973, 1, 11.076923
277.0219, 841.41511, -1703.6847, 1, 12.923077
315.1716, 781.22183, -1938.3053, 1, 14.769231
420.38975, 790.98624, -2585.397, 1, 16.615385
267.33412, 971.90566, -1563.9046, 1, 11.076923
270.72653, 858.7159, -1583.7502, 1, 12.923077
292.67424, 700., -1772.0095, 1, 15.04808
370.61475, 700., -2243.9038, 1, 16.691836
263.73149, 980.12061, -1463.7098, 1, 11.076923
272.4158, 892.85334, -1511.9077, 1, 12.923077
291.83761, 810.79292, -1619.6987, 1, 14.769231
317.39538, 532., -1759.64, 1, 18.094951
438.61562, 775.91701, -2434.3167, 1, 18.461538
250., 926.70648, -1350., 1, 11.365885
255.68731, 857.64041, -1380.7115, 1, 12.8
296.42388, 787.91821, -1632.0731, 1, 15.275637
398.8667, 901.59112, -2168.7939, 1, 17.152073
471.90576, 700., -2548.2911, 1, 19.75871
750., 1057.1466, -4050., 1, 20.458209
251.22992, 957.44102, -1318.9571, 1, 11.076923
279.15407, 946.28735, -1465.5588, 1, 12.923077
286.22611, 842.77471, -1502.6871, 1, 14.769231
351.52001, 880.63374, -1845.48, 1, 16.615385
447.25991, 776.02469, -2268.9803, 1, 19.955012
463.22587, 692.65528, -2355.7676, 1, 20.682534
262.95862, 917.27785, -1301.6452, 1, 12.923077
311.53974, 963.77183, -1542.1217, 1, 14.769231
340.5952, 907.25426, -1685.9462, 1, 16.615385
335.99772, 603.14669, -1653.5468, 1, 19.718588
358.07639, 586.89512, -1702.4605, 1, 20.845175
758.30579, 1100., -3598.5057, 1, 22.577102
301.33794, 969.9083, -1401.2214, 1, 14.769231
313.36795, 883.14234, -1457.161, 1, 16.615385
363.99411, 705.85818, -1711.6715, 1, 19.986546
423.2821, 783.21583, -1990.8137, 1, 20.670898
774.94943, 915.09557, -3603.5149, 1, 24.
281.44987, 938.82921, -1224.307, 1, 14.769231
312.99484, 923.91984, -1361.5275, 1, 16.615385
328.38688, 849.91067, -1428.4829, 1, 18.461538
423.40515, 727.254, -1866.8167, 1, 22.177694
533.33333, 933.33333, -2233.7424, 1, 23.180466
591.73072, 700., -2614.3739, 1, 24.664015
282.79968, 972.63955, -1145.3387, 1, 14.769231
297.81091, 923.96905, -1206.1342, 1, 16.615385
352.70305, 900., -1442.8761, 1, 19.343406
354.5938, 812., -1404.1915, 1, 21.114722
577.07923, 900., -2360.7787, 1, 24.480753
533.33333, 666.66667, -2146.4894, 1, 26.044154
823.76889, 815.30548, -3336.264, 1, 27.692308
316.21476, 1015.608, -1185.8054, 1, 16.615385
320.63512, 924.17659, -1202.3817, 1, 18.461538
434.06475, 975.63606, -1627.7428, 1, 22.153846
430.7109, 900., -1621.0392, 1, 22.860331
546.70925, 900., -2057.6148, 1, 25.488543
795.48845, 900., -2993.9293, 1, 28.587926
755.34839, 700., -2842.8567, 1, 29.529604
321.41723, 971.65084, -1108.8894, 1, 18.461538
347.19773, 945.47475, -1197.8322, 1, 20.307692
390.72388, 900., -1342.6693, 1, 22.833948
478.64889, 900., -1644.8116, 1, 25.697444
453.0758, 700., -1556.9332, 1, 27.371995
876.11518, 1100., -3010.6503, 1, 30.062891
577.98709, 500., -1986.1738, 1, 31.439763
319.82212, 1009.2204, -1007.4397, 1, 18.461538
384.06643, 1001.0587, -1209.8093, 1, 22.153846
440.92289, 1029.5684, -1388.9071, 1, 24.
431.01839, 871.45928, -1357.7079, 1, 25.846154
484.6881, 900., -1506.9394, 1, 27.510943
515.68445, 700., -1603.3099, 1, 30.669633
533.33333, 666.66667, -1686.7114, 1, 30.980039
666.16271, 700., -2071.1604, 1, 33.108412
886.91758, 700., -2757.5074, 1, 35.369206
366.70864, 1010.4404, -1045.1196, 1, 22.153846
386.25801, 1000.6665, -1130.9185, 1, 23.00821
406.40438, 914.08553, -1181.6989, 1, 25.6
437.24997, 900., -1216.3499, 1, 27.481128
533.33333, 933.33333, -1535.4913, 1, 29.701931
533.33333, 666.66667, -1623.7104, 1, 31.773786
745.00497, 900., -2072.4684, 1, 34.988223
888.88889, 933.33333, -2495.9053, 1, 36.236415
888.88889, 666.66667, -2523.8194, 1, 38.133768
1250., 847.22854, -3477.2727, 1, 39.852977
361.40175, 1046.1651, -921.57447, 1, 22.153846
373.42754, 1002.1222, -982.40169, 1, 23.466667
414.85969, 1008.7554, -1057.8922, 1, 25.846154
451.02003, 994.07569, -1150.1011, 1, 27.692308
490.17728, 979.89103, -1249.9521, 1, 29.538462
533.33333, 933.33333, -1360.0049, 1, 31.814089
581.86566, 917.23716, -1483.7574, 1, 33.230769
868.0771, 1086.7877, -2213.5966, 1, 36.923077
940.19994, 987.3851, -2397.5098, 1, 38.769231
1244.4444, 933.33333, -3414.7803, 1, 39.692242
1448.5362, 1016.0183, -3693.7672, 1, 42.461538
416.95305, 1074.3369, -981.44334, 1, 25.6
439.34661, 1083.366, -988.52987, 1, 27.076923
561.75942, 1100., -1378.864, 1, 30.707661
522.0804, 1046.6798, -1174.6809, 1, 31.384615
750., 1155.4019, -1840.9091, 1, 34.888295
801.51932, 1100., -1967.3656, 1, 36.578646
768.98518, 900., -1887.5091, 1, 38.308215
1211.4729, 1100., -2973.6152, 1, 41.438151
978.0083, 981.26483, -2200.5187, 1, 42.461538
1349.0112, 1189.0467, -3035.2752, 1, 44.307692
1816.3754, 952.83657, -4275.4683, 1, 46.933333
2387.4821, 1008.6095, -5371.8347, 1, 49.846154
425.5013, 1056.8851, -883.73347, 1, 27.733333
505.53222, 1100., -1075.4049, 1, 30.55259
525.84268, 1100., -1118.6108, 1, 31.472932
596.94868, 1100., -1269.8727, 1, 34.089919
600.23125, 1029.8163, -1170.4509, 1, 36.923077
888.88889, 1200., -1955.5268, 1, 39.322998
750., 936.90596, -1595.4545, 1, 40.714708
838.43912, 1118.9187, -1634.9563, 1, 41.846154
1087.2707, 1279.3416, -2120.1778, 1, 44.307692
1250., 858.31382, -2659.0909, 1, 47.911057
1111.2093, 700., -2363.8453, 1, 48.355356
1923.6723, 900., -4092.1755, 1, 50.964005
2064.9244, 1090.4798, -4072.3888, 1, 52.810309
491.58936, 1090.529, -884.86085, 1, 32.
534.32402, 1093.3435, -961.78324, 1, 34.133333
632.19135, 1141.1768, -1213.7781, 1, 36.259286
674.47927, 1100., -1214.0627, 1, 39.284623
745.60443, 1160.556, -1342.088, 1, 40.533333
888.88889, 1200., -1653.5966, 1, 42.769565
1054.6717, 1338.871, -1898.4091, 1, 44.8
1281.4228, 1453.1197, -2306.561, 1, 46.933333
1513.7213, 1498.5985, -2724.6984, 1, 49.066667
1250., 933.34553, -2250., 1, 51.912248
1244.4444, 933.33333, -2071.2175, 1, 53.776304
2778.9474, 933.33333, -5329.9759, 1, 56.419694
2250., 985.61848, -4050., 1, 56.852174
485.24252, 1118.4486, -800.65015, 1, 32.
542.7972, 1143.9438, -895.61538, 1, 34.461538
599.70022, 1145.1834, -989.50537, 1, 36.923077
686.2367, 1188.8433, -1132.2906, 1, 39.384615
754.71461, 1320.613, -1149.4884, 1, 40.533333
743.97434, 1160.5927, -1227.5577, 1, 41.846154
750., 1106.6343, -1104.5455, 1, 44.677225
1051.0853, 1317.8837, -1734.2907, 1, 46.769231
932.35686, 1086.8653, -1420.0512, 1, 49.066667
1250., 1322.8078, -1840.9091, 1, 51.574428
1244.4444, 1200., -1869.1913, 1, 52.726271
2277.4757, 1644.3397, -3757.8349, 1, 55.384615
2315.7895, 1466.6667, -3647.8239, 1, 57.779998
2075.495, 917.99745, -3424.5667, 1, 59.076923
2315.7895, 1200., -3324.945, 1, 61.188628
506.21148, 1181.7452, -630.81738, 1, 34.133333
533.33333, 1200., -600.27724, 1, 36.033689
608.75711, 1155.4996, -821.8221, 1, 39.384615
625.60621, 1176.9381, -779.60159, 1, 40.533333
757.11299, 1334.4996, -1022.1025, 1, 41.846154
814.25656, 1335.1559, -1014.6889, 1, 44.8
822.8998, 1182.2111, -1110.9147, 1, 46.769231
924.92052, 1300., -1059.4544, 1, 49.516928
1066.0736, 1299.5784, -1328.4918, 1, 51.2
1673.288, 1969.2308, -2085.1743, 1, 53.145856
1641.7822, 1724.6316, -2102.7522, 1, 54.832919
1815.5026, 1548.8415, -2450.9285, 1, 57.230769
1487.8607, 1300., -1704.2768, 1, 58.781207
1955.5556, 1200., -2591.2483, 1, 60.944164
529.40686, 1218.7374, -513.11742, 1, 36.266667
619.03758, 1279.6061, -649.98946, 1, 39.384615
614.41293, 1246.4517, -595.50791, 1, 40.533333
723.71752, 1390.4046, -759.9034, 1, 41.846154
787.08302, 1394.1474, -826.43717, 1, 44.307692
864.10659, 1408.4875, -907.31192, 1, 46.769231
1200., 1733.3333, -1315.3279, 1, 49.551462
1378.6212, 1634.4754, -1336.2021, 1, 55.466667
1555.765, 1614.7068, -1633.5532, 1, 57.230769
1600., 1466.6667, -1752.6842, 1, 58.676421
1814.5074, 1339.807, -1905.2327, 1, 61.538462
658.3414, 1325.1824, -455.77482, 1, 42.666667
774.56388, 1472.8099, -536.23654, 1, 44.8
913.09914, 1616.3411, -684.82436, 1, 46.769231
967.14076, 1500., -791.29699, 1, 49.639566
1244.4444, 1466.6667, -1008.1052, 1, 56.516968
1244.4444, 1466.6667, -1020.9184, 1, 56.538651
1344.7858, 1395.2385, -1008.5893, 1, 59.076923
1750., 1439.2828, -1431.8182, 1, 61.744748
948.61495, 1700., -465.6837, 1, 47.939523
869.44982, 1484.3249, -426.62198, 1, 48.851272
1116.7127, 1437.7699, -502.52072, 1, 56.615385
1358.5258, 1539.7485, -611.33661, 1, 59.076923
1502.142, 1408.0601, -675.96389, 1, 61.538462
1154.3154, 1487.0922, -159.82828, 1, 57.6
1267.4875, 1498.7921, -190.12313, 1, 59.076923


==> DataFiles_ForArXiv/Fig_2.4_StopCoann.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 2.4 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
772.14508, 2700., -10487.134, -1, 3.9175414
774.54877, 2678.9381, -10375.32, -1, 4.1222166
846.04794, 2900., -11213.981, -1, 3.8206068
748.67888, 2500., -9678.376, -1, 4.650947
750., 2447.4289, -9450., -1, 5.3456637
1003.851, 3300., -12648.523, -1, 3.6595303
669.97202, 2100., -8222.3839, -1, 5.3724104
888.88889, 2800., -10844.251, -1, 3.9448023
888.88889, 2800., -10645.982, -1, 6.1815225
879.85739, 2700., -10510.296, -1, 3.9305413
852.13264, 2636.1721, -10097.772, -1, 5.5384615
1124.3735, 3440.2075, -13086.91, -1, 3.8889262
769.22003, 2300., -8936.9382, -1, 5.376016
1089.6999, 3300., -12660.332, -1, 3.7162014
853.59601, 2500., -9637.8749, -1, 5.6205761
798.897, 2300., -9020.2734, -1, 4.5078549
888.88889, 2533.3333, -9697.8145, -1, 7.8819467
1244.4444, 3600., -13442.631, -1, 5.6734182
1244.4444, 3600., -13728.127, -1, 3.6384459
835.08412, 2300., -8882.2584, -1, 7.7788002
906.31767, 2500., -9639.9243, -1, 5.7135985
1125.6468, 3100., -11972.789, -1, 3.7852598
930.02123, 2500., -9587.6734, -1, 7.5423349
835.62602, 2214.0599, -8648.7294, -1, 5.5384615
801.61942, 2100., -8263.9675, -1, 5.2190106
1244.4444, 3333.3333, -12476.699, -1, 8.0938011
969.40397, 2500., -9676.4141, -1, 5.6345092
888.88889, 2266.6667, -8898.361, -1, 4.8154058
888.88889, 2266.6667, -8778.6039, -1, 7.88515
1418.481, 3697.7729, -13830.189, -1, 5.5384615
1245.3239, 3166.879, -12250.633, -1, 3.7189896
1213.2261, 3100., -11713.147, -1, 7.7229437
1057.3074, 2584.6314, -9991.5551, -1, 5.5384615
1013.9733, 2500., -9789.451, -1, 4.3984516
1244.4444, 3066.6667, -11595.149, -1, 7.6244658
1450.6983, 3520.6192, -13273.889, -1, 5.5384615
1285.401, 3100., -11989.286, -1, 3.9384647
1226.1418, 2900., -11035.276, -1, 8.6260429
840.60238, 1900., -7565.4214, -1, 5.6735804
1332.2385, 3100., -11990.146, -1, 4.1109178
1986.4644, 4700., -17228.064, -1, 10.244466
1250., 2837.4259, -10840.909, -1, 8.8176649
1244.4444, 2800., -10730.958, -1, 6.9336278
1244.4444, 2800., -10892.968, -1, 4.4964572
2069.2277, 4700., -17268.646, -1, 10.576047
1411.532, 3100., -11779.876, -1, 8.5755151
1076.6986, 2368.4811, -9205.7728, -1, 7.3846154
1096.2179, 2300., -9148.4367, -1, 4.3303048
2019.0205, 4466.6314, -16493.844, -1, 10.666667
1152.2889, 2452.8633, -9506.3836, -1, 9.2307692
1462.3779, 3153.0116, -12064.618, -1, 5.5384615
1600., 3333.3333, -13003.115, -1, 3.576344
2110.8293, 4498.3792, -16659.314, -1, 12.8
2074.2733, 4500., -16631.9, -1, 10.549677
1244.4444, 2533.3333, -9813.0291, -1, 8.8629523
1250., 2576.7135, -10022.727, -1, 6.1343839
1244.4444, 2533.3333, -9945.8045, -1, 5.0319493
2381.309, 4924.8364, -18134.584, -1, 12.8
2169.958, 4500., -16688.95, -1, 11.297997
1172.1881, 2300., -9015.192, -1, 7.6333525
989.95548, 1900., -7613.6576, -1, 5.9932665
1600., 3066.6667, -12011.935, -1, 4.0283745
2315.7895, 4666.6667, -17303.846, -1, 13.91646
2279.6141, 4505.2588, -16755.164, -1, 12.307692
2272.129, 4500., -16731.132, -1, 10.669435
1128.3977, 2100., -8309.11, -1, 8.1219498
1039.0477, 1900., -7651.1692, -1, 5.550756
1244.4444, 2266.6667, -9120.7667, -1, 4.2023046
2470.7033, 4674.7287, -17418.459, -1, 14.769231
2581.8518, 4900., -18166.848, -1, 13.534192
2484.6203, 4700., -17482.692, -1, 11.553263
1244.4444, 2266.6667, -8931.4592, -1, 8.5875851
1955.5556, 3600., -13751.422, -1, 5.8129035
2038.5753, 3700., -14344.157, -1, 3.8475073
2599.3643, 4689.6721, -17545.709, -1, 14.769231
2441.9539, 4390.6643, -16483.189, -1, 12.307692
2695.3991, 4923.0769, -18287.246, -1, 11.684062
1359.3386, 2300., -9119.9261, -1, 7.6013277
1250., 2094.6665, -8386.3636, -1, 6.5528035
1600., 2800., -11037.516, -1, 4.6118955
2776.2922, 4700., -17717.792, -1, 16.66862
2730.7653, 4690.5931, -17613.436, -1, 14.769231
2873.2399, 4900., -18336.495, -1, 12.676675
1431.0772, 2300., -9132.8746, -1, 9.6887932
1244.4444, 2000., -8050.7962, -1, 7.8322748
1244.4444, 2000., -8077.5122, -1, 6.2810502
1244.4444, 2000., -8126.888, -1, 5.1341781
2748.8154, 4443.6988, -16905.215, -1, 17.230769
2755.5475, 4467.6869, -16946.617, -1, 14.769231
2738.5913, 4444.0063, -16842.337, -1, 12.307692
2960.1986, 4923.0769, -18444.314, -1, 10.878843
1600., 2533.3333, -10013.524, -1, 8.0252637
1404.4507, 2148.7459, -8637.3718, -1, 7.3846154
1955.5556, 3066.6667, -12232.753, -1, 3.8543735
2903.3372, 4432.7687, -16984.523, -1, 17.230769
2901.0324, 4444.5615, -16971.039, -1, 14.769231
2817.0942, 4500., -17056.225, -1, 11.994395
2973.5838, 4676.9231, -17704.261, -1, 10.96635
1641.3289, 2500., -9937.5004, -1, 7.8228641
1565.2705, 2274.3269, -9156.8325, -1, 7.3846154
2410.9217, 3700., -14597.035, -1, 3.6925726
3137.6515, 4700., -17970.186, -1, 18.200726
3086.7535, 4439.2936, -17131.482, -1, 17.230769
3066.8971, 4425.6477, -17021.279, -1, 14.769231
3022.2222, 4400., -16895.614, -1, 13.0111
3240.4004, 4900., -18558.657, -1, 9.9030477
1600., 2266.6667, -9138.9593, -1, 8.7649935
1244.4444, 1733.3333, -7158.4358, -1, 7.0964777
2311.1111, 3333.3333, -13251.272, -1, 4.2204166
3250., 4529.5534, -17550., -1, 18.816972
3201.5167, 4470.0069, -17288.19, -1, 17.066667
3005.5456, 4184.6154, -16229.946, -1, 15.00896
3312.5665, 4658.2558, -17887.859, -1, 12.8
3639.906, 5169.2308, -19655.492, -1, 10.626394
1590.4266, 2100., -8588.3036, -1, 8.8665254
2666.6667, 3600., -14196.793, -1, 5.6381243
2329.179, 3100., -12577.567, -1, 3.8975246
3329.8187, 4300., -16891.262, -1, 18.354759
3153.7686, 4240.8533, -16557.285, -1, 17.230769
3455.5892, 4500., -17529.262, -1, 14.569326
3316.0518, 4503.8603, -17409.272, -1, 12.307692
3691.55, 4909.1659, -18912.095, -1, 10.666667
1600., 2000., -8267.5128, -1, 9.0224427
1600., 2000., -8309.952, -1, 6.1871028
2666.6667, 3333.3333, -13604.874, -1, 3.673065
3760.7364, 4500., -17846.404, -1, 18.463568
3705.2632, 4400., -17470.559, -1, 16.40558
4046.4777, 4900., -19202.376, -1, 14.808708
3749.4775, 4642.4123, -18170.545, -1, 12.8
1955.5556, 2266.6667, -9401.5636, -1, 10.093547
1750., 1974.2397, -8304.5455, -1, 8.3422898
1868.8072, 2100., -8868.3396, -1, 5.4929818
2666.6667, 3066.6667, -12681.735, -1, 4.1160747
3934.0948, 4483.3558, -17975.787, -1, 19.2
4206.0816, 4845.2031, -19218.557, -1, 17.066667
3726.885, 4360.9138, -17330.015, -1, 14.769231
3462.621, 4028.7763, -16101.188, -1, 12.307692
3913.88, 4503.3449, -17883.421, -1, 10.666667
2311.1111, 2533.3333, -10537.432, -1, 7.9938263
1600., 1733.3333, -7448.1704, -1, 6.1042329
2311.1111, 2533.3333, -10659.669, -1, 4.66235
4271.3094, 4584.3304, -18580.196, -1, 19.692308
3958.6253, 4234.11, -17220.02, -1, 17.230769
3877.8375, 4156.1371, -16868.593, -1, 14.769231
4168.4211, 4400., -17824.635, -1, 12.853563
1955.5556, 2000., -8553.5068, -1, 9.9226079
1955.5556, 2000., -8553.7126, -1, 8.2286965
1492.0052, 1500., -6591.9504, -1, 6.0148434
2311.1111, 2266.6667, -9783.3635, -1, 4.9712837
4544.1718, 4433.3416, -18403.896, -1, 19.692308
4398.5839, 4295.04, -17814.265, -1, 17.230769
4577.9567, 4508.8181, -18540.725, -1, 14.769231
4391.0839, 4317.7902, -17783.89, -1, 12.307692
4498.5782, 4500., -18403.275, -1, 11.03677
1750., 1617.2848, -7159.0909, -1, 8.3495674
1841.9102, 1700., -7535.0873, -1, 6.5210473
3377.7778, 3066.6667, -13315.762, -1, 3.9878166
4826.7284, 4204.8322, -18044.538, -1, 19.2
4961.3239, 4373.6849, -18604.965, -1, 17.230769
4988.9506, 4414.7694, -18708.565, -1, 14.769231
5171.7232, 4582.5018, -19334.288, -1, 12.8
2666.6667, 2266.6667, -10035.408, -1, 10.636773
3022.2222, 2533.3333, -11195.038, -1, 7.9029441
1833.547, 1500., -6900.8042, -1, 6.1881966
3377.7778, 2800., -12481.618, -1, 4.2988585
5585.1111, 4380.2967, -19268.633, -1, 14.769231
5750., 4504.1207, -19759.091, -1, 12.046391
2311.1111, 1733.3333, -8073.2242, -1, 10.044429
2311.1111, 1733.3333, -8082.538, -1, 9.2328863
2311.1111, 1733.3333, -8106.5447, -1, 6.5495106
2666.6667, 2000., -9340.3118, -1, 4.6011895
6086.4599, 4203.69, -19383.034, -1, 12.8
2250., 1386.466, -6995.4545, -1, 9.7487162
2118.3394, 1300., -6586.1097, -1, 9.3308505
2311.1111, 1466.6667, -7320.1361, -1, 6.7088512
3377.7778, 2266.6667, -10965.511, -1, 3.964685
7465.2608, 4392.1766, -21706.681, -1, 12.8
2666.6667, 1466.6667, -7755.3907, -1, 9.6561483
4088.8889, 2266.6667, -11766.269, -1, 7.636257
2750., 1378.1365, -7650., -1, 5.7495153
4800., 2800., -14160.637, -1, 3.9879064
2311.1111, 933.33333, -5885.8656, -1, 12.541009
2311.1111, 933.33333, -5880.9685, -1, 10.143609
2067.5528, 835.52385, -5272.2596, -1, 9.2307692
3022.2222, 1466.6667, -8263.7096, -1, 5.4488927
6222.2222, 2533.3333, -15587.201, -1, 3.7292107
3377.7778, 933.33333, -7703.4343, -1, 15.173475
5866.6667, 2000., -14021.044, -1, 12.641604
1955.5556, 666.66667, -4698.7032, -1, 9.8965136
2666.6667, 933.33333, -6443.9989, -1, 8.5201541
2461.8241, 900., -6042.6593, -1, 5.7591853
5155.5556, 2000., -12748.879, -1, 4.0407687
6775.6314, 1857.9412, 20169.46, 1, 17.965419
6984.9785, 1693.5274, 19907.189, 1, 19.692308
8800., 2533.3333, 28943.746, -1, 29.053167
7873.6842, 2266.6667, 24819.447, -1, 26.965271
5511.1111, 1733.3333, 18182.608, -1, 26.198487
5511.1111, 1733.3333, 17955.546, -1, 24.309236
6577.7778, 2266.6667, 21839.129, -1, 20.640259
7288.8889, 2533.3333, 24158.891, -1, 20.196909
3737.5, 1094.4698, 11620.227, -1, 13.296728
8800., 3066.6667, 28603.301, 1, 13.592497
8000., 2800., 26176.647, 1, 15.891769
8336.8421, 2800., 26760.288, 1, 16.872823
5250., 1568.8184, 16322.727, 1, 19.765515
7750., 2550.1701, 26631.818, -1, 29.186488
5511.1111, 2000., 19599.563, -1, 27.359203
5866.6667, 2000., 20015.096, -1, 26.392193
5155.5556, 1733.3333, 17313.848, -1, 23.909448
4444.4444, 1466.6667, 14796.664, -1, 22.293696
5511.1111, 2000., 18804.744, -1, 18.8189
4800., 1733.3333, 16390.892, -1, 17.687429
6577.7778, 2533.3333, 22750.459, -1, 14.879574
7011.2831, 2700., 24093.318, -1, 12.451973
6577.7778, 2533.3333, 22640.98, -1, 11.48722
7288.8889, 2800., 24823.352, -1, 7.854125
7288.8889, 3066.6667, 25933.834, -1, 5.7863063
6222.2222, 2533.3333, 21909.189, -1, 5.0454282
7288.8889, 3066.6667, 26106.821, 1, 8.5161961
7288.8889, 3066.6667, 26136.634, 1, 10.782712
8348.7895, 3289.2882, 28803.324, 1, 12.923077
8442.7928, 3300., 29012.506, 1, 13.882384
8003.4992, 3100., 27502.934, 1, 17.310617
6222.2222, 2533.3333, 22195.811, 1, 18.936013
6750., 2724.3366, 25404.545, -1, 28.962921
4800., 2000., 18390.488, -1, 27.113098
4800., 2000., 18151.126, -1, 25.501895
6577.7778, 2800., 24507.624, -1, 24.021594
5325.5704, 2324.9594, 20143.132, -1, 21.216476
3733.3333, 1466.6667, 13522.716, -1, 18.964861
6577.7778, 2800., 24071.486, -1, 17.830322
3955.5091, 1700., 14887.098, -1, 15.535964
6222.2222, 2800., 23351.548, -1, 12.956532
5866.6667, 2533.3333, 21554.2, -1, 11.382669
6577.7778, 2800., 23767.796, -1, 8.8738947
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
6933.3333, 3066.6667, 25398.801, -1, 5.2349152
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
5866.6667, 2533.3333, 21553.658, 1, 10.771156
6222.2222, 2800., 23341.126, 1, 12.803461
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5608.6323, 2500., 21108.852, 1, 17.799843
4790.4515, 2100., 18029.517, 1, 19.055314
5511.1111, 2533.3333, 22444.516, -1, 28.922645
5655.5655, 2700., 23136.404, -1, 27.666564
4088.8889, 1733.3333, 15897.248, -1, 26.486307
5511.1111, 2533.3333, 21559.855, -1, 23.251402
3575., 1755., 14816.053, -1, 20.904927
5358.3118, 2700., 21920.366, -1, 19.711204
5155.5556, 2533.3333, 20741.571, -1, 17.955566
5866.6667, 2800., 22874.975, -1, 14.110043
4181.446, 2100., 17105.916, -1, 12.431785
5155.5556, 2533.3333, 20498.331, -1, 9.7532328
4444.4444, 2266.6667, 18211.42, -1, 8.0810381
4750., 2439.4629, 19431.818, -1, 5.6828926
6250., 3305.2556, 25568.182, -1, 4.7921064
6527.2916, 3377.4598, 26435.531, 1, 9.2307692
6577.7778, 3333.3333, 26320.661, 1, 11.443305
6933.3333, 3600., 28077.737, 1, 12.514585
5511.1111, 2800., 22358.48, 1, 14.962794
5155.5556, 2533.3333, 20593.29, 1, 16.452552
4800., 2266.6667, 18847.101, 1, 19.521309
5866.6667, 2800., 24541.644, -1, 29.928427
4088.8889, 2000., 17266.675, -1, 26.807459
5250., 2899.7411, 23195.455, -1, 25.499621
5155.5556, 2800., 22386.731, -1, 23.667956
5525., 3055., 23954.834, -1, 21.218272
4444.4444, 2266.6667, 18472.254, -1, 18.349949
3733.3333, 2000., 16112.833, -1, 16.146063
4800., 2533.3333, 20159.939, -1, 15.349978
3750., 2098.1956, 16568.182, -1, 13.567937
4800., 2533.3333, 20044.897, -1, 11.045702
3733.3333, 2000., 15967.283, -1, 9.0262684
4444.4444, 2533.3333, 19515.318, -1, 6.4054309
5287.9537, 3100., 23363.141, -1, 5.1388783
6222.2222, 3600., 27084.503, 1, 9.1308112
5944.0591, 3500., 26261.934, 1, 10.728482
5155.5556, 2800., 21855.802, 1, 13.624363
5023.2254, 2900., 22193.523, 1, 14.941647
5155.5556, 2800., 21907.731, 1, 16.781511
5354.6386, 3100., 23657.767, 1, 18.227739
4088.8889, 2266.6667, 18382.456, -1, 24.909705
4088.8889, 2266.6667, 18306.712, -1, 24.032468
4117.2673, 2446.6431, 19145.293, -1, 22.153846
4444.4444, 2533.3333, 19797.553, -1, 18.254018
3884.7202, 2339.9986, 18063.949, -1, 16.615385
5511.1111, 3333.3333, 24997.981, -1, 14.769966
4800., 2800., 21390.944, -1, 11.806453
4800., 2800., 21391.981, -1, 11.694289
5155.5556, 3066.6667, 23069.052, -1, 7.4761602
4088.8889, 2533.3333, 19101.15, -1, 7.0352871
5511.1111, 3333.3333, 24908.947, 1, 11.398673
5155.5556, 3066.6667, 23154.143, 1, 12.352938
5511.1111, 3333.3333, 24947.716, 1, 14.611159
4800., 2800., 21458.978, 1, 18.109014
5155.5556, 3066.6667, 23259.702, 1, 18.612639
4668.9011, 2900., 22156.058, -1, 22.420504
4521.8158, 2828.1622, 21556.344, -1, 21.62185
4088.8889, 2533.3333, 19422.531, -1, 19.62842
4444.4444, 2800., 21151.339, -1, 18.105053
4800., 3066.6667, 22779.705, -1, 14.049906
4800., 3066.6667, 22753.836, -1, 12.917252
3684.7802, 2300., 17485.957, -1, 11.50886
3963.9535, 2500., 18810.761, -1, 8.9470475
4800., 3066.6667, 22639.356, -1, 7.1907391
5250., 3399.8207, 24913.636, 1, 11.243785
5250., 3395.6758, 24913.636, 1, 13.132188
5155.5556, 3333.3333, 24508.047, 1, 14.653027
4444.4444, 2800., 21000.613, 1, 16.989185
4854.7809, 3100., 23038.142, 1, 18.329864
3377.7778, 2266.6667, 17144.586, -1, 18.6532
4196.7342, 2900., 21288.888, -1, 16.008947
3377.7778, 2266.6667, 17018.988, -1, 14.198189
3380.84, 2300., 17150.079, -1, 11.998928
3377.7778, 2266.6667, 16959.786, -1, 10.880623
4800., 3333.3333, 23995.192, -1, 8.1435336
3892.582, 2700., 19746.007, -1, 6.5187789
4939.9899, 3500., 25059.222, 1, 11.571808
4800., 3333.3333, 24067.901, 1, 12.820888
4444.4444, 3066.6667, 22343.526, 1, 15.298229
4800., 3333.3333, 24113.888, 1, 16.125349
4188.5189, 2900., 21247.214, 1, 18.312616
3377.7778, 2533.3333, 18443.603, -1, 14.316219
4088.8889, 3066.6667, 21941.042, -1, 12.91562
3733.3333, 2800., 20116.46, -1, 9.6359385
3733.3333, 2800., 20102.668, -1, 8.5594677
4088.8889, 3066.6667, 21850.163, -1, 5.6753478
4800., 3600., 25419.706, 1, 12.694905
4569.9339, 3500., 24677.643, 1, 13.908751
4800., 3600., 25472.394, 1, 16.705482
3750., 3048.3403, 21477.273, -1, 11.8306
3733.3333, 3066.6667, 21534.075, -1, 10.643385
4088.8889, 3333.3333, 23241.807, -1, 7.4939085
4250., 3515.9814, 24340.909, -1, 6.8826793
3377.7778, 2800., 19741.076, -1, 7.707512
3371.4374, 2797.7168, 19722.909, -1, 7.3846154


==> DataFiles_ForArXiv/Fig_2.4_WellTempered.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 2.4 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
10800., 933.33333, -7175.6269, -1, 44.053608
10406.066, 542.41466, -7804.5497, -1, 41.846154
9979.8061, 690.07789, -6909.0965, -1, 40.533333
10693.785, 551.31582, -8020.3387, -1, 39.384615
8596.0316, 420.53204, -5951.0988, -1, 36.266667
9339.2529, 502.34099, -6465.6366, -1, 34.133333
7410.5263, 400., -4520.0876, -1, 29.516816
7410.5263, 400., -4472.8677, -1, 27.698754
7644.4444, 400., -4627.5559, -1, 24.792549
7288.8889, 400., -4193.8288, -1, 22.932675
7288.8889, 400., -4120.9864, -1, 21.049228
7873.6842, 400., -4473.4928, -1, 16.012221
8355.5556, 400., -4911.2976, -1, 15.341953
8336.8421, 400., -4746.1466, 1, 13.473382
7288.8889, 400., -4096.9871, 1, 19.651002
6933.3333, 400., -3844.7254, 1, 22.789965
7410.5263, 400., -4432.8122, 1, 26.023253
7873.6842, 400., -4957.4748, 1, 27.346133
7410.5263, 400., -4520.5404, 1, 29.049366
7644.4444, 400., -4861.3496, 1, 31.936442
6577.7778, 400., -3780.3336, 1, 34.058735
6577.7778, 400., -3832.6485, 1, 35.8168
6222.2222, 400., -3539.431, 1, 39.523397
9360., 666.66667, -6493.7176, 1, 44.890594
5866.6667, 400., -3305.6843, 1, 47.284027
6222.2222, 400., -3728.8891, 1, 49.875335
6933.3333, 666.66667, -3891.2613, 1, 50.860174
10189.474, 1466.6667, -6102.5471, 1, 52.294769
4079.4215, 227.08334, -1835.7397, -1, 44.307692
7065.6904, 700., -3468.6116, -1, 43.648791
4640.2647, 320.69833, -2088.1191, -1, 40.615385
4800., 400., -1976.4521, -1, 38.582139
5055., 643.40015, -1532.9999, -1, 36.544694
3700., 300., -1074.901, -1, 35.056769
5241.782, 614.71122, -1755.7345, -1, 32.031674
5201.181, 613.51248, -1627.2284, -1, 29.496245
5241.4537, 625.66672, -1616.5126, -1, 27.818995
5470.8028, 502.11925, -2139.4927, -1, 24.924012
5790.9374, 555.3139, -2290.3093, -1, 23.650565
4665.5578, 230.55122, -2099.501, -1, 22.153846
5038.6534, 336.29022, -1940.5651, -1, 18.141062
5160., 462.5, -1679.0982, -1, 18.077198
3960., 175.5, -1414.2013, -1, 15.308079
4920., 298.5, -1470.0442, -1, 11.860548
6933.3333, 666.66667, -1945.5712, -1, 11.58569
8000., 400., -3547.9711, -1, 9.3184089
12042.105, 933.33333, -4511.9431, 1, 7.2480374
6500., 500., -1836.456, 1, 9.4260609
7000.5365, 718.08051, -1945.521, 1, 10.377149
4649.3328, 255.0429, -1639.3329, 1, 13.806045
4648.363, 244.29753, -1690.8193, 1, 14.068294
5394.3545, 393.03946, -2034.9725, 1, 16.034938
4500., 300., -1599.0644, 1, 19.430746
5160., 398.5, -2004.1094, 1, 21.610499
4182.9798, 263.78881, -1524.2202, 1, 23.465114
4838.8889, 361.11111, -1911.0985, 1, 25.551335
6038.2101, 832.72436, -1927.0637, 1, 28.547249
4944.5506, 527.53217, -1651.931, 1, 29.978165
5280.2552, 560.77193, -1977.9706, 1, 32.490178
5259.5151, 572.17003, -1970.4231, 1, 35.188829
4718.9033, 497.40586, -1609.1906, 1, 35.311411
5783.3787, 782.40431, -2016.9004, 1, 37.711403
4126.143, 443.97961, -1155.5544, 1, 39.676544
5068.7875, 452.07424, -2232.8836, 1, 42.282895
5466.768, 651.27773, -2154.4466, 1, 44.140949
6000.6204, 551.3791, -3089.4245, 1, 47.177861
4686.3984, 559.03742, -1604.0679, 1, 48.607809
5155.5556, 666.66667, -1887.2941, 1, 51.331052
5511.1111, 933.33333, -1622.0252, 1, 52.682825
6750., 908.14583, -1104.5455, -1, 47.044215
3750., 453.52285, -613.63636, -1, 45.014305
4088.8889, 666.66667, -225.14337, -1, 42.329274
3733.3333, 400., -782.76804, -1, 40.592802
3824.5788, 577.92847, -211.76267, -1, 37.929674
3783.2664, 460.008, -600.45292, -1, 35.722825
3788.4553, 456.78496, -611.39036, -1, 33.289583
3633.8765, 440.48503, -389.33802, -1, 31.548615
4351.8072, 734.56296, -96.028082, -1, 28.908274
4468.9731, 633.29608, -684.45715, -1, 28.686621
4648.6956, 596.40432, -999.9111, -1, 26.129416
4140.5571, 642.19576, -30.228667, -1, 24.422168
5848.6345, 1190.7646, -145.03657, -1, 20.829514
3996.7405, 533.37259, -121.75842, -1, 19.754268
4269.0404, 516.36195, -491.38693, -1, 17.624447
5399.0374, 951.0433, -9.8081123, -1, 15.57457
5354.435, 843.59828, -38.862875, -1, 13.179183
5097.6546, 593.25912, -173.5906, -1, 10.837474
6459.5052, 747.06735, -151.40562, -1, 8.6171721
9006.0503, 733.07121, -20.301919, -1, 6.4865792
9048.7433, 967.786, -3.2719213, 1, 6.7525789
7257.1583, 1059.5226, -578.64068, 1, 9.1905381
4754.2454, 427.14686, -7.1102891, 1, 9.7903371
4313.7196, 497.09847, -162.11774, 1, 13.199929
4177.4177, 485.58234, -312.23427, 1, 15.111216
5951.386, 1210.6528, -3.4968377, 1, 17.569699
3760.7243, 486.60621, -4.6898508, 1, 19.537017
5159.3488, 957.88803, -10.528151, 1, 20.564821
6044.5322, 1259.6742, -295.64864, 1, 22.610923
4821.7462, 893.42885, -54.71485, 1, 26.555975
5429.3825, 1142.2612, -20.163115, 1, 28.560236
4692.4679, 880.91223, -1.9089344, 1, 30.380076
4192.2947, 698.83192, -85.178558, 1, 31.463017
5499.1448, 968.8306, -1008.3614, 1, 33.694694
5115.4287, 1084.2134, -12.744585, 1, 36.513034
3819.2668, 540.24016, -419.96176, 1, 38.326857
4093.5157, 459.00849, -1100.4761, 1, 41.110752
3907.2454, 540.91263, -578.62495, 1, 41.949645
5590.0687, 1266.5854, -276.00612, 1, 45.718929
3910.3506, 683.6694, -6.8273986, 1, 47.751643
5750., 1195.1351, -940.90909, 1, 48.217077
5155.5556, 933.33333, -1054.313, 1, 50.886955
5387.3459, 1100., -881.56569, 1, 52.966116
4444.4444, 400., 439.81013, -1, 49.574984
7652.8314, 1500., 1252.2815, -1, 46.708729
3956.4797, 721.8053, 593.47195, -1, 44.307692
4861.1536, 1100., 795.46151, -1, 41.95704
4994.2192, 1070.5972, 236.94884, -1, 39.473688
4424.781, 884.38725, 456.97223, -1, 37.660653
3962.5933, 743.45291, 927.81414, -1, 35.464691
5310.6223, 1220.2756, 479.43754, -1, 33.438797
4404.7384, 854.46986, 476.11617, -1, 32.879511
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4630.5975, 853.329, 13.310879, -1, 28.736407
5640.2112, 1351.2883, 962.71193, -1, 26.542415
3700.7423, 484.23149, 2.5356367, -1, 22.949745
4388.8083, 699.71397, 34.982831, -1, 21.137528
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4757.7678, 855.86626, 796.018, -1, 17.038455
4153.3273, 534.08758, 0.70706071, -1, 15.430761
4412.838, 588.25691, 634.5102, -1, 12.652807
4226.9247, 452.30199, 574.39068, -1, 11.545374
6578.2101, 870.80747, 117.71841, -1, 8.8205404
6330.5451, 427.84242, 411.78477, -1, 7.3148861
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
7363.0957, 1266.6122, 1016.6524, 1, 8.6360482
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
4255.3356, 478.96449, 5.3516712, 1, 12.415251
5543.7977, 1088.3081, 425.08372, 1, 15.87305
3986.4779, 526.57739, 66.497705, 1, 16.87717
4981.8215, 876.89948, 29.979216, 1, 18.873161
5802.9872, 1284.0902, 404.86278, 1, 20.669415
4240.3823, 683.08337, 33.151325, 1, 22.943222
4531.57, 813.69714, 46.482505, 1, 26.571649
3896.0976, 595.40643, 5.0668296, 1, 28.441242
5780.705, 1479.1464, 1302.5383, 1, 29.886762
4015.6882, 649.07379, 8.4058744, 1, 31.269313
3884.7198, 640.12541, 52.564207, 1, 34.437673
5121.1864, 1242.172, 1308.5945, 1, 36.698405
5833.1851, 1495.8817, 632.46814, 1, 37.600929
4299.7739, 901.55173, 783.11831, 1, 41.188731
4968.5041, 1068.5284, 47.658079, 1, 42.94641
3809.2127, 632.19841, 1.0765346, 1, 44.235837
5641.2603, 1354.4961, 10.853479, 1, 46.512912
4575.5222, 1014.997, 559.63337, 1, 48.450964
5567.0697, 1500., 910.97504, 1, 50.50754
5866.6667, 1733.3333, 1451.4529, 1, 52.897136
7250., 1168.725, 3559.0909, -1, 49.532562
4581.6887, 934.40089, 2061.7599, -1, 46.153846
4234.7187, 744.31598, 2067.4468, -1, 45.379599
4231.342, 679.64474, 2231.2551, -1, 43.569408
4185.4229, 618.78199, 2246.1591, -1, 40.925763
4978.9505, 1002.6965, 2721.4343, -1, 37.498747
5544.267, 1355.1174, 2768.0829, -1, 35.432887
5459.3469, 1388.1248, 2216.8295, -1, 35.086643
5636.139, 1449.0839, 2309.2331, -1, 32.937154
6092.6911, 1557.6826, 3175.3163, -1, 30.597816
4415.076, 852.8625, 1539.3, -1, 27.12185
4235.3659, 635.35764, 1982.3155, -1, 26.535501
5575.2257, 1306.0961, 2398.5339, -1, 23.2835
5657.9777, 1310.7638, 2485.7847, -1, 21.767268
5942.647, 1435.9011, 1687.9378, -1, 18.677607
3897.1867, 254.93265, 1649.7359, -1, 16.249025
4206.0925, 400.89623, 1655.1124, -1, 15.30946
6230.0973, 1112.9828, 3031.7112, -1, 13.066131
4685.9489, 573.25598, 1366.7023, -1, 11.67556
6189.4619, 700.72428, 1998.1389, -1, 8.93411
13480.105, 2900., 6617.506, -1, 7.184411
8355.5556, 933.33333, 2968.4979, 1, 7.4371405
6986.7558, 638.0659, 2673.0064, 1, 8.2103289
5384.9735, 718.24178, 1737.2381, 1, 10.516583
5811.822, 855.34937, 2788.8922, 1, 12.686994
4334.2813, 618.45641, 1370.5188, 1, 14.888448
4739.4304, 255.64572, 2528.215, 1, 16.450718
3939.1123, 458.00683, 1594.3583, 1, 19.86829
3965.1693, 387.95749, 1755.8714, 1, 21.327451
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
3904.9558, 630.81442, 1346.0869, 1, 26.178272
4046.3317, 471.87291, 1995.8757, 1, 28.547444
4107.3456, 740.71906, 1409.8483, 1, 29.2634
4005.186, 591.80705, 1842.128, 1, 30.995911
4345.6286, 896.51607, 1381.9686, 1, 33.850981
4507.9595, 974.14956, 1455.2918, 1, 35.417828
6007.3984, 1672.3864, 2463.2573, 1, 37.774623
6086.1343, 1757.0634, 2444.4372, 1, 40.933383
4677.691, 1077.0714, 1731.5062, 1, 42.102799
6310.9229, 1882.9421, 2969.5779, 1, 45.258452
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
6216.5393, 1844.8802, 2970.2394, 1, 49.304972
5250., 1326.5403, 2577.2727, 1, 50.507106
6933.3333, 2266.6667, 3757.3278, 1, 52.575634
6933.3333, 666.66667, 5384.7674, -1, 50.560854
4192.1902, 441.70784, 2374.0314, -1, 48.322753
4613.986, 561.43137, 2857.5057, -1, 47.496669
5414.9831, 1180.355, 3240.7369, -1, 45.225238
4189.3638, 513.67074, 2378.3648, -1, 43.668197
4251.274, 498.84591, 2438.3164, -1, 40.63523
5392.2631, 469.45891, 3634.8914, -1, 39.260708
6206.4652, 1553.7819, 3763.7697, -1, 37.126528
5966.1737, 1412.4889, 3495.2819, -1, 33.090109
5021.0731, 554.67673, 3104.4634, -1, 32.940533
6204.6042, 1508.7002, 3632.8251, -1, 30.137039
6261.3348, 1456.1737, 3747.5128, -1, 27.354853
6452.1803, 1518.1221, 3869.4733, -1, 25.938712
6379.7632, 1467.5212, 3791.8306, -1, 24.049164
6570.0427, 1486.7741, 3894.3585, -1, 21.681413
6552.4573, 1414.9698, 3833.7677, -1, 19.289839
6120., 995.5, 3502.6072, -1, 16.648056
5900., 700., 3349.7854, -1, 15.834686
7080., 1159.5, 4168.1661, -1, 13.529317
13101.423, 1317.1214, 9826.0674, -1, 11.076923
13431.579, 2533.3333, 8418.6108, -1, 8.1603903
18572.149, 4174.7506, 10562.125, -1, 7.3232993
13333.333, 2000., 7720.2945, 1, 7.3200154
15066.982, 2097.8471, 11300.236, 1, 9.2307692
7320., 1095.5, 4178.2498, 1, 11.616918
6840., 1136.5, 3820.7078, 1, 12.855042
6840., 890.5, 4118.57, 1, 14.059855
5795.7247, 885.87317, 3313.854, 1, 17.896012
5640.2591, 817.28193, 3254.0336, 1, 19.451807
5819.2129, 920.35337, 3539.8356, 1, 22.381507
5334.7634, 795.20205, 3093.1978, 1, 23.439573
5388.7798, 780.31324, 3226.597, 1, 25.433131
5670.7446, 955.35489, 3553.6456, 1, 28.539255
5862.3138, 1146.3847, 3706.8515, 1, 30.81702
4964.8938, 675.8266, 2980.6043, 1, 32.346938
6417.0896, 1720.4959, 3679.5197, 1, 34.915424
6166.9438, 1531.2986, 3809.5348, 1, 37.16556
6516.6389, 1480.4798, 4534.7915, 1, 37.857626
6597.1121, 1883.2558, 3840.0072, 1, 40.559717
6648.8683, 1953.3955, 3826.8459, 1, 42.901307
6827.013, 1957.8322, 4474.3461, 1, 45.804538
6672.7557, 1953.7439, 4155.9192, 1, 47.72325
6322.3476, 1798.0932, 3690.2809, 1, 49.289114
4800., 933.33333, 2813.043, 1, 50.509058
6577.7778, 1733.3333, 4590.2163, 1, 53.066476
9066.6667, 666.66667, 7776.9485, -1, 50.461062
8711.1111, 1733.3333, 7577.0017, -1, 48.461717
8000., 1200., 6695.9585, -1, 47.376072
13418.443, 2899.3006, 13329.638, -1, 43.059585
8711.1111, 1466.6667, 7375.568, -1, 40.254351
9066.6667, 1733.3333, 7742.4782, -1, 38.34738
9422.2222, 1466.6667, 7999.5225, -1, 36.159213
11911.111, 2800., 10694.772, -1, 33.50799
13688.889, 3866.6667, 12435.364, -1, 32.320912
10488.889, 2533.3333, 8972.2253, -1, 29.200928
10844.444, 2000., 9363.0777, -1, 27.75776
11555.556, 2800., 10076.233, -1, 25.262479
12042.105, 2000., 10383.761, -1, 22.957069
11555.556, 2533.3333, 9694.9705, -1, 21.754894
12240., 2533.3333, 10523.657, -1, 20.036361
14044.444, 3333.3333, 12129.654, -1, 17.798886
14357.895, 3333.3333, 12049.829, -1, 14.134366
14357.895, 3066.6667, 12011.946, -1, 13.094776
14755.556, 2800., 12374.504, 1, 13.570561
12977.778, 2533.3333, 10824.296, 1, 14.438722
13333.333, 2800., 11307.348, 1, 16.125955
14044.444, 2533.3333, 12389.557, 1, 18.308421
12977.778, 2266.6667, 11314.098, 1, 20.487006
14044.444, 3600., 12530.627, 1, 22.705311
14044.444, 3333.3333, 12912.853, 1, 26.410034
13688.889, 3600., 12133.929, 1, 27.823286
12505.263, 3600., 10453.903, 1, 29.167158
13566.485, 4020.2831, 11763.54, 1, 31.223097
11200., 2800., 9983.1364, 1, 33.71678
13688.889, 4400., 11933.078, 1, 36.35497
8711.1111, 2000., 7238.2518, 1, 37.726958
10133.333, 1466.6667, 8909.6773, 1, 40.423693
8711.1111, 933.33333, 7260.163, 1, 43.485
9066.6667, 400., 7707.1057, 1, 44.359825
8355.5556, 2000., 6962.1038, 1, 46.812965
8355.5556, 2000., 6999.6094, 1, 49.478616
8000., 1733.3333, 6689.9424, 1, 50.879511
8355.5556, 2000., 7050.8488, 1, 52.362698


==> DataFiles_ForArXiv/Fig_4.1.2_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 4.1.2 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
8851.091, 127.01496, -1872.6606, -1, 5.0533933
10133.333, 133.33333, 2920.8974, -1, 4.8635165
10488.889, 133.33333, 2850.9229, -1, 4.7578411
7750., 130.72707, -1268.1818, -1, 5.3096167
8711.1111, 133.33333, 2086.9009, -1, 5.0701019
10133.333, 133.33333, 2506.5237, -1, 4.8103354
3750., 132.81134, -1840.9091, 1, 20.204837
4088.8889, 133.33333, -2171.959, 1, 21.20756
4444.4444, 133.33333, -2065.6619, 1, 10.141916
4800., 133.33333, -1608.4485, -1, 8.3146446
4861.4335, 132.99821, -2187.6451, 1, 9.2307692
5244.2445, 132.31584, -2359.91, 1, 9.2307692
5750., 132.00294, -2822.7273, 1, 7.8059981
5958.5785, 131.46794, -2681.3603, 1, 7.3846154
6250., 131.36166, -3068.1818, 1, 7.0222329
6750., 130.73564, -3313.6364, 1, 7.0011763
7250., 130.51659, -3559.0909, 1, 6.4391561
7288.8889, 133.33333, -1261.9913, -1, 5.5003798
7750., 129.75323, -3804.5455, -1, 6.3946108
8250., 127.77937, -4050., -1, 6.0391439
8476.976, 129.88099, -3814.6392, 1, 5.5384615
8750., 140.21111, 4295.4545, -1, 5.6694411
9022.0434, 132.11433, -1885.0409, -1, 5.0347152
9634.9336, 128.89296, -4335.7201, 1, 5.5384615
9750., 127.49044, -4786.3636, 1, 5.6962271
10250., 140.03359, 5031.8182, -1, 5.3923372
10750., 140.5384, 5277.2727, -1, 5.1712725
3750., 134.95898, -1840.9091, 1, 21.970987
3841.2382, 134.64892, -1728.5572, 1, 22.153846
4236.2332, 134.34181, -1906.305, 1, 11.076923
4750., 140.90353, 2331.8182, -1, 9.7616885
5155.5556, 133.33333, -2681.4615, 1, 8.7665332
5495.9111, 141.13945, 2473.16, 1, 7.3846154
5750., 133.0132, -2822.7273, 1, 7.4958909
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
6250., 133.73915, -3068.1818, 1, 8.0034888
6750., 132.53196, -3313.6364, 1, 7.2644705
7250., 134.08949, -1186.3636, -1, 5.5090777
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
7750., 133.51296, -1268.1818, -1, 5.3325487
8000., 133.33333, -1566.4113, -1, 5.2851935
8355.5556, 133.33333, -1431.6093, -1, 5.1428364
8750., 142.19069, 4295.4545, -1, 5.5596256
9250., 141.49383, 4540.9091, -1, 5.4670092
9750., 137.55105, 1595.4545, -1, 4.805868
10250., 143.04897, 5031.8182, -1, 5.2419637
10750., 143.36606, 5277.2727, -1, 5.3080158
11212.5, 142.80005, 5504.3182, -1, 5.1723889
3750., 137.34918, -1840.9091, -1, 19.442666
4088.8889, 133.33333, -2952.1058, 1, 45.513354
4444.4444, 133.33333, -2952.854, -1, 46.01311
4597.1999, 133.85657, -3347.5492, 1, 43.596368
5061.4464, 136.17024, -2277.6509, 1, 9.2307692
5250., 143.85052, 2577.2727, 1, 8.317035
5750., 143.30382, 2822.7273, 1, 7.5019958
5938.1017, 142.09135, 2672.1458, 1, 7.3846154
6250., 133.93672, -3068.1818, 1, 7.9151746
6750., 143.47716, 3313.6364, 1, 6.7136254
7250., 144.3141, 3559.0909, 1, 6.6642655
7288.8889, 133.33333, -3524.6903, 1, 6.9747716
7750., 143.77668, 3804.5455, 1, 5.8598342
8250., 144.3793, 4050., 1, 6.0648644
8334.1038, 144.0948, 3750.3467, 1, 5.5384615
8750., 144.65402, 4295.4545, 1, 5.9715576
9250., 144.35309, 4540.9091, 1, 5.431177
9445.4103, 144.42098, 4250.4347, 1, 5.5384615
9750., 144.32521, 4786.3636, 1, 5.4425888
10250., 130.99229, -5031.8182, 1, 5.2630682
3750., 140.5159, -1840.9091, -1, 18.436755
4079.5177, 139.41532, -2674.2542, 1, 24.870823
4204.6856, 148.32183, 2686.0709, -1, 37.777515
4679.9672, 137.60386, -3295.6373, 1, 35.785929
4906.8933, 148.09227, 3680.17, 1, 16.615385
5479.4193, 134.76147, -4109.5645, 1, 27.692308
5572.2412, 135.62505, -3960.7553, -1, 31.870847
6222.2222, 133.33333, -4796.9627, 1, 29.070773
6577.7778, 133.33333, -4928.692, -1, 26.75588
6750., 145.77984, 3313.6364, 1, 7.0082823
7250., 145.50224, 3559.0909, 1, 6.6668667
7288.8889, 133.33333, -5608.8038, -1, 23.623711
7644.4444, 133.33333, -5579.2158, -1, 14.906327
8250., 131.22521, -6750., 1, 18.90315
8355.5556, 133.33333, -5797.0751, 1, 7.8190267
8750., 145.27989, 4295.4545, 1, 5.4661903
9250., 145.27311, 4540.9091, 1, 5.5010704
9466.7327, 145.04167, 4260.0297, 1, 5.5384615
9777.7778, 133.33333, -6512.7398, 1, 7.6872483
10079.61, 130.74887, -7559.7075, 1, 7.3846154
10488.889, 133.33333, -5958.3677, 1, 5.3127686
10750., 146.09082, 5277.2727, 1, 5.3733582
11250., 146.08865, 5522.7273, 1, 5.2143804
3750., 142.12257, -1840.9091, -1, 20.644169
4084.1266, 150.96085, 2994.0762, 1, 28.130279
4222.8092, 150.85648, 3167.1069, 1, 27.692308
4762.1208, 150.3314, 3571.5906, 1, 18.461538
5066.4102, 139.09114, -3471.7689, 1, 17.444337
5411.189, 138.86731, -3680.0002, 1, 13.53772
5806.0776, 136.69835, -4354.5582, 1, 25.846154
5906.289, 149.00809, 4429.7167, 1, 20.307692
6256.8533, 137.08077, -4692.6399, 1, 20.307692
6750., 139.87043, -3313.6364, 1, 6.4208304
7250., 151.99632, 5931.8182, 1, 24.049856
7432.8081, 149.63271, 5093.7151, 1, 7.0576305
7750., 133.67299, -6340.9091, 1, 25.677433
8250., 152.6297, 6750., 1, 14.709629
8562.469, 134.66676, -6421.8517, 1, 9.2307692
8816.6203, 133.63925, -6612.4652, 1, 9.2307692
9250., 136.2422, -4540.9091, 1, 5.3349557
9584.9878, 147.46692, 4313.2445, 1, 5.5384615
9777.7778, 133.33333, -6705.1527, 1, 6.5707132
10133.333, 133.33333, -6734.1031, 1, 6.4455467
10488.889, 133.33333, -7199.6595, 1, 7.5303003
10844.444, 133.33333, -7503.0442, 1, 6.6931787
4096.4734, 151.95172, 3072.3551, 1, 31.384615
4321.5227, 153.56838, 3241.142, 1, 36.923077
4822.8187, 151.8181, 3617.114, 1, 16.615385
5125.8095, 151.44903, 3718.6352, 1, 12.333378
5250., 143.35176, -2577.2727, 1, 8.4709805
5750., 153.60838, 4704.5455, 1, 35.115002
6190.927, 152.56426, 4643.1953, 1, 11.076923
6250., 153.62815, 5113.6364, 1, 21.507293
6750., 153.6119, 5522.7273, 1, 18.803504
7250., 154.00883, 5931.8182, 1, 15.74025
7527.6123, 152.91427, 5645.7092, 1, 9.2307692
7750., 153.83579, 6340.9091, 1, 14.229625
8250., 153.72724, 6750., 1, 15.014437
9000.8498, 154.71554, 6750.6374, 1, 7.3846154
9200.237, 153.71527, 6900.1777, 1, 7.3846154
9750., 155.47849, 7977.2727, 1, 10.877259
10250., 155.30401, 8386.3636, 1, 10.176714
10450.174, 154.61329, 7837.6302, 1, 7.3846154
10987.61, 154.26261, 8240.7072, 1, 7.3846154
4219.5013, 154.64206, 2863.0001, 1, 27.627159
4603.1007, 154.35906, 3452.3256, 1, 33.230769
4869.8209, 156.03074, 3829.0023, 1, 39.362043
5420.0735, 155.06595, 3936.7317, 1, 34.277958
5750., 155.8498, 4704.5455, 1, 35.588848
6107.4329, 155.76706, 4580.5746, 1, 27.692308
6292., 156., 4946.5321, 1, 18.765586
6919.4897, 153.82563, 4942.1272, 1, 8.5673396
7250., 155.40935, 5931.8182, 1, 15.359855
7750., 156.15079, 6340.9091, 1, 12.626028
8250., 155.42118, 6750., 1, 12.963198
8750., 153.49173, 4295.4545, 1, 6.0440997
9250., 155.93854, 7568.1818, 1, 10.795845
9565.1979, 156.05245, 7173.8984, 1, 7.3846154
9760.2205, 155.86711, 7320.1654, 1, 7.3846154
10250., 153.60919, 5031.8182, 1, 5.1749663
11883.333, 154.56878, 6844.8, 1, 5.1581013
5750., 159.96338, 4704.5455, 1, 41.72028
8250., 157.99378, 6750., 1, 12.323746
9250., 158.55367, 7568.1818, 1, 10.29021
11250., 161.52266, 9204.5455, 1, 8.2909233
8750., 160.61453, 7159.0909, 1, 12.85511
9250., 156.71903, 4540.9091, 1, 5.7521525


==> DataFiles_ForArXiv/Fig_4.1.3_LightChi.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  LightChi region of Fig. 4.1.3 Quad All
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4924.4195, 133.34191, -2215.9888, 1, 9.2307692
3750., 132.81134, -1840.9091, 1, 20.204837
5250., 143.85052, 2577.2727, 1, 8.317035
6750., 145.77984, 3313.6364, 1, 7.0082823
4444.4444, 133.33333, -2121.7101, 1, 14.224846
3750., 134.95898, -1840.9091, 1, 21.970987
6250., 133.93672, -3068.1818, 1, 7.9151746
3750., 132.89487, -1840.9091, -1, 22.469215
3733.3333, 133.33333, -1672.5873, -1, 17.476991
7250., 142.06483, 3559.0909, 1, 6.266813
4444.4444, 133.33333, -2065.6619, 1, 10.141916
5750., 143.30382, 2822.7273, 1, 7.5019958
6222.2222, 133.33333, -4175.1785, 1, 17.70954
5235.9526, 131.11368, -2356.1787, -1, 9.2307692
4444.4444, 133.33333, -1970.1638, -1, 11.536632
5693.9811, 133.25392, -2562.2915, 1, 7.3846154
6250., 132.89757, -3068.1818, 1, 7.5120371
6445.8137, 150.21109, 4834.3603, 1, 20.307692
3733.3333, 133.33333, -1222.2799, -1, 49.778358
3733.3333, 133.33333, -2090.0073, -1, 38.155704
4800., 133.33333, -1608.4485, -1, 8.3146446
4444.4444, 133.33333, -2143.5622, -1, 13.03834
5155.5556, 133.33333, -2681.4615, 1, 8.7665332
5511.1111, 133.33333, -3261.2232, 1, 11.541539
5436.3563, 125.80672, -4077.2672, 1, 46.153846
3733.3333, 133.33333, -1203.2999, -1, 49.931062
3733.3333, 133.33333, -2159.6827, -1, 39.764776
3733.3333, 133.33333, -2115.8367, -1, 34.813753
3733.3333, 133.33333, -2110.0422, -1, 39.141463
4444.4444, 133.33333, -2518.0822, -1, 21.176166
8750., 145.27989, 4295.4545, 1, 5.4661903
4800., 133.33333, -2994.7416, 1, 21.463555
5511.1111, 133.33333, -3435.3053, 1, 13.96952
4543.2471, 136.02541, -2044.4612, -1, 11.076923
5250., 134.99674, -2577.2727, -1, 10.248205
6222.2222, 133.33333, -3343.5639, 1, 9.1613151
5297.8486, 127.6368, -3973.3865, 1, 44.307692
5044.1114, 127.31724, -3783.0835, 1, 48.
4444.4444, 133.33333, -2889.0716, -1, 37.151961
4750., 136.11328, -2331.8182, -1, 11.54934
7250., 131.37424, -1186.3636, -1, 5.4864143
6222.2222, 133.33333, -3843.8848, 1, 8.5998327
6222.2222, 133.33333, -3957.5311, -1, 13.698411
6750., 125.10826, -5522.7273, 1, 42.06457
4732.3893, 127.89861, -3549.292, 1, 49.846154
4958.6894, 127.98394, -3719.0171, 1, 49.846154
4204.6856, 148.32183, 2686.0709, -1, 37.777515
8750., 140.21111, 4295.4545, -1, 5.6694411
7250., 132.64511, -1186.3636, -1, 5.4903566
4088.8889, 133.33333, -2935.2797, 1, 42.670032
4088.8889, 133.33333, -2866.4583, 1, 45.234461
4840.0043, 129.80591, -3630.0032, 1, 48.
5250., 126.34092, -4295.4545, 1, 51.407892
4444.4444, 133.33333, -2952.854, -1, 46.01311
3750., 139.87657, -1840.9091, -1, 18.485294
6577.7778, 133.33333, -1597.7285, -1, 5.9328817
7750., 133.51296, -1268.1818, -1, 5.3325487
4597.1999, 133.85657, -3347.5492, 1, 43.596368
4480.9779, 131.79085, -3360.7334, 1, 48.
4088.8889, 133.33333, -2923.9351, 1, 48.857474
4348.141, 132.571, -3261.1057, 1, 49.846154
3953.7721, 137.83336, -2413.2278, -1, 35.146371
3750., 140.5159, -1840.9091, -1, 18.436755
5750., 138.02744, -2822.7273, -1, 9.0596297
7288.8889, 133.33333, -2041.1038, -1, 5.7009376
9750., 137.55105, 1595.4545, -1, 4.805868
6750., 139.87043, -3313.6364, 1, 6.4208304
4800., 133.33333, -3606.7899, 1, 48.276063
4444.4444, 133.33333, -3272.4065, 1, 49.781942
4444.4444, 133.33333, -3316.2691, 1, 50.238596
4444.4444, 133.33333, -3294.0727, 1, 51.512452
5569.9619, 132.75683, -4177.4714, -1, 42.461538
4864.1061, 154.05825, 3574.66, -1, 32.593228
5411.189, 138.86731, -3680.0002, 1, 13.53772
4679.9672, 137.60386, -3295.6373, 1, 35.785929
8750., 153.49173, 4295.4545, 1, 6.0440997
5250., 143.35176, -2577.2727, 1, 8.4709805
9250., 156.71903, 4540.9091, 1, 5.7521525
4800., 133.33333, -3618.7557, 1, 50.077671
5155.5556, 133.33333, -3924.7265, 1, 51.463394
6933.3333, 133.33333, -5398.9847, -1, 29.644045
7750., 132.70883, -6340.9091, 1, 21.7827
6292., 156., 4946.5321, 1, 18.765586
6222.2222, 133.33333, -4687.7366, 1, 40.020304
5750., 159.96338, 4704.5455, 1, 41.72028
6222.2222, 133.33333, -4994.0214, 1, 47.775275
5566.8434, 137.31475, -4175.1325, 1, 48.
7250., 133.48101, -5931.8182, 1, 28.80391
7750., 133.67299, -6340.9091, 1, 25.677433
8750., 160.61453, 7159.0909, 1, 12.85511
6577.7778, 133.33333, -5334.5652, 1, 43.041602
6459.3564, 138.9173, -4844.5173, 1, 29.538462
6577.7778, 133.33333, -5362.263, 1, 49.775133
5866.6667, 133.33333, -5423.6478, 1, 51.290836
5866.6667, 133.33333, -5812.8341, 1, 51.185817
4750., 138.28267, -5440.9091, 1, 51.149015
6577.7778, 133.33333, -6797.139, 1, 51.042683


==> DataFiles_ForArXiv/Fig_4.2.2_WellTempered_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.2 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
5016.7196, 843.57654, 981.81092, -1, 13.104968
4226.9247, 452.30199, 574.39068, -1, 11.545374
5915.1626, 1246.0812, 41.618959, -1, 20.263219
5280.2552, 560.77193, -1977.9706, 1, 32.490178
6046.0816, 1735.409, 2467.8009, 1, 43.451416
6412.5337, 1983.4405, 2431.5462, 1, 48.05967
5770.4222, 1178.6925, -44.855248, 1, 20.509597
6578.2101, 870.80747, 117.71841, -1, 8.8205404
4677.691, 1077.0714, 1731.5062, 1, 42.102799
4948.44, 921.92271, 301.20446, 1, 19.626165
5244.8535, 644.08978, 60.745831, -1, 10.36254
4962.4766, 731.6259, -53.895513, -1, 13.934547
4235.3659, 635.35764, 1982.3155, -1, 26.535501
6083.8553, 1567.864, 2238.0624, -1, 23.771698
4912.0632, 470.9679, 60.736887, -1, 9.7645841
5963.9186, 1170.3023, 4025.9909, 1, 37.276197
6688.7888, 2041.1328, 3461.1081, 1, 43.885362
6210.9448, 1552.382, 2185.3606, -1, 18.670875
5499.1448, 968.8306, -1008.3614, 1, 33.694694
4153.3273, 534.08758, 0.70706071, -1, 15.430761
5429.3825, 1142.2612, -20.163115, 1, 28.560236
4548.7781, 742.78352, -367.67083, 1, 27.915404
5389.5824, 667.96062, -41.704063, -1, 10.336457
6288.8313, 678.76503, -123.04156, -1, 8.5062682
3786.5244, 497.47262, -74.269126, -1, 22.065297
4673.7083, 691.09266, 744.6225, -1, 12.886779
5685.6146, 934.03475, -100.08705, -1, 13.070372
3947.2254, 415.79768, -656.49873, -1, 23.163452
9770.6555, 1174.3608, 491.12042, 1, 6.6004742
5021.2284, 1014.9322, 266.23867, -1, 25.88212
5240.9945, 888.88269, 12.509813, -1, 15.108248
5802.9872, 1284.0902, 404.86278, 1, 20.669415
4269.0404, 516.36195, -491.38693, -1, 17.624447
4662.1038, 706.55011, 206.01679, 1, 14.256371
5418.3903, 760.31588, -643.4165, -1, 13.904519
6134.4587, 628.93819, -29.870675, -1, 8.4418556
4840.4384, 239.45651, 60.815321, -1, 8.0226567
4209.9586, 571.18366, 68.893575, -1, 15.727335
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4923.8253, 535.45245, 70.192599, -1, 10.354095
4612.3626, 616.4652, -185.78834, -1, 14.325788
4241.846, 674.73508, 612.85526, -1, 17.858329
4088.8889, 400., -948.53485, 1, 24.763085
3733.3333, 400., -698.94801, 1, 33.086539
7288.8889, 1200., 1821.9055, -1, 8.6212249
4750., 887.00344, 2331.8182, -1, 28.322057
6734.3977, 700., -3305.9771, 1, 51.597034
4349.2449, 759.54683, 1.6125347, -1, 30.249207
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
5354.435, 843.59828, -38.862875, -1, 13.179183
4848.849, 826.94983, 562.58781, -1, 14.889434
4193.3982, 449.75179, -578.93162, -1, 16.744349
4508.0232, 763.19304, 659.92174, -1, 16.987731
4217.1383, 586.20472, 748.51521, -1, 14.253297
3978.8089, 420.86203, 87.639833, -1, 13.801909
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4121.478, 587.38229, 49.494898, -1, 18.742512
5066.957, 713.79358, -93.768055, -1, 12.822367
5700., 500., -1776.3375, 1, 12.929153
9777.7778, 933.33333, 1030.3346, -1, 6.3672585
6933.3333, 1466.6667, 5329.3985, -1, 45.6723
6577.7778, 1466.6667, -1316.0827, 1, 50.744053
4648.7282, 500., 2282.1029, -1, 17.723715
4032.0996, 500., -659.79811, -1, 28.892503
4444.4444, 400., 1335.4992, -1, 11.442028
4800., 666.66667, -1101.2239, 1, 31.664707
8355.5556, 933.33333, 2968.4979, 1, 7.4371405
4418.8703, 614.86677, -662.83055, -1, 27.692308
3929.448, 215.84323, -589.4172, -1, 11.076923
6222.2222, 666.66667, -2937.9062, 1, 42.71987
7644.4444, 1466.6667, 6259.5757, -1, 48.396401
6190.0881, 1711.0139, 2876.6219, -1, 35.123201
4894.5343, 742.1579, -7.1256253, 1, 14.322875
3922.5327, 594.41224, 743.77443, -1, 19.248753
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
3995.4128, 631.77348, 545.92079, -1, 21.25531
5239.5597, 803.01807, 686.21753, -1, 11.480371
4631.4777, 638.52677, 754.72033, -1, 12.257516
5100.1558, 873.42414, 399.66968, -1, 14.613239
4397.7827, 687.73392, 760.54989, -1, 15.275391
5000.3756, 678.3124, -854.00511, 1, 18.497718
8000., 933.33333, 3665.7791, 1, 8.4188831
8280., 1159.5, 780.31297, -1, 7.4904255
6120., 995.5, -326.72432, -1, 12.181817
7288.8889, 400., -2462.8144, 1, 8.3103916
8711.1111, 933.33333, 96.177315, -1, 6.9354352
7288.8889, 666.66667, 3962.4406, 1, 10.196784
5155.5556, 400., -1724.826, -1, 15.88929
4444.4444, 666.66667, 1376.9756, 1, 14.794265
4694.4444, 650., 2512.0045, -1, 25.991168
4444.4444, 400., 2446.4425, -1, 29.120882
6222.2222, 1200., -1562.8446, 1, 45.355347
6315.1383, 1128.3038, -947.27074, 1, 18.461538
3972.3833, 182.04276, -1787.5725, -1, 31.384615
7750., 1587.4835, 6340.9091, 1, 47.692497
6437.3428, 1649.6543, 4186.3181, -1, 41.10677
4298.1826, 470.67659, 64.942452, -1, 12.271359
4240.3823, 683.08337, 33.151325, 1, 22.943222
5388.7798, 780.31324, 3226.597, 1, 25.433131
4538.4218, 699.58582, -296.61804, 1, 21.883603
6157.4245, 1717.8427, 2459.6922, 1, 32.406266
5976.7278, 1591.3628, 1105.6866, 1, 33.958259
6539.0307, 1921.3328, 3765.1811, 1, 44.496039
6347.3235, 1904.7848, 2857.4046, 1, 45.327719
9254.3218, 1058.912, 241.43483, 1, 6.7473291
8040., 1382.5, 804.7595, 1, 8.1855765
4750., 258.41815, -777.27273, 1, 9.0771099
4444.4444, 666.66667, -968.1402, 1, 49.521559
7644.4444, 1733.3333, -2133.357, 1, 51.012199
5176.8727, 1300., 2541.3739, 1, 49.520062
5705.9704, 1464.5253, 855.89556, 1, 36.923077
5477.6609, 272.8416, 821.64913, 1, 7.3846154
5155.5556, 933.33333, 3268.3107, 1, 51.143035
5351.1103, 707.34265, -27.634722, 1, 10.681754
4439.7527, 784.21527, 189.17497, -1, 24.416442
4989.4168, 894.63764, 1482.3125, -1, 15.04751
4766.0515, 631.66871, -309.2358, -1, 14.030225
4032.1641, 438.18593, 152.48541, 1, 13.154717
4319.7353, 683.60402, 630.06688, 1, 16.181889
6082.0755, 1676.0375, 1587.4369, 1, 32.628084
6579.3374, 1581.0749, 4573.2544, 1, 41.782299
5880., 275.5, -607.67608, 1, 7.2112372
7800., 913.5, -31.50698, -1, 7.5770429
4088.8889, 666.66667, -91.0694, 1, 32.892928
4444.4444, 666.66667, 1250.7859, 1, 14.374777
4694.4444, 361.11111, -1768.5438, 1, 25.855537
4838.8889, 505.55556, 2749.2723, -1, 25.041554
4550., 794.44444, 2157.4863, -1, 28.370787
5155.5556, 400., -2067.9951, 1, 23.87264
6577.7778, 400., 4130.1727, 1, 15.519056
5984.1209, 1442.1052, 897.61813, -1, 22.153846
4005.1021, 266.84184, 1802.2959, 1, 20.307692
5155.5556, 933.33333, 3267.6711, 1, 50.712323
8711.1111, 2533.3333, 7236.1429, 1, 48.193602
3973.4897, 200.27117, -1788.0704, -1, 38.769231
6122.3656, 792.13856, 397.47455, -1, 9.040928
3980.2557, 623.0981, 1049.5029, -1, 20.423843
4208.5395, 525.20082, -2.1817838, 1, 14.072988
6091.8469, 1668.6599, 1470.2937, 1, 32.915101
6376.4356, 1904.0125, 2817.1933, 1, 41.605185
4648.6597, 503.02052, 751.33391, -1, 10.434603
7560., 1364.5, 1201.1341, -1, 8.8012483
5640., 954.5, 340.56181, -1, 12.136579
7080., 1382.5, 3638.2535, 1, 11.932233
8280., 1382.5, 705.34795, 1, 7.933398
5640., 1300.5, -236.45261, 1, 45.891024
5300., 300., 3178.1524, 1, 19.786232
6427.7778, 650., 3284.7267, 1, 10.890163
6360., 808.5, -1163.2469, 1, 11.20727
5700., 500., 3748.1236, -1, 29.855449
4694.4444, 794.44444, 1833.1594, 1, 17.528293
8000., 666.66667, 3889.7116, 1, 8.4172408
4251.4855, 500., 2087.0929, 1, 23.526645
4077.7623, 700., 667.2702, -1, 23.170155
9495.0425, 1681.8867, -1424.2564, 1, 9.2307692
5289.3742, 1259.4076, 793.40614, -1, 35.076923
4787.5332, 955.78941, 718.12998, -1, 22.153846
4628.7264, 300., -2272.2839, 1, 48.370981
8000., 1466.6667, 6566.6393, 1, 42.191641
6410.6944, 1959.0209, 2884.0165, 1, 49.702123
6576.0824, 2052.0932, 3420.7736, 1, 49.75544
6064.3115, 1659.4703, 3435.0655, 1, 44.816646
9298.7243, 1059.8883, 302.13948, 1, 6.7130788
6350.1025, 1350.1162, 4504.5857, -1, 42.64111
6360., 1177.5, -223.50082, 1, 12.994395
5160., 931.5, 1231.736, 1, 13.675253
5308.3333, 541.66667, 3310.8688, 1, 28.630527
9240., 913.5, 504.97762, -1, 6.5793329
4212., 260., 2400.8002, -1, 32.858406
5062.8525, 308., -1822.6269, 1, 13.482986
5300., 700., 3107.1691, -1, 24.163392
4300., 500., 1776.6879, 1, 16.002792
4983.3333, 650., 2385.3215, 1, 15.44369
4838.8889, 650., 2549.3506, -1, 21.588093
5511.1111, 400., 3107.065, 1, 15.811886
7288.8889, 1200., 5031.4782, 1, 20.349044
5171.6097, 1100., 2538.7902, 1, 26.960028
7750., 2044.6504, 3804.5455, 1, 14.352104
5143.7112, 855.65905, -771.55668, 1, 27.692308
4386.7653, 700., -717.83431, 1, 47.175044
7800., 1423.5, 926.60606, 1, 8.6106119
3864.7974, 706.18599, 707.66686, -1, 37.235237
4588.9841, 844.45353, -58.270807, -1, 32.6831
4612.6474, 935.88401, 2141.576, -1, 35.561807
6840., 1200.5, 2187.7076, -1, 9.5788585
9172.4116, 1028.7386, 306.65844, 1, 6.7318261
6360., 480.5, 4348.7886, 1, 26.94849
7560., 890.5, -147.66673, 1, 7.6977289
7320., 1341.5, 1783.0344, 1, 8.9016924
7320., 1300.5, 2816.7692, 1, 9.3072276
3700., 300., -1074.901, -1, 35.056769
4261.1111, 650., 2211.7338, -1, 35.563236
5900., 700., 3092.5337, 1, 13.03234
4405.5556, 505.55556, -907.53629, 1, 21.442259
6577.7778, 666.66667, 2240.5045, 1, 8.3747269
3798.1784, 500., -621.5201, 1, 42.968726
5866.6667, 933.33333, 4017.6304, -1, 37.438448
7250., 2044.2373, 3559.0909, 1, 21.552145
3816.3086, 472.54908, -572.44629, -1, 33.230769
6047.7021, 1235.9162, -907.15531, -1, 38.769231
4750., 1070.4067, 2331.8182, 1, 51.130422
7250., 970.22463, -3559.0909, 1, 49.774178
5792.5871, 1179.1518, 3756.9581, -1, 37.756438
6209.9157, 1255.6427, 4448.6162, 1, 45.791365
8760., 767.5, 161.95371, 1, 6.5515321
6139.0849, 482.50072, 42.618115, -1, 7.7463269
6360., 995.5, 3813.8363, -1, 17.118677
6840., 1423.5, 4473.5706, 1, 22.455617
6600., 1323.5, 4846.5494, -1, 40.69703
4700., 500., 1302.2513, 1, 10.634129
4458.9228, 420., -963.12732, 1, 16.268117
4405.5556, 650., 1739.2676, 1, 17.538864
5272.2222, 361.11111, 3203.9846, 1, 23.80058
4444.4444, 666.66667, 1982.8761, -1, 20.81932
5511.1111, 666.66667, 3270.1631, 1, 21.035663
4088.8889, 666.66667, 1988.1314, 1, 38.583269
5155.5556, 1200., 2480.5182, 1, 35.459877
6750., 1797.3858, 1104.5455, -1, 21.67347
4429.9172, 333.94332, -664.48757, 1, 11.076923
6257.6926, 1710.529, 2815.9617, 1, 29.538462
7757.4569, 1700., 6347.0102, 1, 50.318942
4312.5742, 245.04734, -1940.6584, -1, 36.923077
8761.3064, 1159.2866, 478.85031, 1, 7.1339706
5700., 820., -481.52436, -1, 12.361379
6126.055, 562.83601, -51.375452, -1, 8.1632734
9288.7859, 1062.1267, 163.28172, 1, 6.7356399
7080., 1546.5, 5470.4004, 1, 46.840469
6840., 1177.5, 4794.644, 1, 27.519118
6360., 1095.5, -677.95404, 1, 14.007752
10920., 808.5, -82.292194, 1, 5.8964394
5100., 700., 2921.9514, -1, 24.984506
4694.4444, 505.55556, 2617.8934, -1, 26.11989
4261.1111, 650., 1325.5621, 1, 16.743608
5850., 505.55556, 3499.9598, 1, 17.350222
6283.3333, 650., 3354.8544, 1, 11.915001
4036.7275, 700., 660.5554, 1, 24.83903
4444.4444, 666.66667, -651.84806, 1, 31.552025
6577.7778, 1733.3333, 3650.1262, -1, 26.592332
4088.8889, 400., 2194.8723, 1, 35.080086
5155.5556, 933.33333, -950.78022, 1, 47.515148
3750., 632.60699, 613.63636, 1, 29.486286
4750., 232.28344, -2331.8182, -1, 30.04131
4100., 380., -718.28292, 1, 16.385165
7080., 931.5, -242.25237, 1, 8.4910624
8091.8885, 923.2252, 226.47043, 1, 7.2068487
8052.0238, 845.15592, -65.29988, 1, 7.1513329
8856.6573, 1424.748, 461.5534, 1, 7.5886105
9240., 913.5, -17.114591, -1, 6.6634207
6840., 1300.5, -121.18022, 1, 11.703436
4900., 300., 2492.5481, 1, 14.03063
3827.7778, 361.11111, -1003.3965, 1, 35.116601
5127.7778, 650., 2793.8849, 1, 19.23472
6283.3333, 505.55556, 3505.4556, 1, 12.320465
6861.1111, 505.55556, 2468.5211, 1, 7.8605567
6577.7778, 400., -2597.0424, 1, 10.785704
3733.3333, 400., -401.69311, 1, 21.639752
4444.4444, 933.33333, 1329.3417, 1, 32.537076
6222.2222, 1466.6667, 2304.7845, 1, 15.691692
6933.3333, 666.66667, 5138.717, 1, 36.050966
4250., 481.87385, -695.45455, -1, 20.183742
8042.4596, 1900., -1316.0388, -1, 28.482939
6360., 1259.5, -164.99443, 1, 15.030937
5100., 900., 2876.0415, -1, 29.429103
8040., 544.5, 120.68611, -1, 6.5731685
4440., 216.5, -2077.2689, -1, 30.93115
7800., 1382.5, 1361.2869, 1, 8.3126407
8040., 685.5, 268.1619, 1, 6.7415805
4100., 500., 1205.8312, 1, 13.851813
5300., 500., -2236.2313, -1, 36.448389
4550., 650., 2340.5653, -1, 26.356509
3942.6055, 500., 1935.4609, 1, 32.553136
5272.2222, 650., 3042.5536, 1, 21.314643
4302.9754, 500., -704.12325, -1, 19.768622
6577.7778, 1200., 4259.6082, 1, 21.838102
4800., 400., -2040.707, 1, 41.020094
5866.6667, 666.66667, 3341.2536, -1, 15.905358
10133.333, 1200., 366.59996, 1, 6.8744779
7288.8889, 933.33333, 5178.2742, -1, 24.396758
5866.6667, 666.66667, 4241.2015, -1, 46.883026
4008.3333, 541.66667, -489.73657, 1, 28.699025
8520., 1036.5, 705.36497, -1, 7.1187047
7560., 1177.5, 862.31183, 1, 8.1357506
7320., 890.5, -335.53064, 1, 8.0566041
5160., 462.5, -1679.0982, -1, 18.077198
6840., 1054.5, 4476.5338, 1, 19.204287
4100., 300., -1075.7883, -1, 17.331796
4550., 361.11111, -1691.1586, 1, 29.743864
3962.4163, 700., 648.3954, -1, 29.962543
5416.6667, 794.44444, 3104.9257, 1, 21.265971
3877.2823, 500., -634.46437, 1, 37.194587
5866.6667, 1466.6667, 896.48042, -1, 28.445823
6222.2222, 666.66667, 4431.8924, -1, 36.645833
5155.5556, 666.66667, -1606.6898, 1, 36.719838
8711.1111, 933.33333, -297.28875, 1, 6.9585474
5155.5556, 933.33333, 2840.1217, -1, 27.735911
6119.2394, 1256.5373, -917.88591, -1, 38.769231
4787.9541, 291.66667, -2154.5793, -1, 29.250905
5640., 931.5, -1355.1994, 1, 36.137489
9240., 1423.5, 556.26801, 1, 7.2392495
8520., 521.5, 9.723658, 1, 6.2477319
6360., 1118.5, 4312.2914, -1, 29.629155
5100., 300., -558.57242, 1, 8.3722401
5700., 700., 3490.9562, -1, 22.487608
5561.1111, 938.88889, 3110.6225, 1, 20.498368
5155.5556, 933.33333, 3034.2564, -1, 34.222776
5127.7778, 938.88889, 2434.1793, 1, 19.364131
4221.6045, 500., -690.80801, -1, 22.677721
4082.4468, 500., 2004.1103, -1, 27.646662
4088.8889, 400., -704.07429, -1, 18.803088
5511.1111, 1466.6667, 2109.003, 1, 40.081958
6222.2222, 1466.6667, 4318.0016, 1, 49.616773
7288.8889, 1466.6667, 5506.3511, -1, 35.304141
4328.7196, 781.35391, 747.06718, -1, 21.563027
6360., 913.5, -266.69534, -1, 10.044596
6840., 1241.5, 5196.6716, -1, 41.371682
6840., 1259.5, 2325.5911, 1, 9.7348902
8520., 685.5, 140.66294, 1, 6.5355652
8760., 1177.5, -302.60141, 1, 7.4598361
3961.0889, 364., -285.1984, 1, 13.399588
3972.2222, 650., 1591.3675, -1, 29.716192
5272.2222, 361.11111, -2261.2106, 1, 22.012564
5866.6667, 666.66667, 3258.1793, -1, 15.060749
4454.0783, 700., 2186.5475, -1, 26.654081
6577.7778, 666.66667, -1801.1996, -1, 11.118316
5155.5556, 933.33333, 1383.9687, 1, 13.706701
6577.7778, 1733.3333, 3452.5374, 1, 23.950329
8711.1111, 933.33333, -82.927417, 1, 6.9136354
7288.8889, 666.66667, -2769.0375, 1, 12.162287
4914.6518, 422.61937, -2211.5933, 1, 49.846154
8520., 1300.5, -169.39747, 1, 7.883622
8520., 1095.5, -60.910918, 1, 7.3503738
7320., 1423.5, 3354.6066, 1, 10.378312
4500., 500., 2521.7578, -1, 31.040764
11160., 1095.5, 536.95615, 1, 6.0385651
3964.9377, 700., 648.80799, 1, 29.313555
4261.1111, 794.44444, 1852.5573, -1, 34.573883
4088.8889, 666.66667, 1302.4314, 1, 21.021052
5511.1111, 400., -1366.3659, -1, 10.417484
8760., 831.5, -13.694103, -1, 6.7663302
9066.6667, 666.66667, -21.505613, -1, 6.3650722
5511.1111, 666.66667, -255.33563, -1, 10.325194
6577.7778, 666.66667, -1790.0679, -1, 13.0008
4800., 933.33333, 1978.8778, 1, 22.25053
6360., 339.5, -525.50453, -1, 7.2138299
4440., 849.5, -70.278172, 1, 44.460009
7320., 872.5, -19.117178, -1, 7.9014474
8760., 439.5, -534.22342, 1, 6.0943789
4500., 500., -1262.8142, 1, 30.527634
5127.7778, 361.11111, -2297.105, 1, 29.91335
5561.1111, 794.44444, 3255.5569, 1, 20.81889
4838.8889, 361.11111, -1884.9054, -1, 25.222301
3897.1948, 700., 637.72279, 1, 34.398133
7288.8889, 666.66667, 4670.5175, 1, 17.891676
7644.4444, 933.33333, -24.825006, 1, 7.6884366
7288.8889, 933.33333, -384.44461, 1, 8.3085589
5866.6667, 1466.6667, 698.93741, 1, 31.433382
4682.5247, 1016.469, 702.3787, -1, 36.923077
4440., 954.5, 1337.2532, -1, 37.838099
9480., 954.5, -23.159456, -1, 6.6133874
4500., 700., 1214.9052, 1, 14.607618
5100., 900., 2088.6372, 1, 15.561495
3947.2638, 252., -1421.015, -1, 29.468608
3827.7778, 650., 1152.8395, -1, 29.441354
5272.2222, 938.88889, 2458.8775, 1, 16.822473
4800., 666.66667, 1189.6415, 1, 11.624773
3790.3245, 500., -620.23492, 1, 42.301557
8000., 1200., 1995.1888, 1, 7.6923856
4444.4444, 933.33333, 1376.4661, 1, 34.024025
7644.4444, 933.33333, -369.08817, -1, 7.9596312
4444.4444, 400., -679.33315, 1, 15.520712
3926.7732, 514.48546, 511.42919, -1, 15.483105
9000., 995.5, -19.081522, -1, 6.9108164
4020.2936, 525., 1809.1321, 1, 24.225934
3972.2222, 505.55556, -691.44659, 1, 34.359265
5730.0993, 786.97271, 3406.5265, 1, 19.865928
6861.1111, 650., 2511.2841, 1, 8.1946545
5155.5556, 400., 2684.9936, -1, 15.364394
4633.0238, 334.82138, 2132.9563, 1, 15.798358
5155.5556, 933.33333, -1054.313, 1, 50.886955
4444.4444, 666.66667, -479.56744, -1, 26.541571
6933.3333, 1466.6667, 1653.2285, -1, 10.655311
6933.3333, 666.66667, 4958.7763, -1, 28.676573
5155.5556, 1200., 1419.551, 1, 26.81491
5416.6667, 938.88889, 2953.493, 1, 20.910975
5500., 900., 3273.9661, 1, 25.139389
6222.2222, 933.33333, 3450.9717, -1, 14.543858
6695.1138, 2100., 3286.6922, 1, 46.914996
4088.8889, 400., -887.73242, 1, 22.677937
4238.7807, 700., 2080.856, 1, 35.674745
5866.6667, 1466.6667, 2753.1046, -1, 28.046919
5866.6667, 933.33333, -1196.8513, -1, 21.876972
7644.4444, 666.66667, -1978.1092, 1, 8.5145377
5155.5556, 1200., 2382.4107, 1, 34.574336
4250., 616.3281, -695.45455, -1, 40.762159
7644.4444, 400., 5483.0852, 1, 21.174295
6577.7778, 933.33333, 2672.7409, -1, 9.7492018
3733.3333, 400., -619.88398, -1, 30.21475
4860.8954, 900., 2386.2578, -1, 26.283424
6026.1166, 1500., 2958.2754, -1, 24.683726
5511.1111, 666.66667, 3807.5504, -1, 44.279405
6222.2222, 666.66667, 4624.0117, -1, 46.504825
8000., 1466.6667, 1458.9657, 1, 8.3438772
5511.1111, 666.66667, -2098.9258, 1, 39.865544
7644.4444, 933.33333, -471.77806, 1, 8.7834675
5168.5525, 1100., 2537.2894, -1, 28.333641
5511.1111, 933.33333, -964.61305, 1, 27.978546
7644.4444, 1200., 3694.0861, -1, 9.6464809
6222.2222, 666.66667, 4565.0105, 1, 43.814485
4444.4444, 400., -1044.9703, -1, 17.018488
4564.4051, 700., 2240.708, -1, 24.717643
5367.5371, 1300., 878.32425, 1, 34.513169
8000., 1200., 3853.1812, 1, 8.9991821
7288.8889, 933.33333, 3720.2859, 1, 9.9774855
7288.8889, 666.66667, -642.95594, -1, 8.092648
4817.63, 1100., 2365.0183, 1, 49.858279
3733.3333, 400., 45.735058, 1, 23.807186
4088.8889, 666.66667, -80.947548, 1, 32.043976
3733.3333, 400., -679.64792, -1, 33.161579
8250., 2069.8631, 1350., 1, 11.306673


==> DataFiles_ForArXiv/Fig_4.2.2_WellTempered_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.2 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4148.0217, 525.03268, 83.270957, -1, 15.015841
3910.7104, 299.71313, -936.41394, 1, 17.882641
4493.834, 703.66042, 144.43613, -1, 17.307697
4887.0881, 598.53983, -47.165038, 1, 11.193484
9055.5899, 972.3404, 1.6609751, 1, 6.756835
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
5708.041, 1260.4468, 333.93401, 1, 23.328978
4029.1603, 421.24765, 71.693125, 1, 13.032059
4345.1265, 747.222, 7.3096628, 1, 28.037086
4013.9728, 648.28786, 172.4265, -1, 25.663848
5802.9872, 1284.0902, 404.86278, 1, 20.669415
4349.2449, 759.54683, 1.6125347, -1, 30.249207
5499.1448, 968.8306, -1008.3614, 1, 33.694694
4385.5148, 585.35834, 648.68617, -1, 12.799341
4212.0039, 686.59682, 743.07216, 1, 18.30042
5039.3482, 846.63516, -220.03882, 1, 18.747579
4481.1185, 730.06109, 178.91198, 1, 18.160471
4398.6646, 480.59958, -75.447672, -1, 12.1754
6509.8838, 1359.5451, 268.73301, 1, 13.489042
3764.06, 349.80429, -757.37935, 1, 24.291802
6025.0364, 1550.568, 1225.0356, 1, 27.313367
5915.8902, 1561.6187, 1530.1112, 1, 29.740747
5590.0687, 1266.5854, -276.00612, 1, 45.718929
4235.3659, 635.35764, 1982.3155, -1, 26.535501
4173.6321, 446.50916, 13.480593, 1, 12.658666
3784.2832, 653.68762, 922.27968, 1, 32.071839
4175.2454, 608.46296, 10.730274, 1, 18.441959
4373.0749, 789.61738, 916.83836, 1, 20.097363
4226.9247, 452.30199, 574.39068, -1, 11.545374
5770.4222, 1178.6925, -44.855248, 1, 20.509597
4181.628, 714.93339, 42.296778, 1, 30.818637
4861.0231, 609.54969, 85.822278, 1, 11.151055
6368.408, 1831.6924, 3141.2339, 1, 40.007744
6601.8852, 1564.8829, 1686.6801, -1, 13.658016
5976.7278, 1591.3628, 1105.6866, 1, 33.958259
6296.9719, 1827.1675, 2571.4522, 1, 37.967847
6578.2101, 870.80747, 117.71841, -1, 8.8205404
5354.435, 843.59828, -38.862875, -1, 13.179183
3696.8088, 575.77326, 365.85456, -1, 26.887191
4493.276, 730.55551, -0.86845962, 1, 20.985773
5665.1975, 1201.4805, 753.74301, -1, 17.140158
4001.9027, 513.43501, -0.48311925, -1, 17.307153
3958.134, 509.70215, -18.31101, -1, 17.972349
5652.3396, 1408.424, 2371.832, -1, 28.41302
4130.0871, 501.45198, 39.128027, -1, 14.576968
6961.3788, 1293.3591, 628.90138, -1, 9.9972004
4481.6571, 837.92058, 972.84342, 1, 21.062344
6495.1549, 1588.3764, 1967.5732, -1, 15.191427
5906.3677, 1557.7907, 1314.9266, 1, 30.62951
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4361.0047, 488.56701, -730.77337, -1, 18.322365
3996.7405, 533.37259, -121.75842, -1, 19.754268
4850.1346, 559.54342, -11.369099, 1, 10.845656
4419.3006, 682.66752, 18.277983, 1, 18.701086
4212.0039, 686.59682, 743.07216, 1, 18.30042
5939.2021, 1268.0509, 54.877413, -1, 20.962573
5909.8624, 1315.4151, -145.67628, 1, 30.457125
4375.8691, 777.07127, 1197.9988, -1, 20.558799
6094.8347, 1647.3504, 1361.8978, 1, 32.985188
6160.139, 1573.3205, 2216.7473, -1, 20.497801
6384.3474, 1845.6789, 2911.8503, 1, 37.011267
6047.8471, 1528.9324, 2179.3485, -1, 21.074631
3700.7423, 484.23149, 2.5356367, -1, 22.949745
3760.7243, 486.60621, -4.6898508, 1, 19.537017
5509.7235, 1020.2187, 0.19644985, -1, 16.561759
6298.6066, 1377.0574, 1021.7957, 1, 13.381164
5435.5621, 1189.0366, 406.91914, -1, 24.629975
4234.5213, 698.17911, -10.94525, -1, 26.956729
4393.2158, 719.19066, 479.43182, -1, 17.3733
3735.0087, 552.28037, 250.60745, -1, 23.824635
6092.3376, 1652.4963, 1559.0065, 1, 30.057723
6058.8108, 1596.3502, 1096.9769, 1, 29.90417
6053.2936, 1610.8314, 1079.7722, 1, 32.113652
6107.5201, 1776.1629, 3110.7229, 1, 47.289186
6158.5415, 1583.696, 1479.6558, 1, 22.645623
6039.913, 1651.3835, 1541.5676, 1, 34.279365
6134.1705, 1513.4987, 1774.7072, -1, 18.808106
5380.9052, 997.73947, 586.54987, -1, 14.464946
3970.375, 449.04394, -88.707127, 1, 14.56386
4314.0744, 731.88962, 238.04599, -1, 23.72353
5220.7425, 973.88564, 16.433389, -1, 19.901528
4595.3444, 674.28883, 26.062781, -1, 15.50982
3713.4969, 440.1498, -433.29845, 1, 28.890381
4328.8868, 728.31367, 847.39905, -1, 18.58233
6012.6234, 1539.3788, 1775.5798, -1, 23.628348
5089.7196, 865.03274, 4.7470162, 1, 16.143866
3910.2963, 621.23431, 142.48776, -1, 27.801432
5325.3548, 1053.1384, -279.69521, 1, 28.788954
6196.8328, 1566.3762, 1446.1295, 1, 19.695077
5060.9539, 809.87291, 770.09345, -1, 12.43935
4573.9064, 606.39299, 438.46446, -1, 12.423165
5957.7448, 1629.4138, 1521.6977, 1, 34.373958
6287.3261, 1877.2391, 2903.3562, 1, 47.689727
5293.1957, 1357.6201, 1182.1825, 1, 44.466571
5739.9963, 1524.574, 1178.5019, 1, 39.136028
6085.368, 1634.4565, 1271.3063, 1, 33.047561
5984.2825, 1569.8077, 1448.0024, 1, 27.327017
6198.1211, 1799.9943, 2285.3271, 1, 39.897557
4862.2793, 846.28177, 852.70419, -1, 14.777862
5044.3971, 750.72399, 971.4382, 1, 11.45601
6086.1343, 1757.0634, 2444.4372, 1, 40.933383
4909.755, 938.74756, 72.31188, 1, 24.818336
4846.307, 681.65434, 62.634376, -1, 12.9098
5312.4067, 855.36962, 717.23567, -1, 11.880751
6074.7244, 1563.3991, 1496.5135, 1, 23.017633
3683.4879, 525.35591, -139.07681, 1, 32.246633
6034.3661, 1582.2032, 929.34815, 1, 33.594746
5813.8188, 1589.5399, 2932.5912, 1, 43.440269
5998.645, 1586.1442, 1052.513, 1, 33.131979
5285.0044, 1354.616, 1124.0737, 1, 44.978606
5968.6539, 1575.8392, 1238.5768, 1, 32.57135
3772.019, 478.85455, -681.18699, 1, 43.129984
9828.699, 1215.6456, 540.59986, 1, 6.6283458
4058.0479, 752.98363, 1054.868, 1, 29.868389
4218.7968, 597.29714, 647.35405, -1, 14.7881
5028.4702, 650.20684, 847.77962, -1, 10.533506
6356.3032, 1760.7077, 3035.4744, 1, 30.711964
6000.6204, 551.3791, -3089.4245, 1, 47.177861
4564.4555, 704.3373, -268.06573, 1, 21.125964
6282.9807, 1833.0913, 2897.6768, 1, 42.727274
6310.9229, 1882.9421, 2969.5779, 1, 45.258452
4233.9329, 774.32741, -56.343095, 1, 43.247905
6044.721, 1573.9885, 953.88625, 1, 31.955626
6062.5029, 1607.8321, 1223.3301, 1, 30.572019
5981.2805, 1529.4474, 1974.7134, -1, 24.053074
4439.2521, 806.62712, 1150.3348, -1, 20.188358
4679.8616, 782.66905, 673.09662, -1, 15.395587
4007.7453, 463.33362, 51.247327, -1, 14.463198
5431.8681, 726.95974, -70.75378, -1, 10.965934
4974.2844, 476.00638, 837.53137, -1, 9.4023649
4301.8156, 566.64446, 40.001339, -1, 14.938817
4866.1554, 876.18574, 517.55015, -1, 17.174353
4718.9033, 497.40586, -1609.1906, 1, 35.311411
3834.632, 493.77346, -737.8721, 1, 47.389228
4192.6878, 786.99311, 746.41462, 1, 28.14647
6058.6216, 1555.6965, 1164.0779, 1, 25.421309
6164.2289, 1561.0555, 1398.6201, 1, 20.952878
6151.8411, 1606.9438, 2183.7447, -1, 22.947482
6370.1669, 1541.6191, 1895.1055, -1, 15.738138
6345.1964, 1596.6896, 2111.4176, -1, 18.24607
5562.9978, 683.37328, -67.879603, -1, 10.006984
4631.4777, 638.52677, 754.72033, -1, 12.257516
4165.5562, 518.28067, 645.01769, -1, 13.096383
4963.9882, 573.73828, 605.57894, -1, 10.165722
4287.6748, 578.34198, 60.741443, -1, 15.303802
6277.4542, 1791.5652, 2728.0422, 1, 36.770748
6648.8683, 1953.3955, 3826.8459, 1, 42.901307
5666.1789, 866.52885, 1532.7123, -1, 10.518247
4126.143, 443.97961, -1155.5544, 1, 39.676544
5885.2721, 1559.5159, 1303.741, 1, 32.999973
6004.3979, 1538.8796, 2054.8518, -1, 23.221055
6100.7923, 1528.4678, 2091.2311, -1, 19.484449
6032.9123, 1536.1275, 1404.825, -1, 24.07285
4077.1728, 403.69159, 75.436128, -1, 12.51424
4211.4896, 612.41533, 387.92716, -1, 15.666615
4271.872, 528.72321, 37.706698, -1, 13.643461
5280.2552, 560.77193, -1977.9706, 1, 32.490178
5336.6445, 736.552, 1490.9797, -1, 10.635382
5884.0265, 1579.3292, 1461.3373, 1, 33.460444
4241.846, 674.73508, 612.85526, -1, 17.858329
4154.6326, 525.65813, -1022.158, 1, 44.325313
6084.3487, 1631.6523, 1510.2264, 1, 29.871485
6072.8868, 1608.9693, 1078.646, 1, 32.427952
6005.1526, 1565.0363, 2199.9387, -1, 24.803178
6146.056, 1540.0129, 1455.9508, -1, 20.924295
6463.1124, 1940.9243, 3160.0656, 1, 41.697922
6080.3156, 1764.7238, 2390.7956, 1, 41.268338
3930.2013, 540.90185, 734.14337, -1, 16.549557
5939.5924, 1599.9666, 1385.3389, 1, 33.826351
5921.2335, 635.6218, 502.21259, -1, 8.5233558
4854.9929, 691.30742, 779.75084, -1, 11.755338
6306.7937, 1825.1338, 3010.3147, 1, 39.48772
4538.4218, 699.58582, -296.61804, 1, 21.883603
6037.4013, 1617.9744, 1531.5063, 1, 29.718469
3757.8544, 531.02809, -160.62249, 1, 29.348153
6161.8751, 1558.4728, 1591.742, -1, 20.021133
6287.9366, 1862.5543, 2724.2542, 1, 42.826591
6204.6319, 1536.64, 1463.5814, -1, 19.179544
6203.0637, 1584.9089, 2084.5583, -1, 20.727567
6099.2233, 1558.9504, 1439.7544, -1, 23.292711
6267.8701, 1830.274, 3187.8232, 1, 43.341117
5943.9428, 1608.1809, 1524.6737, 1, 35.355675
6672.7557, 1953.7439, 4155.9192, 1, 47.72325
6230.7065, 1806.2779, 1814.5556, 1, 40.601409
6019.3396, 1572.0412, 1311.6693, 1, 28.929838
4043.1383, 443.2792, -1058.007, 1, 38.751434
6051.0689, 1587.4574, 1508.9361, 1, 25.664728
6413.7243, 1564.8197, 1883.608, -1, 15.994858
6090.5842, 1558.1752, 1582.1455, -1, 22.568002
6505.1635, 1565.2863, 2118.0225, -1, 14.401302
6013.1492, 1542.3757, 1794.5935, -1, 22.739862
6261.4195, 1579.1767, 2228.4289, -1, 18.569375
5885.5264, 1561.931, 1136.0602, 1, 35.141556
6557.1423, 1559.3695, 1920.4095, -1, 13.876837
5244.8535, 644.08978, 60.745831, -1, 10.36254
6088.0945, 1571.2948, 1394.4786, -1, 24.146748
4093.5157, 459.00849, -1100.4761, 1, 41.110752
6058.6392, 1565.2387, 1392.2274, 1, 24.230579
5998.9629, 1565.6169, 1545.3668, 1, 25.35897
6055.2647, 1574.5031, 1179.7325, 1, 26.877338
6101.6125, 1753.668, 2103.1287, 1, 38.446312
6150.9754, 1582.6306, 1884.1342, -1, 21.35005
6187.4958, 1601.7836, 1962.3815, -1, 20.947153
5995.8807, 1557.7491, 1214.4056, 1, 28.09177
6128.055, 1785.1093, 2474.8443, 1, 43.477095
6324.3572, 1528.0407, 1981.0377, -1, 15.911328
6386.9928, 1905.4346, 2664.5059, 1, 43.931227
6095.4035, 1543.1831, 1685.5373, -1, 21.2365
6015.5197, 1567.6041, 1434.5941, 1, 27.187039
6072.285, 1566.9997, 1892.2619, -1, 22.306589
6085.8239, 1581.2656, 1691.1479, -1, 24.070715
6453.2725, 1595.5046, 2169.8074, -1, 16.112404
6327.4559, 1578.7044, 2217.2153, -1, 17.365369
6017.5069, 1600.5818, 1447.1933, 1, 29.536133
6113.0432, 1552.4943, 2219.917, -1, 20.783566
6187.2878, 1602.5968, 1989.3961, -1, 20.981269
5930.7935, 1555.6295, 1100.2311, 1, 32.022447
6157.6926, 1551.934, 1506.8218, 1, 20.156856
6052.046, 1588.0287, 1840.843, -1, 24.617902
6294.6967, 1569.5317, 2211.3855, -1, 17.46119
6062.1699, 1568.9791, 1906.2888, -1, 23.749728
5934.6645, 1562.682, 1187.4616, 1, 32.250955
6276.6903, 1582.4943, 1984.541, -1, 18.241722
6028.0735, 1604.4807, 1214.3761, 1, 32.224876
6339.2081, 1565.5717, 2179.2725, -1, 16.989662
6068.3452, 1578.3918, 1293.5079, 1, 27.410509
6245.2926, 1814.3574, 2204.4548, 1, 39.287789
6306.1905, 1599.1431, 1972.5632, -1, 18.617191
6124.593, 1685.2633, 1569.3785, 1, 31.638934
5992.2139, 1542.6707, 1679.4537, -1, 24.536246
6008.8118, 1604.8633, 1468.907, 1, 30.553622
6191.2023, 1547.6494, 2057.7531, -1, 19.164542
6296.0873, 1839.0902, 2670.9881, 1, 37.289568
6038.9682, 1600.5501, 1205.0122, 1, 30.386064
6069.2615, 1571.8611, 2014.0824, -1, 22.873948
6280.4408, 1548.2868, 1861.9667, -1, 17.197056


==> DataFiles_ForArXiv/Fig_4.2.2_WellTempered_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.2 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
3936.2951, 443.06282, -444.91105, 1, 19.676716
4648.6956, 596.40432, -999.9111, -1, 26.129416
4345.1265, 747.222, 7.3096628, 1, 28.037086
4815.6458, 662.48707, -226.88066, -1, 14.282315
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4298.1826, 470.67659, 64.942452, -1, 12.271359
4196.5965, 529.6234, 9.1225988, 1, 14.314914
4095.19, 634.49249, -4.0542114, 1, 25.055016
4531.2785, 566.04647, -533.35089, -1, 16.732472
3809.2127, 632.19841, 1.0765346, 1, 44.235837
5802.9872, 1284.0902, 404.86278, 1, 20.669415
3996.7405, 533.37259, -121.75842, -1, 19.754268
5268.6421, 1040.7192, 40.345928, 1, 23.219507
4574.3051, 807.96143, 2.897295, -1, 26.138483
5991.4209, 1313.7772, 83.322773, 1, 21.824646
5729.7836, 1125.8928, -64.392973, -1, 18.565507
4264.1204, 725.92558, 375.36431, 1, 21.683378
4311.6508, 700.82599, 90.405287, 1, 21.869401
4743.7014, 733.55249, 681.05766, -1, 13.452251
4522.8745, 797.14178, 301.09932, -1, 21.907022
4923.9161, 867.97326, 1502.8732, -1, 14.981691
5499.1448, 968.8306, -1008.3614, 1, 33.694694
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
4757.7678, 855.86626, 796.018, -1, 17.038455
4626.3353, 768.00035, 263.75149, 1, 17.183307
3760.7243, 486.60621, -4.6898508, 1, 19.537017
5997.548, 1246.0841, -33.321118, -1, 18.918633
5435.5621, 1189.0366, 406.91914, -1, 24.629975
4376.4295, 712.85671, 90.997356, 1, 21.485848
5990.9439, 1311.2592, 546.15745, -1, 17.387536
4507.0976, 694.4266, 1240.0785, -1, 14.693843
4431.3297, 589.71073, -77.360753, -1, 14.605924
4349.2449, 759.54683, 1.6125347, -1, 30.249207
5354.435, 843.59828, -38.862875, -1, 13.179183
4087.4004, 526.53605, 0.89119193, -1, 16.525819
4720.2228, 763.92916, 19.148744, -1, 17.455917
4819.7262, 941.08395, 516.10335, -1, 23.058276
4334.2813, 618.45641, 1370.5188, 1, 14.888448
4883.0268, 995.00445, 675.22488, -1, 23.340653
3712.0877, 554.20323, 544.94682, -1, 23.635092
5686.2409, 1416.0225, 1287.0999, 1, 27.311971
4880.0707, 709.35546, -64.156626, -1, 13.928449
4677.691, 1077.0714, 1731.5062, 1, 42.102799
3922.5327, 594.41224, 743.77443, -1, 19.248753
3701.0666, 454.54151, -29.936054, -1, 19.850801
4441.1947, 781.64446, 11.961047, -1, 29.416125
4827.9426, 597.71926, 213.33098, 1, 11.003656
4833.6636, 369.47154, 232.53616, -1, 9.0571087
5620.7374, 1409.1634, 2223.8203, -1, 28.082187
3707.5331, 555.85559, -48.539206, 1, 33.203996
3858.7025, 527.59346, 834.07502, -1, 17.107736
4340.1491, 763.25751, 86.375854, 1, 29.546647
4336.6564, 471.65644, 60.122481, -1, 11.86292
4605.242, 654.26828, -137.59515, -1, 15.387246
4050.884, 655.95442, 82.747221, 1, 27.209566
5172.2218, 1031.6235, 17.577678, 1, 26.147142
4588.6573, 547.93061, 80.574358, -1, 11.752923
5153.1182, 473.76809, 67.459694, -1, 9.1180474
6134.4587, 628.93819, -29.870675, -1, 8.4418556
4880.0422, 636.89868, -169.74641, -1, 12.619103
5300.8888, 853.42357, -120.40846, -1, 14.253467
5963.8765, 1447.8251, 617.93596, 1, 26.842562
4145.5644, 682.86298, 286.10104, -1, 23.509919
4091.2659, 707.54969, 320.77008, 1, 27.102959
5193.7812, 464.3085, 1477.8697, -1, 9.4284768
4130.5138, 534.59053, -342.45285, -1, 19.939392
4962.763, 827.3586, 330.95532, -1, 14.812951
5908.5811, 868.11813, -141.49817, -1, 10.880614
4343.9762, 729.73245, 111.49894, 1, 23.931667
3758.1608, 591.24653, 236.07942, 1, 28.769457
4088.7956, 283.71421, -574.78712, -1, 11.718236
5119.4929, 777.22214, 500.79135, -1, 11.902305
5377.4866, 745.20766, -73.29023, -1, 11.34737
5247.2475, 900.60619, -70.228852, -1, 16.204727
4102.8662, 521.40298, -404.08284, -1, 21.438608
4435.3375, 688.24154, -63.87923, -1, 20.311853
4600.9228, 697.32323, 42.012867, -1, 16.481336
3840.8372, 523.12367, 534.48996, -1, 17.427106
4023.5022, 532.72143, 44.331874, -1, 17.028186
5884.4719, 524.92223, -92.105643, -1, 8.3177484
4033.9033, 591.2243, 562.17139, -1, 16.875682
4761.8102, 759.71201, 1223.7061, -1, 13.701464
5019.3048, 891.02778, 892.32104, -1, 14.538487
4288.3228, 672.90835, 864.78411, -1, 16.163151
4637.2563, 697.356, 841.65957, -1, 13.423667
4678.1111, 798.33397, -100.42826, -1, 23.117326
4934.9311, 557.77758, -70.360411, -1, 10.759254
3875.6272, 459.92533, 54.128502, -1, 15.725354
4165.1618, 494.45847, 849.53256, -1, 12.76861
4328.1015, 641.58987, 35.282273, -1, 18.170203
5690.9579, 653.96076, 17.685718, -1, 9.3812141
4579.8198, 734.6081, 1522.8051, -1, 15.662637
5068.8057, 836.41861, 448.00065, -1, 13.460097
4498.7549, 617.29606, 70.161979, -1, 14.034668
4046.8684, 436.30096, 780.67767, -1, 12.86894
4919.2193, 794.85806, 410.17167, -1, 13.9461
4977.7973, 692.80775, 55.548701, -1, 12.278867
3718.1834, 461.1018, 33.371513, -1, 19.00582
5784.7992, 878.72771, 617.00931, -1, 10.299584
4554.5807, 650.60571, 47.687339, -1, 14.646464
4737.0462, 869.48795, 708.4777, -1, 18.429509
4358.5817, 619.36739, 77.010565, -1, 16.121644
4128.2833, 556.47982, 1192.2444, -1, 15.081592
4427.6172, 531.64596, -81.823511, -1, 12.996722
3813.9659, 459.67207, 31.188393, -1, 16.800025
5101.7528, 925.7378, -142.04233, -1, 22.340935
4685.9489, 573.25598, 1366.7023, -1, 11.67556
3951.9028, 585.43226, 671.31664, -1, 18.165753
4848.9611, 716.56889, 683.08514, -1, 12.193907
5378.8958, 759.84552, 796.23524, -1, 10.372224
6064.006, 923.8583, -146.72923, -1, 10.828463
4867.3715, 735.13201, 789.95891, -1, 12.462754
4197.4082, 572.22082, 87.594974, -1, 16.411927
4881.9045, 614.43889, 46.686967, -1, 11.620401
4257.3522, 578.69531, 79.062929, -1, 15.647329
4042.369, 425.18523, 26.077414, -1, 13.584918
4500.8625, 549.58854, 82.344071, -1, 12.415947
4267.9051, 450.78321, 1544.9961, -1, 14.03792
5029.7818, 826.36769, 555.75746, -1, 13.270178
5293.8837, 933.92744, -146.33966, -1, 17.982859
4666.5254, 712.85753, -105.05215, -1, 17.162122
4306.3356, 632.41825, 912.88899, -1, 14.95301
3785.6036, 529.17111, 650.55365, -1, 18.556342
3759.0353, 435.44565, 69.432642, -1, 16.744486
4712.935, 822.35947, 597.93971, -1, 16.976754
4130.6282, 585.7005, 758.74103, -1, 15.409071
4484.5237, 526.84166, 630.11903, -1, 11.433203
4084.014, 578.62951, 56.831082, -1, 18.661054
4383.5705, 635.69651, -71.688688, -1, 17.814762
5101.8169, 904.69048, -102.50326, -1, 19.897132
4459.9765, 462.59278, 677.55739, -1, 10.781788
5818.2027, 840.5012, 701.37735, -1, 9.8583563
4096.5541, 556.90386, 840.54227, -1, 15.033747
4055.5013, 626.75033, 862.26462, -1, 17.960875
5431.504, 817.52601, 628.22815, -1, 10.821768
4707.2825, 552.85479, 31.471559, -1, 11.435631
5157.9266, 605.41296, -145.23379, -1, 10.727015
4682.8778, 654.35799, 547.03343, -1, 12.470965
4932.8489, 814.86071, -169.42847, -1, 18.711486
4798.113, 783.28113, 634.25498, -1, 14.329265
4562.9944, 722.46924, -379.37673, -1, 25.737663
4159.6607, 436.63387, 73.397941, -1, 12.430262
4536.3849, 488.89039, 493.53082, -1, 10.787146
4580.2497, 826.18171, 780.64908, -1, 18.965626
4114.331, 544.41733, -405.3341, -1, 22.712594
4074.2376, 419.89705, 857.00202, -1, 12.61861
4180.9301, 504.82321, -703.2739, -1, 24.461582
4226.0919, 568.51675, -419.83675, -1, 22.425408
4638.1374, 641.33634, 896.17126, -1, 12.269832
4989.4675, 759.4042, -75.135664, -1, 14.628055
4127.8132, 438.84857, -529.87762, -1, 17.175789
4278.8275, 624.20109, 647.42982, -1, 14.785369
4443.3784, 475.74727, -626.37364, -1, 14.812671
3959.7018, 477.13959, -454.01924, -1, 23.111744
4806.7763, 650.50497, -64.513829, -1, 12.985276
4704.9841, 392.41825, 1469.3107, -1, 10.610766
4981.7552, 758.77335, -83.443465, -1, 14.727973
5439.5764, 623.422, 43.842881, -1, 9.6851128
5100.1558, 873.42414, 399.66968, -1, 14.613239
4329.058, 640.41402, 76.263166, -1, 17.722214
4702.3297, 733.11209, 81.8682, -1, 16.058395


==> DataFiles_ForArXiv/Fig_4.2.2_WellTempered_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.2 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
6953.6286, 1998.0036, 4767.3673, 1, 48.190228
8824.6203, 959.42663, 259.95148, 1, 6.8172613
4677.691, 1077.0714, 1731.5062, 1, 42.102799
5575.2257, 1306.0961, 2398.5339, -1, 23.2835
4915.2046, 918.57545, 278.57599, 1, 20.463659
6524.1068, 1913.3297, 3677.5773, 1, 48.433456
5476.3263, 823.17959, 3340.887, 1, 26.488413
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4207.6667, 552.76996, -315.4724, 1, 18.93841
4326.1751, 745.86119, -82.87579, 1, 32.148233
4289.649, 737.08478, 23.474537, 1, 29.20034
4439.8458, 787.262, 95.253417, -1, 27.876579
6034.3661, 1582.2032, 929.34815, 1, 33.594746
6282.9807, 1833.0913, 2897.6768, 1, 42.727274
5982.2358, 1221.6913, -18.762043, -1, 17.997781
5802.9872, 1284.0902, 404.86278, 1, 20.669415
5365.5802, 1057.1111, -95.258285, -1, 24.290373
4948.44, 921.92271, 301.20446, 1, 19.626165
5159.3722, 996.70786, 46.683602, -1, 22.45605
5749.3038, 1198.8427, 4.9925233, -1, 21.62245
6055.255, 1572.622, 879.18275, 1, 30.700834
6579.7272, 1554.4192, 1856.269, -1, 13.807849
6278.0568, 1559.4224, 1975.0251, -1, 17.138572
6136.6077, 1597.1326, 1568.3517, 1, 24.328703
6126.055, 562.83601, -51.375452, -1, 8.1632734
4516.131, 583.88415, -1016.6119, -1, 32.686918
7662.8411, 1500., 6269.5972, -1, 46.74399
4524.1019, 562.61464, -648.23436, -1, 18.104689
3760.7243, 486.60621, -4.6898508, 1, 19.537017
4153.3273, 534.08758, 0.70706071, -1, 15.430761
4172.1946, 601.25712, 1514.9056, -1, 18.487761
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
6013.1492, 1542.3757, 1794.5935, -1, 22.739862
6004.8128, 1575.4528, 1295.4351, 1, 29.64829
6505.1635, 1565.2863, 2118.0225, -1, 14.401302
6236.4071, 1539.334, 2061.4895, -1, 17.152569
6074.9402, 1570.8552, 1815.0949, -1, 23.694754
8911.9753, 985.04474, 222.55138, 1, 6.8117705
7620.5595, 568.82176, -43.714677, -1, 6.8677764
4547.6746, 967.69128, 934.50878, 1, 33.954993
3809.2127, 632.19841, 1.0765346, 1, 44.235837
5354.435, 843.59828, -38.862875, -1, 13.179183
4784.471, 848.15928, 3.666882, 1, 22.172355
4398.2198, 519.87899, -685.70484, -1, 18.998804
6308.8611, 1589.9891, 1796.2989, -1, 17.798544
6160.139, 1573.3205, 2216.7473, -1, 20.497801
6554.8783, 1530.1388, 1680.1103, -1, 13.464106
6384.4366, 1584.0645, 2032.4986, -1, 17.136008
6600., 1218.5, -289.0199, 1, 12.429489
8391.8383, 852.18113, 64.496617, 1, 6.9144935
5160., 808.5, 3180.328, 1, 34.976661
4921.91, 832.22864, -738.2865, 1, 35.076923
4658.0205, 243.89522, -2096.1092, 1, 25.846154
4800., 666.66667, -1185.5715, -1, 39.50978
5166.5156, 970.36712, 1081.7245, 1, 14.310859
5895.9594, 1338.1245, 3064.8256, -1, 22.551706
6437.3428, 1649.6543, 4186.3181, -1, 41.10677
4908.4954, 805.31983, 829.40525, -1, 13.556017
6359.008, 1908.786, 2883.107, 1, 45.408157
6237.3693, 1784.919, 1919.6332, -1, 38.307728
4459.0164, 803.57186, 8.1154134, 1, 31.484686
6140.9576, 917.14578, 2787.7917, 1, 11.270117
4693.8018, 659.16959, 2480.5616, -1, 24.711763
4378.3115, 504.61656, 46.120244, -1, 12.25413
4269.0404, 516.36195, -491.38693, -1, 17.624447
3821.2364, 434.13892, -82.576023, -1, 17.085705
5448.0547, 490.50239, -1011.3987, -1, 10.506461
6151.8411, 1606.9438, 2183.7447, -1, 22.947482
6211.0824, 1531.1024, 1443.3794, -1, 18.890664
6046.0816, 1735.409, 2467.8009, 1, 43.451416
9479.6842, 1081.1181, 398.90422, 1, 6.640114
5700., 1140., 1443.6843, -1, 13.366443
7800., 685.5, -60.506879, 1, 6.9687203
7560., 1013.5, -301.30115, 1, 8.1810869
5640., 644.5, 3916.6034, 1, 42.388448
9481.2901, 1100.8072, 406.90636, 1, 6.6548954
5332.4215, 300., 872.57806, -1, 7.8726005
5483.6269, 964.2264, -10.055328, -1, 14.91597
4353.7175, 500., 2137.2795, -1, 21.733417
5250., 1006.038, -859.09091, 1, 49.863476
9240., 913.5, -17.114591, -1, 6.6634207
3750., 589.49836, 613.63636, 1, 24.536269
6870.9925, 751.40309, -809.81027, 1, 9.489387
5260.7955, 763.57873, 834.4645, -1, 10.816993
4675.0024, 449.87914, 548.36067, -1, 9.9433694
4187.6675, 523.87425, 575.62585, -1, 12.900264
4262.4023, 586.3354, 32.411416, -1, 16.236326
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
4610.0786, 811.90631, 69.144079, 1, 23.746824
6354.905, 1902.3194, 2834.2479, 1, 42.981748
6013.7215, 1155.9979, 3972.9438, 1, 33.570159
9457.593, 1118.3874, 438.73714, 1, 6.6905212
9018.1576, 1034.9924, 352.52143, 1, 6.8026256
7447.8514, 539.75909, -23.788744, -1, 6.9024237
9545.1622, 967.23023, 244.21001, 1, 6.4862449
4900., 780., 1061.306, 1, 12.476903
5400., 1077.5, 1254.2948, -1, 15.094883
4303.7584, 731.21252, 645.56375, 1, 18.461538
5099.3091, 1149.8201, 764.89637, -1, 31.384615
4142.2779, 204.83131, -1864.025, -1, 33.230769
3673.5558, 300., -601.12731, -1, 24.110262
4096.879, 220.281, 1843.5956, 1, 14.769231
4100., 500., 1205.8312, 1, 13.851813
5511.1111, 933.33333, -964.61305, 1, 27.978546
7750., 1114.0289, -3804.5455, 1, 49.857324
6058.04, 1593.1052, 1374.8871, 1, 28.617246
5140.5244, 1094.1122, -12.948965, 1, 38.003566
6707.6867, 2062.1797, 3444.2197, 1, 45.09859
4192.6878, 786.99311, 746.41462, 1, 28.14647
4707.2825, 552.85479, 31.471559, -1, 11.435631
6146.6725, 1612.2666, 1560.1742, 1, 23.594026
5321.1364, 881.2618, 3315.5795, 1, 33.80882
7678.9136, 951.35156, 523.26594, -1, 7.5865972
4800., 400., -1728.0559, -1, 34.279657
7595.4865, 1093.1971, 282.65255, 1, 8.0519456
4868.802, 1100., 796.71306, -1, 41.716923
10200., 767.5, -110.68108, 1, 6.0522567
6120., 995.5, 3502.6072, -1, 16.648056
8760., 1054.5, -12.911826, 1, 7.0682924
6360., 1218.5, 4334.6642, 1, 31.443327
8280., 931.5, -483.17065, 1, 7.3529063
9240., 913.5, 504.97762, -1, 6.5793329
8040., 913.5, -26.396468, -1, 7.380688
5490.461, 345.57798, -2470.7075, 1, 20.307692
5429.1199, 941.27345, -69.087501, -1, 15.462154
9176.4994, 604.15026, -25.309494, -1, 6.2224814
5699.4909, 1004.5772, 2406.3815, -1, 13.1033
6413.6922, 1909.3843, 2697.3086, 1, 42.623997
5380.2246, 816.16995, 3154.5115, 1, 24.029512
8824.6203, 959.42663, 259.95148, 1, 6.8172613
9574.0523, 713.81508, -20.669295, -1, 6.2409349
9510.7561, 1266.4834, 388.59674, 1, 6.8829214
8091.8885, 923.2252, 226.47043, 1, 7.2068487
7560., 890.5, -147.66673, 1, 7.6977289
7080., 421.5, -30.790099, -1, 6.8381613
6360., 1095.5, -677.95404, 1, 14.007752
8100., 660., -182.00511, 1, 6.7468693
6360., 931.5, 4643.1148, 1, 40.45512
6600., 1177.5, 4659.2698, 1, 31.800818
8040., 1177.5, -141.06662, 1, 8.0627931
8280., 1382.5, 705.34795, 1, 7.933398
6822.7307, 2094.1076, 1023.4096, 1, 49.846154
7288.8889, 1466.6667, -573.09913, 1, 13.547569
7288.8889, 2266.6667, 948.85133, 1, 46.143528
5052.3174, 839.04734, 4.7663386, 1, 15.690128
6604.4991, 2015.2028, 3094.1599, 1, 47.115888
6061.7865, 1560.4926, 1053.8915, 1, 28.279183
3806.5484, 587.14161, -6.3055372, 1, 30.254452
10163.384, 1168.1308, 463.81957, 1, 6.4469574
5534.4766, 946.51602, 3560.9777, 1, 35.125518
5954.7466, 1142.2655, 4044.7888, 1, 38.785265
9770.6293, 1197.6344, 524.03263, 1, 6.6329823
7464.609, 497.87958, -55.098574, -1, 6.7975734
9285.3833, 1208.1232, 460.37154, 1, 6.9032446
8292.0473, 692.12112, -17.382942, -1, 6.7570187
6429.2237, 618.52036, 201.73074, -1, 7.8942303
5700., 1100., 1421.5083, -1, 12.598792
5640., 1587.5, 2200.9669, 1, 49.555368
6120., 1282.5, -93.273564, -1, 18.979361
7909.4917, 635.10694, -5.5672145, -1, 6.8498669
6600., 667.5, -278.03516, -1, 8.1578098
6120., 1095.5, -919.5391, 1, 20.107825
8520., 1095.5, -60.910918, 1, 7.3503738
4100., 300., -1028.8183, -1, 16.570807
7637.8883, 2500., 3749.5088, 1, 49.484874
5533.52, 1476.4457, 2490.084, 1, 46.153846
4996.5032, 654.81313, 2614.4856, 1, 18.881316
4067.694, 656.05588, 92.092714, 1, 25.07144
4471.5428, 769.5445, 457.53963, -1, 19.028527
9184.8149, 1070.8871, 225.94323, 1, 6.7941807
4406.5149, 849.76282, 862.00995, -1, 25.637644
9298.7243, 1059.8883, 302.13948, 1, 6.7130788
9494.0061, 1130.2393, 447.0504, 1, 6.6913177
7460.4032, 496.28167, -24.20346, -1, 6.7738051
9494.0061, 1130.2393, 447.0504, 1, 6.6913177
7982.9541, 957.49096, 122.08854, 1, 7.3890342
6741.7605, 1094.7317, -226.30186, 1, 10.196828
5160., 931.5, 1231.736, 1, 13.675253
8267.1832, 1139.8069, 582.98472, 1, 7.419792
7778.3942, 1235.4134, -94.713559, 1, 8.6063535
4100., 300., -630.93209, 1, 12.14081
5700., 700., 946.3175, -1, 9.1870244
7320., 685.5, 2475.1866, 1, 7.6894998
9240., 1036.5, 658.57799, -1, 6.7247575
5866.6667, 400., 3226.0831, 1, 13.017685
8672.2071, 2500., 7095.4422, 1, 52.39092
4746.1822, 642.80686, 970.56313, -1, 11.751507
4292.5349, 810.22103, 1028.552, 1, 24.829382
5986.4873, 1626.5388, 1507.8511, 1, 35.118874
6370.5764, 1940.6416, 2779.7764, 1, 47.183275
5999.9867, 1607.5301, 3440.3928, 1, 42.831414
9310.7664, 1066.7939, 375.86802, 1, 6.7040096
9435.9364, 1112.228, 430.48317, 1, 6.6959541
9278.0901, 1062.2978, 249.54535, 1, 6.7434725
8520., 1341.5, 423.24228, 1, 7.7155323
10411.189, 1020.7883, 353.43552, 1, 6.2124595
7080., 931.5, -242.25237, 1, 8.4910624
7460.4032, 496.28167, -24.20346, -1, 6.7738051
6963.5203, 1025.041, 536.70309, -1, 8.6560482
6840., 726.5, -309.62997, 1, 8.0233414
4500., 580., 1057.1206, 1, 11.909806
5500., 1140., 3273.9442, 1, 33.75066
6120., 954.5, 3876.9299, -1, 23.386127
4186.4266, 240.26636, 1883.892, -1, 14.769231
4250., 227.73048, -2086.3636, 1, 46.862903
5963.48, 1626.6034, 2453.5167, 1, 33.801676
6072.379, 1578.3895, 1178.3798, 1, 26.893173
7950.3273, 760.00182, 229.97673, 1, 6.9616852
10032.296, 1121.4803, 485.96374, 1, 6.4372262
4259.326, 728.96968, -84.656673, 1, 32.792961
4992.1134, 524.20103, 1892.048, 1, 11.144815
6947.0873, 662.2555, -14.844506, -1, 7.6074507
9797.0024, 1115.8066, 357.68093, 1, 6.552992
6744.6655, 456.38302, -33.354007, -1, 7.1478672
7560., 767.5, -122.48176, 1, 7.3456618
6784.4876, 670.30942, -27.760162, -1, 7.793417
8764.6522, 894.88989, 162.10471, 1, 6.7596827
9960., 685.5, 69.252723, 1, 6.0038954
6547.3246, 626.03241, -34.212812, -1, 7.9242703
5700., 820., -481.52436, -1, 12.361379
5500., 1020., 2221.6939, 1, 14.077202
7560., 831.5, -23.724628, -1, 7.5750659
8760., 1136.5, -308.21622, 1, 7.3639415
7017.0164, 1613.786, 5262.7623, -1, 44.307692
6720.6389, 1336.3195, 4687.6085, 1, 29.870892
5474.5747, 1277.9362, 42.823382, 1, 44.044509
4314.0384, 557.35337, 1394.5978, -1, 14.099521
6024.5143, 1540.8935, 1709.2339, -1, 23.030673
5431.6367, 1154.7313, 146.51462, -1, 26.691028
5780.4893, 1558.7011, 2271.5858, -1, 41.293463
6331.1015, 787.43904, 359.28927, -1, 8.6856046
9128.6857, 1024.35, 322.77435, 1, 6.7373447
8289.7941, 1189.4179, -134.82125, 1, 7.8082685
6445.1764, 613.62043, -36.425018, -1, 7.9944407
7924.4343, 1023.2455, -239.18107, 1, 7.7708929
7942.7271, 829.96975, -22.247024, 1, 7.1717429
7779.5674, 952.93768, 220.21501, 1, 7.5022491
8019.214, 1126.4059, 296.89736, 1, 7.6979735
4900., 500., 1878.675, 1, 11.329765
7320., 1013.5, 417.43655, 1, 8.041111
7800., 1341.5, 804.76609, 1, 8.3390088
5508.9191, 1300., 2704.3785, -1, 29.506731
11200., 1200., -295.09199, 1, 6.4839046
6933.3333, 1733.3333, 5044.3317, 1, 45.407417
3983.505, 459.82849, -616.01057, -1, 24.91549
6512.3225, 1840.7293, 3755.7474, -1, 41.796263
10064.409, 1058.4497, 178.77, 1, 6.6841539
5869.7183, 1574.8745, 1426.9161, -1, 35.645527
8326.125, 601.43002, -548.34355, 1, 6.6140684
9049.1683, 1067.2757, -18.970836, 1, 6.9222456
11078.524, 1021.623, 569.29257, 1, 5.9979625
9850.9079, 1023.1465, 520.64584, 1, 6.4051129
8520., 790.5, -8.2711059, -1, 6.8186052
8294.5607, 1154.6971, 372.62007, 1, 7.5032602
9235.7531, 745.63775, -22.556345, -1, 6.4099472
4500., 340., 1491.4775, 1, 10.746079
5400., 849.5, -589.28263, 1, 16.402166
7560., 1054.5, -295.37806, 1, 8.3250026
7320., 872.5, -19.117178, -1, 7.9014474
5511.1111, 1466.6667, 2410.9531, 1, 43.542004
3707.827, 249.59036, 1668.5221, -1, 24.
5969.9504, 1612.3973, 2685.8258, -1, 33.513208
4040.4712, 523.92303, -61.35408, -1, 17.662757
6779.4136, 1206.7528, -132.56138, 1, 10.895723
5999.2155, 1653.806, 2803.6584, -1, 38.570725
5730.8914, 1377.4072, 859.6337, 1, 25.846154
8036.0229, 952.68097, -32.586518, 1, 7.3914063
7441.277, 939.10402, 240.32982, 1, 7.750916
6614.2331, 640.3291, 106.27896, -1, 7.816774
8533.945, 1131.8456, -329.08696, 1, 7.5493152
8683.1755, 1203.9016, 322.70882, 1, 7.3105214
7259.4567, 574.37858, -23.419237, -1, 7.1175088
6360., 1177.5, -223.50082, 1, 12.994395
5300., 980., 2932.1828, 1, 25.385779
7560., 1177.5, 862.31183, 1, 8.1357506
6840., 749.5, -311.83088, -1, 8.2111785
4875., 541.66667, 1739.2434, 1, 11.37298
6577.7778, 400., 4130.1727, 1, 15.519056
6303.8129, 1623.1641, 2171.0595, -1, 20.342606
6446.6643, 1682.5575, 4128.2343, -1, 44.78549
6173.9852, 1491.7447, 4059.0296, 1, 42.905729
6638.5438, 785.71027, 4787.8673, 1, 33.785273
7307.9012, 653.95302, 4.5060711, -1, 7.2975737
9802.9261, 1202.7352, 522.31315, 1, 6.6218413
6311.5771, 700.578, 258.09151, -1, 8.3731206
8760., 767.5, -75.807082, 1, 6.6055448
9894.5065, 1183.8507, 239.5564, 1, 6.6079524
6500., 1020., -207.7372, 1, 10.220417
5640., 1200.5, -36.050605, -1, 26.870086
4440., 790.5, -57.326542, -1, 33.48553
7320., 890.5, -335.53064, 1, 8.0566041
6840., 1569.5, 5048.5908, -1, 42.690669
5880., 275.5, -607.67608, 1, 7.2112372
5969.1124, 1100., -976.76384, 1, 27.419859
6196.9867, 1057.0949, 4332.1894, 1, 36.053991
4584.0687, 593.53572, 602.22563, -1, 11.944857
8715.2046, 584.88377, -148.61743, 1, 6.3097615
7888.0815, 1077.9723, 251.31647, 1, 7.7191604
6612.3695, 955.57297, 539.8358, -1, 8.9100483
8537.2275, 940.54456, 692.75824, -1, 6.9515319
9288.7859, 1062.1267, 163.28172, 1, 6.7356399
7100., 740., -20.335501, -1, 7.7340472
5880., 1136.5, -532.53439, 1, 21.906411
8402.346, 1025.057, 251.59272, 1, 7.1705251
7800., 503.5, 39.285416, -1, 6.5990092
5640., 972.5, -929.17043, 1, 25.954368
8520., 521.5, 9.723658, 1, 6.2477319
4302.9754, 500., -704.12325, -1, 19.768622
6116.4667, 1609.3535, 1754.1877, -1, 24.772181
5977.2642, 1574.8039, 1092.3604, 1, 33.778973
6366.7774, 1919.4738, 3190.0338, 1, 46.495573
6918.5904, 1894.5775, 1037.7886, -1, 24.
9749.7768, 1087.5124, 422.87213, 1, 6.5207061
7439.5024, 1034.3057, 311.26334, 1, 8.0181892
7073.8883, 612.07663, -31.241472, -1, 7.3667418
8295.1861, 1120.7627, 360.08984, 1, 7.41339
4100., 380., -718.28292, 1, 16.385165
5700., 1220., 1210.2522, 1, 15.227021
5160., 790.5, -890.57852, -1, 25.396164
5640., 1036.5, -517.86714, -1, 21.81324
6600., 685.5, 2282.2582, 1, 8.4242098
6840., 1177.5, 4794.644, 1, 27.519118
5913.8131, 1168.1668, -887.07197, 1, 33.230769
8498.3304, 870.26251, 225.81684, 1, 6.8464487
4425.5824, 679.26049, 235.58662, 1, 15.960481
9414.4838, 1133.9086, 328.7401, 1, 6.7423101
6067.8917, 616.61751, 17.986527, -1, 8.4381897
3918.5694, 186.15979, 1763.3562, -1, 14.769231
5300., 740., 2465.1592, 1, 13.735393
6120., 1177.5, -568.46049, 1, 19.08897
7800., 931.5, -212.10161, 1, 7.6210167
6120., 1136.5, -458.95812, 1, 16.253948
6600., 1159.5, 1041.5941, -1, 9.8038735
6360., 480.5, 4348.7886, 1, 26.94849
6360., 1259.5, 4639.8128, 1, 44.839717
5933.8374, 1586.6774, 2670.2268, -1, 35.076923
4270.9422, 593.37678, 1360.0175, 1, 14.970831
4919.9177, 889.47923, -737.98765, 1, 46.153846
6993.4765, 505.01753, -6.181269, -1, 7.0874898
6250., 1862.5292, 3068.1818, 1, 46.604214
6840., 1505.5, 4829.5123, 1, 34.081865
7800., 644.5, -215.81433, 1, 6.8930751
7560., 808.5, -119.46832, 1, 7.462934
7080., 790.5, -234.65583, -1, 8.020566
7320., 357.5, -598.52505, 1, 6.5383281
6360., 1095.5, 4652.8147, 1, 42.195516
6840., 1423.5, 4473.5706, 1, 22.455617
7288.8889, 1200., -3021.3554, 1, 49.401825
4448.0046, 701.54824, -61.523971, -1, 21.308588
5208.7078, 900., -852.33401, -1, 35.095265
6600., 954.5, -468.18122, -1, 10.037781
5640., 849.5, 3497.0113, 1, 25.888223
6360., 995.5, 3813.8363, -1, 17.118677
6360., 1546.5, 1965.9751, 1, 15.300639
7560., 1364.5, 1201.1341, -1, 8.8012483
5782.4929, 1512.9244, 977.37821, 1, 37.427921
5511.1111, 400., 3595.6409, 1, 31.561772
6120., 995.5, -326.72432, -1, 12.181817
6840., 1136.5, 3820.7078, 1, 12.855042
6600., 1036.5, 3177.8718, -1, 11.203568
6840., 890.5, 4118.57, 1, 14.059855
5250., 414.07794, -2577.2727, 1, 46.146644
6222.2222, 1200., 3928.7609, 1, 24.995176
5640., 1300.5, -236.45261, 1, 45.891024
7320., 1095.5, 4178.2498, 1, 11.616918
6840., 1218.5, 4618.1088, 1, 22.964515
7080., 1054.5, 4225.3554, 1, 13.194803
5880., 972.5, -1279.5186, 1, 26.535177
9722.9492, 1058.6321, 430.32499, 1, 6.4913608
7288.8889, 400., -1411.1525, 1, 7.1285421
8280., 1159.5, 780.31297, -1, 7.4904255
7080., 1382.5, 3638.2535, 1, 11.932233
5873.7707, 1578.6908, 1481.6149, 1, 34.234534
5526.6493, 1100., 2713.0824, 1, 18.709481
4261.1111, 650., 1325.5621, 1, 16.743608
4236.4106, 227.02436, -1906.3848, -1, 36.923077


==> DataFiles_ForArXiv/Fig_4.2.3_WellTempered_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.3 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
6533.2599, 1951.1097, 3614.0495, 1, 45.691432
4226.9247, 452.30199, 574.39068, -1, 11.545374
5016.7196, 843.57654, 981.81092, -1, 13.104968
6152.7274, 1735.9771, 1944.7758, -1, 37.620477
4304.6703, 568.05453, 1342.5013, -1, 14.25261
5915.1626, 1246.0812, 41.618959, -1, 20.263219
6565.205, 1885.9053, 3609.9119, 1, 40.486802
6450.3251, 1979.8213, 3260.4532, 1, 48.667364
6029.4221, 1512.7253, 2107.6357, -1, 21.545108
4299.7739, 901.55173, 783.11831, 1, 41.188731
5097.6546, 593.25912, -173.5906, -1, 10.837474
6083.8553, 1567.864, 2238.0624, -1, 23.771698
6019.2029, 1559.3165, 1010.2218, 1, 29.774176
5244.8535, 644.08978, 60.745831, -1, 10.36254
6578.2101, 870.80747, 117.71841, -1, 8.8205404
4235.3659, 635.35764, 1982.3155, -1, 26.535501
6166.9438, 1531.2986, 3809.5348, 1, 37.16556
4320.5658, 818.77667, 1409.6398, -1, 26.293034
4677.691, 1077.0714, 1731.5062, 1, 42.102799
4926.6494, 840.82124, 2533.6666, -1, 23.963088
7888.0815, 1077.9723, 251.31647, 1, 7.7191604
5389.5824, 667.96062, -41.704063, -1, 10.336457
5499.1448, 968.8306, -1008.3614, 1, 33.694694
5126.828, 490.76816, -52.123899, -1, 9.4679128
5685.6146, 934.03475, -100.08705, -1, 13.070372
5419.8915, 1296.5139, 1605.682, 1, 25.273647
4511.8611, 497.46738, -928.93142, -1, 19.609439
3809.2127, 632.19841, 1.0765346, 1, 44.235837
4063.4135, 708.34925, 1320.2782, -1, 25.697386
6040.6846, 1530.4458, 1786.8955, -1, 21.581871
4468.9731, 633.29608, -684.45715, -1, 28.686621
5126.828, 490.76816, -52.123899, -1, 9.4679128
3996.7405, 533.37259, -121.75842, -1, 19.754268
4176.0888, 614.2724, 820.00578, -1, 15.628306
7029.6222, 2035.5474, 4804.074, 1, 49.762963
8072.6405, 942.60413, 212.83119, 1, 7.2456258
5815.9051, 617.31313, 4030.8873, -1, 37.827341
5956.894, 1556.2048, 944.76646, 1, 34.373119
6180.2814, 1524.1259, 4165.4529, 1, 49.036843
6127.8274, 1597.6996, 3853.6608, 1, 45.654389
6362.4415, 1746.9719, 3640.1962, 1, 38.889739
4269.0404, 516.36195, -491.38693, -1, 17.624447
5802.9872, 1284.0902, 404.86278, 1, 20.669415
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4032.0006, 376.75363, -964.08938, -1, 25.360487
4929.1909, 1150.9871, 1266.5354, 1, 33.623015
6197.3246, 1510.651, 1773.3563, -1, 17.278502
6608.1851, 1987.5826, 3498.5752, 1, 48.382666
6181.1722, 1868.4615, 2381.5872, 1, 49.479729
6288.4502, 1627.4624, 1430.5779, -1, 22.834881
4686.3984, 559.03742, -1604.0679, 1, 48.607809
4349.2449, 759.54683, 1.6125347, -1, 30.249207
3978.8089, 420.86203, 87.639833, -1, 13.801909
7234.1515, 548.73234, -300.06862, 1, 7.0544525
6192.6168, 1618.2951, 3967.1988, 1, 48.883472
4184.559, 694.42935, -34.521687, -1, 29.419836
6721.8254, 1906.6789, 4450.5323, 1, 47.048578
6192.2188, 1763.2847, 2555.0192, -1, 36.718641
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4600.9228, 697.32323, 42.012867, -1, 16.481336
5413.4023, 855.04185, 3464.1816, 1, 34.925766
5949.8844, 1142.6609, 4044.5314, 1, 38.95778
5379.4775, 1354.6147, 1355.3777, -1, 37.263111
5779.1717, 1094.4239, 3772.3137, 1, 35.669176
6127.1709, 1781.7552, 2698.8333, 1, 42.422866
6279.1177, 1818.4743, 2713.7977, 1, 38.293334
5382.9717, 942.57025, 3156.5373, 1, 27.14665
5482.4978, 880.86178, 3273.397, 1, 25.24183
7000.5365, 718.08051, -1945.521, 1, 10.377149
3845.9995, 717.27883, 918.58844, 1, 40.135513
4692.4679, 880.91223, -1.9089344, 1, 30.380076
5354.435, 843.59828, -38.862875, -1, 13.179183
4193.3982, 449.75179, -578.93162, -1, 16.744349
6222.5834, 1553.8553, 1308.952, 1, 19.679408
6212.5834, 1496.3282, 2489.3863, 1, 17.326225
3922.5327, 594.41224, 743.77443, -1, 19.248753
5462.1567, 1057.1706, -9.2160211, -1, 19.66796
4571.2952, 629.81483, 4.9250975, -1, 14.36786
4778.0898, 803.95018, 2355.4689, -1, 23.922705
6615.4258, 1561.1826, 2152.9284, 1, 13.543671
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
4981.8215, 876.89948, 29.979216, 1, 18.873161
4077.1728, 403.69159, 75.436128, -1, 12.51424
6592.5725, 1917.3116, 3906.0113, 1, 45.902259
5775.774, 1445.5338, 3143.3489, 1, 35.97198
6400.6436, 1801.3054, 3930.0884, 1, 49.325461
5400.7727, 1101.8285, -267.13741, 1, 31.619255
5384.9735, 718.24178, 1737.2381, 1, 10.516583
5701.9918, 1365.2078, 2303.206, -1, 22.542619
4240.3823, 683.08337, 33.151325, 1, 22.943222
6222.1833, 1458.4836, 1128.5661, -1, 16.219573
4588.8415, 713.35143, 2290.7144, -1, 25.122333
5476.3263, 823.17959, 3340.887, 1, 26.488413
6221.6557, 1699.2192, 2545.8512, 1, 28.114289
5380.2246, 816.16995, 3154.5115, 1, 24.029512
5947.5032, 1208.3702, 22.045959, -1, 17.509553
4254.5948, 756.92339, 182.78354, 1, 29.581675
5317.5363, 926.62402, -145.40053, -1, 16.966746
4538.4218, 699.58582, -296.61804, 1, 21.883603
8789.7551, 568.6146, 5.0777365, 1, 6.231513
6013.7215, 1155.9979, 3972.9438, 1, 33.570159
6905.4366, 1156.9158, -409.16024, 1, 10.580187
3848.2144, 417.82269, -628.0598, -1, 27.159031
3534.6092, 258.31892, -635.00165, -1, 20.09217
6105.7253, 1464.4258, 968.49669, -1, 19.806652
5947.5032, 1208.3702, 22.045959, -1, 17.509553
4145.5644, 682.86298, 286.10104, -1, 23.509919
6514.2691, 1631.7677, 4491.4373, 1, 43.430435
6271.6122, 1810.7887, 3164.7145, 1, 43.950123
6136.0635, 1765.3932, 2700.9558, 1, 41.565001
8824.6203, 959.42663, 259.95148, 1, 6.8172613
5413.4023, 855.04185, 3464.1816, 1, 34.925766
5791.8087, 699.15724, 4092.218, 1, 44.229265
6270.0416, 1704.0861, 3914.9107, 1, 47.559038
6876.1066, 1802.2761, 4900.8725, 1, 48.794738
5348.1771, 933.11301, -556.23463, -1, 22.699139
5765.5663, 931.74237, 164.02319, 1, 11.269213
4766.0515, 631.66871, -309.2358, -1, 14.030225
4297.4293, 761.67328, 71.699196, 1, 30.457053
3873.3361, 442.86188, -307.5355, 1, 19.371462
8100., 660., -182.00511, 1, 6.7468693
6615.6113, 1415.0347, 4698.8188, -1, 37.31575
6192.1483, 1527.6619, 1971.2166, -1, 17.633383
4220.7168, 643.62515, 599.06567, 1, 15.942925
4109.5518, 582.29789, 811.60846, -1, 15.418342
4032.1641, 438.18593, 152.48541, 1, 13.154717
5159.2088, 1084.6099, 65.137859, 1, 31.760784
5016.0879, 947.92813, 453.58287, 1, 17.782373
6040.7297, 1148.5535, 4039.6434, 1, 34.566938
6593.8135, 1508.8377, 3725.4655, -1, 19.631994
3855.5277, 378.44438, -742.64992, -1, 25.185281
5321.1364, 881.2618, 3315.5795, 1, 33.80882
4227.2282, 570.43332, -342.27204, -1, 20.341116
5780.0899, 1563.7826, 2957.8829, 1, 45.359838
5915.8902, 1561.6187, 1530.1112, 1, 29.740747
6140.7742, 1563.5988, 1265.0067, 1, 22.842922
6038.9682, 1600.5501, 1205.0122, 1, 30.386064
3980.2557, 623.0981, 1049.5029, -1, 20.423843
4289.9084, 446.47237, 13.434294, 1, 11.637807
5833.1851, 1495.8817, 632.46814, 1, 37.600929
3812.4011, 516.23514, 165.43465, 1, 19.146197
6132.8192, 1677.4933, 3138.8, 1, 37.012307
7543.1575, 603.58977, 59.254861, -1, 6.9778142
5672.6361, 1470.5965, 2855.7744, 1, 40.033502
5443.2872, 550.32853, 3584.2834, -1, 34.828497
5424.507, 1229.4651, 2871.2609, 1, 31.55921
4688.0292, 952.11425, 845.57261, -1, 24.774661
5640., 685.5, 3568.3206, 1, 26.290747
6204.6042, 1508.7002, 3632.8251, -1, 30.137039
10128.396, 1000.811, 251.84952, 1, 6.297032
6212.447, 1699.7571, 3059.5686, 1, 31.550653
5534.4766, 946.51602, 3560.9777, 1, 35.125518
6554.0375, 2011.8821, 3288.3159, 1, 48.987591
6718.511, 2000.9867, 3997.2695, 1, 48.469294
6384.4366, 1584.0645, 2032.4986, -1, 17.136008
6213.9335, 1635.2894, 2149.3538, -1, 22.744177
6334.3894, 1880.0508, 3088.0701, 1, 43.923389
6019.0071, 1552.5677, 1477.2118, 1, 24.215735
4049.208, 480.54198, 80.851974, -1, 14.362454
6091.8469, 1668.6599, 1470.2937, 1, 32.915101
5817.3818, 1137.3216, 3727.7121, 1, 33.379009
6221.0891, 1685.9592, 2894.6049, 1, 29.907208
5404.8935, 855.73392, 3463.7311, 1, 35.227667
5968.7894, 1146.9348, 3993.8044, 1, 36.132148
4201.5027, 655.67854, -178.9814, -1, 28.767134
4176.4141, 462.05283, 1865.7876, -1, 19.7094
4191.082, 553.32427, -237.11589, 1, 18.256157
4253.801, 787.90716, 1261.1231, 1, 24.995502
3921.4722, 420., -282.346, 1, 16.395365
3972.2222, 505.55556, -691.44659, 1, 34.359265
8040., 913.5, -26.396468, -1, 7.380688
8060., 1646.6667, 1715.7727, 1, 8.8119555
4100., 500., -377.18721, 1, 17.874877
7800., 1341.5, 804.76609, 1, 8.3390088
6840., 872.5, -23.542225, -1, 8.5146926
7080., 1546.5, 5470.4004, 1, 46.840469
7080., 931.5, -242.25237, 1, 8.4910624
8760., 767.5, 161.95371, 1, 6.5515321
6663.2942, 630.18483, 4710.7339, 1, 30.116274
6214.8273, 1657.1225, 2188.4462, 1, 24.298816
5789.7937, 1610.3012, 1806.3051, 1, 42.22333
5799.6717, 1132.4804, 3775.6891, 1, 36.063312
5562.8342, 952.92676, 3484.8871, 1, 30.88707
4996.1395, 583.74446, 3021.3281, 1, 30.696646
6506.0129, 1927.066, 3431.793, 1, 42.224903
6572.4467, 2012.6694, 3053.5682, 1, 47.698488
6687.8564, 2069.4361, 3658.5828, 1, 49.716281
6241.4565, 1774.6693, 3351.0553, 1, 41.636332
6544.354, 1871.9279, 4095.4598, 1, 48.636342
6323.6206, 1900.2233, 2363.5903, 1, 44.980526
6976.1216, 1267.6946, 3708.6149, 1, 12.078531
3855.8582, 466.36462, -268.06042, -1, 20.672396
6623.0263, 1874.144, 4198.632, 1, 44.502885
6078.5322, 1763.491, 2893.9148, 1, 46.919868
4199.9598, 556.26352, -879.56779, 1, 39.288248
4227.6526, 320.42094, -905.92592, 1, 13.690212
4207.9895, 486.75638, -463.25603, -1, 16.790867
4186.6423, 492.87337, 2183.9364, -1, 30.309609
4231.461, 641.0382, 2061.7806, -1, 31.22062
4183.9786, 759.26147, 26.241078, 1, 40.984255
7288.8889, 666.66667, 408.90347, 1, 7.1653158
4261.1111, 361.11111, -1240.951, -1, 23.728965
5100., 900., 2088.6372, 1, 15.561495
9480., 872.5, -18.432005, -1, 6.4965285
9240., 1136.5, -6.7570127, 1, 6.9294923
6360., 1118.5, 4312.2914, -1, 29.629155
9960., 685.5, 69.252723, 1, 6.0038954
4440., 216.5, -2077.2689, -1, 30.93115
7345.9455, 740.56585, 199.83567, -1, 7.4339678
6120., 831.5, -907.64243, -1, 11.890048
5160., 972.5, 2976.5455, 1, 32.612351
9054.4608, 911.05144, -21.457649, 1, 6.6768847
5400., 849.5, -589.28263, 1, 16.402166
6616.7605, 1716.7665, 4344.0088, -1, 44.181915
5949.8844, 1142.6609, 4044.5314, 1, 38.95778
5562.8342, 952.92676, 3484.8871, 1, 30.88707
4440., 521.5, -784.34237, 1, 19.074256
5404.8935, 855.73392, 3463.7311, 1, 35.227667
6410.6944, 1959.0209, 2884.0165, 1, 49.702123
5954.7466, 1142.2655, 4044.7888, 1, 38.785265
6576.0824, 2052.0932, 3420.7736, 1, 49.75544
6709.1815, 2052.4432, 3947.1707, 1, 49.514848
5814.3842, 1147.7373, 2665.6938, 1, 15.170494
5380.2246, 816.16995, 3154.5115, 1, 24.029512
5862.3138, 1146.3847, 3706.8515, 1, 30.81702
6991.0023, 1564.2237, 5202.7413, -1, 39.990839
4192.1902, 441.70784, 2374.0314, -1, 48.322753
4234.9232, 811.87043, 1679.2499, -1, 35.123273
4203.8018, 456.25232, 451.63278, -1, 11.754473
4578.4124, 777.70864, 1558.2243, 1, 16.886092
6123.131, 1700., 3005.9007, -1, 41.599147
4020.2936, 525., 1809.1321, 1, 24.225934
9480., 954.5, -23.159456, -1, 6.6133874
7320., 1423.5, 3354.6066, 1, 10.378312
4500., 500., -1262.8142, 1, 30.527634
8520., 685.5, 140.66294, 1, 6.5355652
7320., 890.5, -335.53064, 1, 8.0566041
8856.6573, 1424.748, 461.5534, 1, 7.5886105
5700., 820., -481.52436, -1, 12.361379
8320.72, 1139.0928, -198.43027, 1, 7.6804858
4700., 500., -1478.5463, -1, 30.903651
6360., 1095.5, -677.95404, 1, 14.007752
9298.7243, 1059.8883, 302.13948, 1, 6.7130788
6209.9157, 1255.6427, 4448.6162, 1, 45.791365
4108., 364., 1453.3093, 1, 13.359635
5798.5295, 1474.0404, 2506.239, 1, 27.588205
7543.1575, 603.58977, 59.254861, -1, 6.9778142
5954.7466, 1142.2655, 4044.7888, 1, 38.785265
3840.8541, 587.39191, 170.39788, -1, 26.976125
4592.7127, 789.61006, 2492.218, 1, 36.314341
9971.5016, 967.26618, 230.71555, 1, 6.3279664
4192.5205, 733.69196, 1158.863, -1, 22.155095
6975.4157, 1398.826, 5384.7796, -1, 47.305455
4611.7343, 604.62086, 582.19205, -1, 11.78228
4584.5452, 480.59898, -1147.4749, -1, 21.337115
4258.2771, 627.00062, 1178.6438, -1, 15.928169
4067.2339, 700., 665.54737, -1, 24.468965
4444.4444, 400., -1044.9703, -1, 17.018488
4875., 541.66667, 2845.9629, 1, 27.038378
7320., 1136.5, 2616.5055, 1, 8.6444017
9240., 1423.5, 556.26801, 1, 7.2392495
7320., 1382.5, 2302.6721, 1, 9.1776374
8040., 544.5, 120.68611, -1, 6.5731685
7320., 1282.5, 833.66837, -1, 8.9900965
6358.8447, 570.47203, 82.219513, -1, 7.8439328
8169.8894, 1115.6411, -124.73318, 1, 7.7137607
10920., 808.5, -82.292194, 1, 5.8964394
4983.3333, 505.55556, 2739.9652, 1, 19.763107
5798.1136, 1199.0976, 3233.9467, -1, 23.422955
4612.6474, 935.88401, 2141.576, -1, 35.561807
9172.4116, 1028.7386, 306.65844, 1, 6.7318261
6600., 1218.5, -289.0199, 1, 12.429489
6988.0541, 1787.1437, 5107.478, 1, 46.617102
5482.4978, 880.86178, 3273.397, 1, 25.24183
4659.7133, 449.17538, 2330.3612, 1, 17.458123
7465.7791, 497.83096, -23.552168, -1, 6.7743402
9246.6682, 1070.4511, 316.10084, 1, 6.7487987
6216.9833, 1811.7598, 1782.8612, 1, 43.561813
7021.2685, 1835.1486, 5105.3471, 1, 46.567084
6311.5771, 700.578, 258.09151, -1, 8.3731206
7013.0593, 1939.2986, 4941.2273, 1, 46.516599
3733.3333, 400., -782.76804, -1, 40.592802
9000., 995.5, -19.081522, -1, 6.9108164
4500., 300., -1599.0644, 1, 19.430746
5900., 700., 3349.7854, -1, 15.834686
8520., 1300.5, -169.39747, 1, 7.883622
8520., 521.5, 9.723658, 1, 6.2477319
8520., 1036.5, 705.36497, -1, 7.1187047
5640., 790.5, -112.5241, -1, 10.980717
5640., 1587.5, 2200.9669, 1, 49.555368
6120., 1054.5, -736.41585, 1, 15.902698
7340.6211, 446.31745, -649.30133, 1, 6.8178098
4694.4444, 505.55556, 2617.8934, -1, 26.11989
6797.5257, 1006.5822, 682.71133, -1, 8.7184944
8627.0132, 1013.6246, 282.12376, 1, 7.0011733
8788.7423, 1127.5514, 278.20075, 1, 7.1028122
5511.1111, 666.66667, 3270.1631, 1, 21.035663
4920., 275.5, 3183.6986, 1, 36.72249
7447.8514, 539.75909, -23.788744, -1, 6.9024237
6750., 2067.2557, 1104.5455, 1, 50.101723
9770.7401, 1170.2525, 487.46033, 1, 6.5956663
5400.7701, 1218.287, 3073.813, 1, 38.27235
9753.1269, 1173.8583, 504.51675, 1, 6.6067032
4868.1797, 700., -796.61122, -1, 23.198832
4900., 700., 1888.0457, 1, 13.227301
4440., 954.5, 1337.2532, -1, 37.838099
7800., 1300.5, -207.42104, 1, 8.9118519
6360., 1054.5, 4435.5671, 1, 33.035106
5640., 931.5, -1355.1994, 1, 36.137489
4100., 300., -1075.7883, -1, 17.331796
5155.5556, 933.33333, 2840.1217, -1, 27.735911
6360., 1259.5, -164.99443, 1, 15.030937
4900., 780., 1061.306, 1, 12.476903
5127.7778, 650., 2793.8849, 1, 19.23472
9288.7859, 1062.1267, 163.28172, 1, 6.7356399
8761.3064, 1159.2866, 478.85031, 1, 7.1339706
9753.1269, 1173.8583, 504.51675, 1, 6.6067032
6210.0216, 1725.1139, 3662.7235, 1, 49.744594
5395.6705, 563.37309, -2428.0517, 1, 49.846154
5950.2841, 610.36813, -892.54261, 1, 11.076923
6750., 1797.3858, 1104.5455, -1, 21.67347
5500., 900., 3273.9661, 1, 25.139389
5511.1111, 666.66667, 3807.5504, -1, 44.279405
7320., 872.5, -19.117178, -1, 7.9014474
4500., 500., 2521.7578, -1, 31.040764
6840., 1241.5, 5196.6716, -1, 41.371682
5100., 300., -558.57242, 1, 8.3722401
5160., 462.5, -1679.0982, -1, 18.077198
4100., 500., 1205.8312, 1, 13.851813
8052.0238, 845.15592, -65.29988, 1, 7.1513329
4100., 380., -718.28292, 1, 16.385165
6120., 1177.5, -568.46049, 1, 19.08897
6360., 1218.5, 4334.6642, 1, 31.443327
7080., 1013.5, 1021.6368, 1, 8.1408329
7100., 740., -20.335501, -1, 7.7340472
6741.7605, 1094.7317, -226.30186, 1, 10.196828
4793.2156, 635.58534, 2095.0326, -1, 15.269739
5792.5871, 1179.1518, 3756.9581, -1, 37.756438
4444.4444, 400., -1739.5589, 1, 48.279045
4800., 933.33333, 2031.7353, -1, 23.353734
5900., 500., -1491.2005, 1, 10.36931
4732., 364., -1923.871, 1, 32.353937
6600., 831.5, -1551.155, -1, 12.19473
9000., 890.5, 183.35589, 1, 6.629054
7560., 1177.5, 862.31183, 1, 8.1357506
5100., 900., 2876.0415, -1, 29.429103
5300., 500., -2236.2313, -1, 36.448389
5880., 972.5, -1279.5186, 1, 26.535177
8091.8885, 923.2252, 226.47043, 1, 7.2068487
5640., 1036.5, -517.86714, -1, 21.81324
6126.055, 562.83601, -51.375452, -1, 8.1632734
5421.641, 1100., 2661.5328, 1, 20.294143
5100., 700., 2921.9514, -1, 24.984506
8520., 1341.5, 423.24228, 1, 7.7155323
3733.3333, 400., 45.735058, 1, 23.807186
4836., 260., 2842.785, 1, 24.766785
6700., 500., -1640.0202, 1, 8.5712183
7320., 685.5, -134.12073, 1, 7.3072119
8760., 439.5, -534.22342, 1, 6.0943789
8760., 831.5, -13.694103, -1, 6.7663302
3795.5038, 641.66667, 569.32557, 1, 29.320043
4008.3333, 541.66667, -489.73657, 1, 28.699025
6840., 913.5, -261.6387, -1, 8.9529862
3942.6055, 500., 1935.4609, 1, 32.553136
6600., 685.5, 2282.2582, 1, 8.4242098
8040., 1218.5, -203.32302, 1, 8.2277785
3647.8382, 242.17639, 1641.5272, -1, 24.
7644.4444, 400., 4007.8089, 1, 8.7753203
4800., 933.33333, 2807.78, 1, 50.213181
7652.8314, 1500., 1252.2815, -1, 46.708729
4778.7594, 900., 2345.9365, 1, 28.692331
4800., 666.66667, 2191.4067, -1, 16.335474
4919.9177, 889.47923, -737.98765, 1, 46.153846


==> DataFiles_ForArXiv/Fig_4.2.3_WellTempered_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.3 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4051.3732, 472.10262, -35.326557, 1, 14.483878
4467.3311, 812.00888, 969.49987, -1, 19.460253
4148.0217, 525.03268, 83.270957, -1, 15.015841
4290.2656, 762.1603, 1743.4419, -1, 28.237428
5589.7104, 1342.9236, 931.46276, 1, 26.351447
4462.9484, 466.15091, 150.69066, 1, 10.846569
4648.759, 484.6113, -604.20469, -1, 12.949592
5009.1841, 647.48949, -597.11165, -1, 14.467496
9055.5899, 972.3404, 1.6609751, 1, 6.756835
6037.9586, 1246.5123, 0.27937341, -1, 17.815255
5169.8117, 1173.5183, 1462.2544, 1, 23.608877
4248.8896, 759.82642, 1699.8165, -1, 28.995544
4617.4548, 797.835, -346.34106, 1, 32.760361
4377.1537, 758.3049, 8.2303154, -1, 28.511652
4239.1226, 682.81574, -97.230619, -1, 28.506502
4574.3051, 807.96143, 2.897295, -1, 26.138483
4766.0515, 631.66871, -309.2358, -1, 14.030225
5489.9238, 1251.2047, 754.27297, 1, 23.231455
6210.7456, 1463.3124, 928.23574, -1, 17.467322
6041.4466, 1310.0864, 1114.5298, -1, 14.509596
6222.1833, 1458.4836, 1128.5661, -1, 16.219573
4610.0786, 811.90631, 69.144079, 1, 23.746824
6264.747, 1832.0368, 2900.8496, 1, 43.652697
5937.8318, 1601.1522, 1336.6659, 1, 34.304304
4314.885, 725.14726, 1857.478, -1, 25.441618
5802.9872, 1284.0902, 404.86278, 1, 20.669415
3809.2127, 632.19841, 1.0765346, 1, 44.235837
4314.2076, 470.77398, -603.85371, -1, 16.097728
4240.873, 391.742, -81.921281, -1, 11.708213
4996.1698, 1099.1232, 482.24039, -1, 34.898138
4417.5669, 756.18703, 783.21764, -1, 18.079826
4233.6114, 770.37809, 581.79666, 1, 25.096111
5518.9982, 1351.008, 1409.3192, 1, 25.995151
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4398.6646, 480.59958, -75.447672, -1, 12.1754
4303.7527, 613.53687, 710.70984, 1, 13.612742
6102.9604, 1294.3344, 203.39953, 1, 16.659155
5947.5032, 1208.3702, 22.045959, -1, 17.509553
4686.3984, 559.03742, -1604.0679, 1, 48.607809
4235.3659, 635.35764, 1982.3155, -1, 26.535501
5133.5959, 944.03006, -84.860834, 1, 21.416303
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
5590.0687, 1266.5854, -276.00612, 1, 45.718929
4861.0231, 609.54969, 85.822278, 1, 11.151055
3919.8308, 435.36683, -668.41342, 1, 27.520497
4794.2692, 829.38503, 30.445839, 1, 19.583394
5416.4005, 952.01395, -938.93086, 1, 33.4444
5063.3799, 759.04794, 339.22442, 1, 12.114522
6578.2101, 870.80747, 117.71841, -1, 8.8205404
3995.4128, 631.77348, 545.92079, -1, 21.25531
4176.0888, 614.2724, 820.00578, -1, 15.628306
6534.3762, 675.43442, -95.227316, 1, 8.0238379
6498.5912, 1565.3878, 1864.3915, -1, 15.015427
5354.435, 843.59828, -38.862875, -1, 13.179183
3696.8088, 575.77326, 365.85456, -1, 26.887191
5652.3396, 1408.424, 2371.832, -1, 28.41302
4306.3356, 632.41825, 912.88899, -1, 14.95301
3930.9195, 462.50256, -94.372043, -1, 16.462763
6233.4019, 1551.431, 2055.6772, -1, 17.882543
4784.1298, 848.37424, 891.28097, -1, 15.951882
4531.57, 813.69714, 46.482505, 1, 26.571649
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
5177.0137, 893.37844, -5.8042232, -1, 16.477363
3713.4969, 440.1498, -433.29845, 1, 28.890381
4391.3924, 853.75467, 830.11668, -1, 27.743458
3828.905, 615.87829, 23.011211, 1, 34.563218
5047.6777, 1095.7047, 846.3054, 1, 24.77293
6187.192, 1281.5032, 3673.3946, -1, 22.771343
5429.3825, 1142.2612, -20.163115, 1, 28.560236
3922.5327, 594.41224, 743.77443, -1, 19.248753
4919.984, 869.14924, 189.08039, 1, 17.517518
4380.988, 742.5524, 64.643878, 1, 24.655253
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
3700.7423, 484.23149, 2.5356367, -1, 22.949745
5435.5621, 1189.0366, 406.91914, -1, 24.629975
5580.0448, 1241.3837, 248.69283, -1, 27.726171
6696.6849, 1983.4745, 3795.3268, 1, 45.598639
3819.7484, 619.86264, 510.16964, -1, 26.972403
4393.2158, 719.19066, 479.43182, -1, 17.3733
5942.647, 1435.9011, 1687.9378, -1, 18.677607
3735.0087, 552.28037, 250.60745, -1, 23.824635
6075.0821, 1659.4763, 1528.3217, 1, 33.048985
6888.8998, 2027.8023, 4447.8069, 1, 48.548977
3760.7243, 486.60621, -4.6898508, 1, 19.537017
4537.6617, 719.26451, 1259.8297, -1, 15.232551
5909.3069, 1391.7737, 655.85962, 1, 23.299136
4249.7083, 599.0173, 478.74932, -1, 14.665268
4617.7136, 828.82407, 665.77723, -1, 18.801181
5380.9052, 997.73947, 586.54987, -1, 14.464946
6134.1705, 1513.4987, 1774.7072, -1, 18.808106
4259.3943, 704.259, -32.901458, -1, 28.384946
6050.7823, 1583.1926, 1301.6174, 1, 26.93127
4918.5677, 720.89196, -638.3504, -1, 20.394267
5220.7425, 973.88564, 16.433389, -1, 19.901528
4066.6643, 278.79162, -738.8615, 1, 12.225324
4796.8424, 873.97142, 563.10943, -1, 17.874006
4315.9622, 606.96527, 123.12008, -1, 15.918715
4358.5187, 775.5444, 785.35841, -1, 20.698976
6261.3348, 1456.1737, 3747.5128, -1, 27.354853
4622.9515, 873.29746, 1602.3511, -1, 21.637366
3945.8758, 552.16272, -632.80258, 1, 45.185341
3734.95, 276.63122, -813.54125, 1, 17.7476
4784.2769, 539.69736, 832.12963, -1, 10.316691
4858.1018, 619.10791, 870.52121, -1, 10.85815
4120.1382, 645.86021, 30.577981, 1, 23.77711
5325.3548, 1053.1384, -279.69521, 1, 28.788954
4940.9063, 942.23459, 318.07971, -1, 21.153626
5421.5297, 662.94027, 1577.9159, -1, 9.975277
5991.1367, 1561.2424, 1221.6246, 1, 28.024381
4996.1698, 1099.1232, 482.24039, -1, 34.898138
3910.2963, 621.23431, 142.48776, -1, 27.801432
5509.7235, 1020.2187, 0.19644985, -1, 16.561759
4783.9877, 1004.2149, 268.02952, 1, 37.749093
5089.7196, 865.03274, 4.7470162, 1, 16.143866
9828.699, 1215.6456, 540.59986, 1, 6.6283458
6059.9397, 1638.1684, 1363.9264, 1, 31.825223
4584.2632, 577.22114, -62.811166, -1, 13.006051
3781.8591, 619.69167, 264.07739, -1, 32.236457
4032.9696, 464.74091, -433.6772, -1, 18.686066
6086.1343, 1757.0634, 2444.4372, 1, 40.933383
4402.867, 559.03319, 33.693423, -1, 13.476467
6357.6956, 1844.9727, 3145.0234, 1, 41.116194
6032.1632, 1612.9985, 1150.3437, 1, 32.311827
4223.5224, 528.99793, 835.95402, -1, 12.807353
5777.2697, 746.44533, -659.41921, -1, 11.448589
4443.3697, 815.90547, 970.12081, 1, 20.751953
4151.4765, 766.41628, 890.25797, -1, 28.216144
4127.7895, 495.06671, -680.2381, -1, 25.09924
6062.5029, 1607.8321, 1223.3301, 1, 30.572019
4673.8688, 843.10454, 1950.1539, -1, 21.642816
5044.3971, 750.72399, 971.4382, 1, 11.45601
4464.4012, 822.27454, 976.56074, 1, 20.323018
4483.9816, 688.4421, 842.0777, -1, 14.435012
6038.9682, 1600.5501, 1205.0122, 1, 30.386064
6582.1953, 1570.4307, 1985.0964, -1, 13.968988
6085.8239, 1581.2656, 1691.1479, -1, 24.070715
6055.2647, 1574.5031, 1179.7325, 1, 26.877338
4043.1383, 443.2792, -1058.007, 1, 38.751434
5498.5671, 1442.2485, 2077.7609, 1, 38.083512
6085.4672, 1553.3277, 1305.6001, 1, 22.690979
5562.9978, 683.37328, -67.879603, -1, 10.006984
6215.5572, 1579.6721, 1995.2089, -1, 20.351249
4644.4998, 750.12029, 391.66062, -1, 15.730055
4741.8072, 292.78628, 44.104559, -1, 8.6495904
3834.632, 493.77346, -737.8721, 1, 47.389228
5745.2384, 591.50877, 328.93578, -1, 8.6648526
4058.0479, 752.98363, 1054.868, 1, 29.868389
3907.7203, 529.40768, 762.78884, -1, 16.546257
4862.2793, 846.28177, 852.70419, -1, 14.777862
4704.9841, 392.41825, 1469.3107, -1, 10.610766
5972.1841, 1552.8896, 2219.0967, -1, 24.814608
6306.1905, 1599.1431, 1972.5632, -1, 18.617191
6072.285, 1566.9997, 1892.2619, -1, 22.306589
6328.1092, 1545.604, 2222.143, -1, 16.485692
6019.0071, 1552.5677, 1477.2118, 1, 24.215735
6037.8081, 1542.7432, 1397.0034, -1, 23.615001
6019.2029, 1559.3165, 1010.2218, 1, 29.774176
6116.2251, 1322.637, 413.46715, 1, 16.203905
4571.2579, 616.45978, 53.686465, -1, 13.627982
4536.4561, 710.85148, -259.00428, 1, 21.743055
6100.7923, 1528.4678, 2091.2311, -1, 19.484449
4679.8616, 782.66905, 673.09662, -1, 15.395587
4718.9033, 497.40586, -1609.1906, 1, 35.311411
4046.9783, 539.19611, 694.47346, -1, 14.654137
3790.4972, 504.23928, 516.82726, -1, 17.546836
5718.2114, 679.41227, 15.784235, -1, 9.4923174
5028.4702, 650.20684, 847.77962, -1, 10.533506
5650.1231, 560.42598, 526.84404, -1, 8.5486811
6241.0433, 1807.5665, 3067.7325, 1, 42.309406
5930.7935, 1555.6295, 1100.2311, 1, 32.022447
6294.6967, 1569.5317, 2211.3855, -1, 17.46119
6088.0945, 1571.2948, 1394.4786, -1, 24.146748
6141.4606, 1535.0529, 1844.166, -1, 18.862059
6179.8347, 1615.0821, 2084.0011, -1, 22.546033
4405.0929, 508.4811, 47.802096, -1, 12.211882
6150.1565, 1528.1641, 2221.0391, -1, 19.046215
4287.7187, 607.20713, 29.70029, -1, 16.714091
5885.2721, 1559.5159, 1303.741, 1, 32.999973
4043.9693, 573.40063, 531.44665, -1, 16.199121
4500.8798, 629.48611, 865.32507, -1, 13.010174
4864.1975, 864.91542, 476.17932, -1, 16.978774
4459.9765, 462.59278, 677.55739, -1, 10.781788
4216.9999, 469.52522, 18.683855, -1, 12.68879
6221.5823, 1531.563, 1838.3423, -1, 17.47505
5934.6645, 1562.682, 1187.4616, 1, 32.250955
5998.9629, 1565.6169, 1545.3668, 1, 25.35897
6142.8695, 1609.2368, 2098.694, -1, 22.674177
3930.2013, 540.90185, 734.14337, -1, 16.549557
4077.1728, 403.69159, 75.436128, -1, 12.51424
6074.3091, 1554.4147, 1300.9444, -1, 24.516984
6126.4477, 1569.4548, 1217.8463, 1, 25.053604
4165.5562, 518.28067, 645.01769, -1, 13.096383
4128.2833, 556.47982, 1192.2444, -1, 15.081592
4007.7453, 463.33362, 51.247327, -1, 14.463198
6003.0626, 1620.1106, 1582.9816, 1, 30.254627
5157.9266, 605.41296, -145.23379, -1, 10.727015
5602.587, 802.64868, 833.28514, -1, 10.022548
4989.4675, 759.4042, -75.135664, -1, 14.628055
6391.3871, 1787.3153, 3184.1667, 1, 34.122331
4001.8122, 778.05371, 1124.9196, 1, 39.210612
6296.0873, 1839.0902, 2670.9881, 1, 37.289568
6386.9928, 1905.4346, 2664.5059, 1, 43.931227
6015.5197, 1567.6041, 1434.5941, 1, 27.187039
6035.8014, 1596.9387, 1387.3704, 1, 28.545843
6261.4195, 1579.1767, 2228.4289, -1, 18.569375
6370.3232, 1559.9594, 1979.0479, -1, 16.115841
6077.8651, 1542.937, 1492.5025, -1, 22.125945
4271.872, 528.72321, 37.706698, -1, 13.643461
4241.846, 674.73508, 612.85526, -1, 17.858329
5543.6868, 888.81973, -88.425122, -1, 12.867249
6281.944, 645.89882, 815.2783, -1, 8.0515761
4266.4438, 590.28952, 77.412567, -1, 16.161413
4667.8025, 542.70456, 1289.4579, -1, 11.280885
4974.2844, 476.00638, 837.53137, -1, 9.4023649
4439.2521, 806.62712, 1150.3348, -1, 20.188358
5888.6515, 1551.2116, 1168.7971, 1, 33.386375
6144.5046, 1540.4584, 1360.4338, -1, 20.920441
6058.6392, 1565.2387, 1392.2274, 1, 24.230579
6085.4398, 1655.9728, 1199.7421, 1, 35.047745
6052.8912, 1569.8147, 1055.3838, 1, 28.787588
6028.9625, 1644.3921, 1556.9103, 1, 34.430883
6523.726, 1566.7001, 1941.588, -1, 14.641668
5280.2552, 560.77193, -1977.9706, 1, 32.490178
5938.0453, 648.66447, 82.714955, -1, 8.7789205
5956.7885, 1591.0522, 1482.1911, 1, 31.29998
5359.827, 661.0892, 422.87623, -1, 9.8079796
5431.8681, 726.95974, -70.75378, -1, 10.965934
4597.1766, 739.78232, -281.69392, 1, 23.971931
6008.8118, 1604.8633, 1468.907, 1, 30.553622
6095.4035, 1543.1831, 1685.5373, -1, 21.2365
6023.4499, 1612.6039, 1480.4493, 1, 31.599885
6327.4559, 1578.7044, 2217.2153, -1, 17.365369
4093.5157, 459.00849, -1100.4761, 1, 41.110752
6585.8528, 1988.675, 3447.6229, 1, 45.279095
5921.2335, 635.6218, 502.21259, -1, 8.5233558
6037.4013, 1617.9744, 1531.5063, 1, 29.718469
6180.2385, 1715.252, 2999.8979, 1, 36.630453
5336.6445, 736.552, 1490.9797, -1, 10.635382
4631.4777, 638.52677, 754.72033, -1, 12.257516
5666.1789, 866.52885, 1532.7123, -1, 10.518247
4576.7356, 700.32339, -127.35811, 1, 17.593072
4287.6748, 578.34198, 60.741443, -1, 15.303802
4450.262, 658.19787, 26.077593, -1, 17.060308
6157.6926, 1551.934, 1506.8218, 1, 20.156856
6052.046, 1588.0287, 1840.843, -1, 24.617902
6520.9823, 1539.982, 2128.9502, -1, 14.253921
5961.5524, 1611.8832, 1305.619, 1, 34.29519
6672.7557, 1953.7439, 4155.9192, 1, 47.72325
6090.5842, 1558.1752, 1582.1455, -1, 22.568002
6080.3156, 1764.7238, 2390.7956, 1, 41.268338
4538.4218, 699.58582, -296.61804, 1, 21.883603
4257.9459, 613.66269, 650.09053, -1, 15.012841
4211.4896, 612.41533, 387.92716, -1, 15.666615
6009.6504, 1592.9468, 1123.5663, 1, 33.908399
5981.7179, 1600.7379, 1316.7798, 1, 32.556976
6031.4106, 1561.5695, 1215.8496, 1, 27.396928
5244.8535, 644.08978, 60.745831, -1, 10.36254
6024.7916, 1573.8175, 1302.0037, 1, 28.643714
6150.9754, 1582.6306, 1884.1342, -1, 21.35005
5953.2282, 1610.1191, 1455.8944, 1, 34.331604
5939.5924, 1599.9666, 1385.3389, 1, 33.826351
5160.4947, 744.20648, 584.99309, -1, 11.10329
6347.3503, 1531.3798, 2161.788, -1, 15.665023


==> DataFiles_ForArXiv/Fig_4.2.3_WellTempered_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.3 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4345.1265, 747.222, 7.3096628, 1, 28.037086
4648.6956, 596.40432, -999.9111, -1, 26.129416
4789.456, 941.28405, 396.96955, -1, 25.888828
4090.4771, 509.06306, -790.52915, -1, 34.112339
4475.7221, 774.66322, 472.7616, -1, 18.972962
4195.6216, 670.23414, -107.71862, -1, 28.00152
4815.6458, 662.48707, -226.88066, -1, 14.282315
4466.5659, 594.53413, 30.092175, -1, 13.876802
4255.3356, 478.96449, 5.3516712, 1, 12.415251
4296.8037, 753.2137, 196.05945, 1, 26.690263
4731.2611, 692.29562, 21.945273, -1, 14.455526
4077.3957, 465.60219, 33.842083, 1, 13.31929
4095.19, 634.49249, -4.0542114, 1, 25.055016
6147.3563, 1528.7541, 1770.45, -1, 19.023011
5657.9777, 1310.7638, 2485.7847, -1, 21.767268
3973.5802, 657.34533, 42.416609, 1, 32.564257
4230.4218, 593.60267, 679.38564, -1, 14.470565
5991.4209, 1313.7772, 83.322773, 1, 21.824646
4468.9731, 633.29608, -684.45715, -1, 28.686621
4977.7121, 875.83989, -28.644753, -1, 20.217003
3809.2127, 632.19841, 1.0765346, 1, 44.235837
3924.228, 605.45307, 409.69861, -1, 22.342863
4919.984, 869.14924, 189.08039, 1, 17.517518
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
5802.9872, 1284.0902, 404.86278, 1, 20.669415
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4594.923, 799.68128, 549.29164, -1, 17.585069
4264.1204, 725.92558, 375.36431, 1, 21.683378
4313.7196, 497.09847, -162.11774, 1, 13.199929
5499.1448, 968.8306, -1008.3614, 1, 33.694694
9055.5899, 972.3404, 1.6609751, 1, 6.756835
4610.8716, 615.39406, 11.671211, 1, 13.095365
4793.8875, 461.51494, -644.95965, 1, 11.373027
3760.7243, 486.60621, -4.6898508, 1, 19.537017
3897.1867, 254.93265, 1649.7359, -1, 16.249025
3867.1707, 554.63237, 142.26324, 1, 20.413371
5922.3869, 1060.8227, 0.48074666, 1, 13.163472
5354.435, 843.59828, -38.862875, -1, 13.179183
4015.6882, 649.07379, 8.4058744, 1, 31.269313
4816.5458, 942.39339, 506.72587, -1, 23.37413
4349.2449, 759.54683, 1.6125347, -1, 30.249207
4964.8938, 675.8266, 2980.6043, 1, 32.346938
5963.8765, 1447.8251, 617.93596, 1, 26.842562
5719.0183, 901.04637, 465.21237, -1, 10.912239
6578.2101, 870.80747, 117.71841, -1, 8.8205404
4393.2158, 719.19066, 479.43182, -1, 17.3733
5620.7374, 1409.1634, 2223.8203, -1, 28.082187
4677.691, 1077.0714, 1731.5062, 1, 42.102799
3927.2808, 563.10443, -2.7032656, -1, 22.27667
4441.1947, 781.64446, 11.961047, -1, 29.416125
5543.7977, 1088.3081, 425.08372, 1, 15.87305
3700.7423, 484.23149, 2.5356367, -1, 22.949745
4108.1457, 577.43811, 426.71897, -1, 16.09037
4208.5395, 525.20082, -2.1817838, 1, 14.072988
7498.2589, 457.12843, 8.5513464, 1, 6.5773747
4340.1491, 763.25751, 86.375854, 1, 29.546647
3855.752, 568.95766, 0.91225836, 1, 24.834602
5300.8888, 853.42357, -120.40846, -1, 14.253467
5172.2218, 1031.6235, 17.577678, 1, 26.147142
4336.6564, 471.65644, 60.122481, -1, 11.86292
4050.884, 655.95442, 82.747221, 1, 27.209566
4091.2659, 707.54969, 320.77008, 1, 27.102959
4873.6615, 855.4588, 877.50625, -1, 14.767018
4145.5644, 682.86298, 286.10104, -1, 23.509919
5963.8765, 1447.8251, 617.93596, 1, 26.842562
3799.1461, 472.54775, -148.74115, -1, 20.848227
4343.9762, 729.73245, 111.49894, 1, 23.931667
4821.313, 651.39623, 70.276175, -1, 12.392651
5962.1763, 1287.5773, 929.69264, -1, 15.056928
4469.5558, 685.34576, 697.73242, -1, 14.65735
5162.3006, 675.43543, 769.84671, -1, 10.399765
4709.5485, 708.46128, -270.66835, -1, 17.998644
4800.0479, 623.6634, -30.372325, -1, 12.360336
4435.3375, 688.24154, -63.87923, -1, 20.311853
4659.3762, 311.2402, 828.40012, -1, 9.0397211
4088.7956, 283.71421, -574.78712, -1, 11.718236
4818.9397, 970.79038, 484.96767, -1, 26.424769
3758.1608, 591.24653, 236.07942, 1, 28.769457
4181.0312, 568.19748, 32.017976, -1, 16.552003
4288.3228, 672.90835, 864.78411, -1, 16.163151
4684.0626, 436.46225, -175.92236, -1, 10.393613
4904.8313, 784.13759, 530.14143, -1, 13.304321
4600.9228, 697.32323, 42.012867, -1, 16.481336
5025.9699, 849.43609, 745.29881, -1, 13.592772
4378.3115, 504.61656, 46.120244, -1, 12.25413
5632.3786, 860.93037, 748.49965, -1, 10.503546
4063.2615, 561.54758, -293.55519, -1, 24.796696
3847.6943, 423.13351, 71.594008, -1, 15.419161
4573.9064, 606.39299, 438.46446, -1, 12.423165
4328.8868, 728.31367, 847.39905, -1, 18.58233
5068.8057, 836.41861, 448.00065, -1, 13.460097
4678.1111, 798.33397, -100.42826, -1, 23.117326
4391.4557, 714.46744, 955.65622, -1, 16.463338
4023.5022, 532.72143, 44.331874, -1, 17.028186
4913.9381, 868.2915, 803.40709, -1, 14.862881
5239.8145, 700.02063, -45.626689, -1, 11.300965
5660.9868, 591.99026, 61.300797, -1, 8.91506
5095.2641, 678.44921, 86.854131, -1, 11.447558
5188.4259, 872.36847, 618.95169, -1, 12.919426
4118.6113, 501.33212, 19.509765, -1, 14.673163
4702.3297, 733.11209, 81.8682, -1, 16.058395
4981.7552, 758.77335, -83.443465, -1, 14.727973
5619.5589, 852.84003, 703.85623, -1, 10.448048
4516.2076, 701.0003, 29.373884, -1, 17.681094
5986.6064, 832.4167, -182.36071, -1, 10.345627
5818.2027, 840.5012, 701.37735, -1, 9.8583563
4666.5254, 712.85753, -105.05215, -1, 17.162122
4848.9611, 716.56889, 683.08514, -1, 12.193907
4007.7453, 463.33362, 51.247327, -1, 14.463198
3983.1965, 434.60551, 79.483672, -1, 13.940347
4737.0462, 869.48795, 708.4777, -1, 18.429509
3687.7781, 427.0536, -163.25752, -1, 22.030237
6480.9569, 577.56334, 78.604495, -1, 7.764707
5151.579, 643.66346, 56.631563, -1, 10.763176
3982.3767, 522.1004, 74.095276, -1, 17.078282
3875.6272, 459.92533, 54.128502, -1, 15.725354
4747.7233, 532.89058, 32.946572, -1, 11.037031
4574.92, 647.49667, -714.07021, -1, 26.10771
4859.9991, 644.98807, -78.793388, -1, 12.60051
3840.8372, 523.12367, 534.48996, -1, 17.427106
5241.423, 692.47469, 824.6151, -1, 10.214508
4514.3535, 380.07833, 894.36384, -1, 10.106682
4047.4467, 448.46242, 81.537583, -1, 13.427851
5546.2269, 566.72863, 79.276587, -1, 8.9768581
4363.3126, 535.53716, 11.736364, -1, 13.489716
4912.0632, 470.9679, 60.736887, -1, 9.7645841
4471.5477, 391.59771, -144.91177, -1, 10.749861
4505.7426, 713.20122, 86.126982, -1, 18.163528
6064.006, 923.8583, -146.72923, -1, 10.828463
4619.3377, 542.148, 644.57699, -1, 11.025493
4442.6261, 661.89204, -136.03167, -1, 18.59488
4532.7653, 451.96061, 60.343721, -1, 10.837974
5784.7992, 878.72771, 617.00931, -1, 10.299584
4873.3301, 509.16718, -30.0824, -1, 10.318554
3900.1088, 514.82112, 924.14388, -1, 16.093133
4934.9311, 557.77758, -70.360411, -1, 10.759254
4328.1015, 641.58987, 35.282273, -1, 18.170203
4815.3727, 654.86307, 887.84942, -1, 11.521609
5952.3396, 869.86845, -77.670385, -1, 10.526677
4947.847, 840.12014, 830.70087, -1, 13.998986
5123.0192, 756.40373, 640.29892, -1, 11.370485
5100.1558, 873.42414, 399.66968, -1, 14.613239
6288.8313, 678.76503, -123.04156, -1, 8.5062682
4114.331, 544.41733, -405.3341, -1, 22.712594
4536.3849, 488.89039, 493.53082, -1, 10.787146
5375.8719, 833.40563, 950.14488, -1, 11.052815
4084.014, 578.62951, 56.831082, -1, 18.661054
4804.7875, 818.67179, 429.47762, -1, 16.177338
5110.2353, 744.79154, 678.76886, -1, 11.364178
4093.2157, 574.74652, 664.87814, -1, 15.521261
4812.1344, 648.23068, 774.09518, -1, 11.478982
4427.6172, 531.64596, -81.823511, -1, 12.996722
4784.7906, 877.23831, 596.15168, -1, 18.434144
3718.1834, 461.1018, 33.371513, -1, 19.00582
4121.478, 587.38229, 49.494898, -1, 18.742512
4249.7083, 599.0173, 478.74932, -1, 14.665268
4410.8136, 638.65152, 29.376792, -1, 16.363869
4352.5631, 487.4697, 44.146802, -1, 12.341899
4069.5934, 468.90494, 30.590938, -1, 14.082126
4890.3994, 879.79027, 502.8578, -1, 17.12296
6565.6066, 573.8172, 503.046, -1, 7.5619469
4329.058, 640.41402, 76.263166, -1, 17.722214
4806.7763, 650.50497, -64.513829, -1, 12.985276
4777.2859, 844.59549, 1352.6069, -1, 16.12142
4682.8778, 654.35799, 547.03343, -1, 12.470965
3989.9746, 505.24745, 685.32479, -1, 14.113015
4658.1096, 656.73007, 681.21987, -1, 12.438251
3785.6036, 529.17111, 650.55365, -1, 18.556342
4498.6012, 725.9867, -160.47545, -1, 23.133571
4257.3522, 578.69531, 79.062929, -1, 15.647329
5220.3648, 698.62248, 42.373539, -1, 11.275473
4638.986, 757.54901, 505.00692, -1, 15.402402
5245.8633, 813.79316, -184.91726, -1, 13.963156
4056.9042, 532.55799, 495.11611, -1, 14.450462
4358.5817, 619.36739, 77.010565, -1, 16.121644
4678.6199, 619.53051, 50.150085, -1, 12.984758
4046.8684, 436.30096, 780.67767, -1, 12.86894
4503.1061, 651.4445, 1035.4262, -1, 13.440646
4587.83, 801.10618, 849.60571, -1, 16.984329
5343.4455, 762.72025, 779.35172, -1, 10.569627
3871.1984, 407.46468, 42.592767, -1, 14.554789
4443.3784, 475.74727, -626.37364, -1, 14.812671
4612.3626, 616.4652, -185.78834, -1, 14.325788
5546.7045, 735.12179, 400.01226, -1, 9.9392266
4055.5013, 626.75033, 862.26462, -1, 17.960875
3935.414, 473.53889, 71.481875, -1, 15.581817
3735.3087, 404.67745, -154.19206, -1, 18.24544
4217.1383, 586.20472, 748.51521, -1, 14.253297
4229.7649, 404.11257, 384.73994, -1, 11.264959
4729.8941, 814.22968, 512.26376, -1, 16.768433
3813.9659, 459.67207, 31.188393, -1, 16.800025
4631.4777, 638.52677, 754.72033, -1, 12.257516
3786.5244, 497.47262, -74.269126, -1, 22.065297
4672.9504, 842.99818, 859.63594, -1, 17.86543
4634.9231, 605.84438, -613.69813, -1, 18.526229
5581.3166, 588.58238, 1380.8977, -1, 9.0346639
4866.2533, 782.09392, -121.28724, -1, 17.123051
4177.077, 514.20343, 31.419582, -1, 14.57761
4223.5224, 528.99793, 835.95402, -1, 12.807353
4704.9841, 392.41825, 1469.3107, -1, 10.610766
4127.8132, 438.84857, -529.87762, -1, 17.175789
4180.9301, 504.82321, -703.2739, -1, 24.461582
4159.6607, 436.63387, 73.397941, -1, 12.430262
5431.504, 817.52601, 628.22815, -1, 10.821768
5101.8169, 904.69048, -102.50326, -1, 19.897132
4520.8668, 565.80891, -696.85511, -1, 19.772174
4840.4384, 239.45651, 60.815321, -1, 8.0226567
4498.4745, 613.06417, 54.242181, -1, 14.091832
5421.5297, 662.94027, 1577.9159, -1, 9.975277
3951.9028, 585.43226, 671.31664, -1, 18.165753
4448.9536, 721.07091, 748.17604, -1, 16.31141
4161.1647, 597.66307, 370.60047, -1, 16.369315
4919.2193, 794.85806, 410.17167, -1, 13.9461
4483.9816, 688.4421, 842.0777, -1, 14.435012
4784.8781, 590.28166, 394.03844, -1, 11.065979
4385.9577, 578.31487, 839.51474, -1, 12.659653
4278.8275, 624.20109, 647.42982, -1, 14.785369
4002.6341, 539.69446, 42.431298, -1, 17.960217
4074.2376, 419.89705, 857.00202, -1, 12.61861
4840.1199, 334.7364, 29.70424, -1, 8.8424759
4383.5705, 635.69651, -71.688688, -1, 17.814762
4682.7332, 561.28852, 26.310596, -1, 11.664327
3759.0353, 435.44565, 69.432642, -1, 16.744486
4267.9051, 450.78321, 1544.9961, -1, 14.03792
4240.9039, 553.67516, 73.740522, -1, 14.566312
4544.3038, 580.81339, 367.57755, -1, 12.220854
4784.2769, 539.69736, 832.12963, -1, 10.316691
5101.7528, 925.7378, -142.04233, -1, 22.340935
4995.8828, 822.35802, 666.75129, -1, 13.188953
4441.7628, 606.19589, -351.44422, -1, 18.377209
3959.7018, 477.13959, -454.01924, -1, 23.111744
4643.4659, 541.43406, 13.696319, -1, 11.626089
4580.2497, 826.18171, 780.64908, -1, 18.965626
4932.8489, 814.86071, -169.42847, -1, 18.711486
3956.7624, 561.90887, 716.06774, -1, 17.084615
4395.2665, 287.60345, -729.28413, -1, 10.847056
4130.6282, 585.7005, 758.74103, -1, 15.409071
5293.8837, 933.92744, -146.33966, -1, 17.982859
5745.2384, 591.50877, 328.93578, -1, 8.6648526
4357.9554, 705.02931, 470.92534, -1, 18.162535
4197.4082, 572.22082, 87.594974, -1, 16.411927
4796.8424, 873.97142, 563.10943, -1, 17.874006
4877.3838, 838.90181, 645.36906, -1, 14.984598
3984.7968, 412.83455, 1147.0267, -1, 14.20609
4638.1374, 641.33634, 896.17126, -1, 12.269832
4120.8877, 524.22749, 832.87656, -1, 13.765064
4707.2825, 552.85479, 31.471559, -1, 11.435631
4096.5541, 556.90386, 840.54227, -1, 15.033747
3970.2242, 592.58798, 693.84001, -1, 18.257823
4709.7655, 761.95284, 406.20337, -1, 15.039154
4983.6225, 761.1752, -354.74106, -1, 16.604178
4846.6747, 808.98653, 715.01344, -1, 14.406891


==> DataFiles_ForArXiv/Fig_4.2.3_WellTempered_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  WellTempered region of Fig. 4.2.3 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
8824.6203, 959.42663, 259.95148, 1, 6.8172613
6953.6286, 1998.0036, 4767.3673, 1, 48.190228
6724.6603, 1990.2465, 4134.4466, 1, 46.301308
6411.2012, 1941.0797, 3327.7543, 1, 47.766736
6440.0868, 1971.0602, 3252.1223, 1, 49.480972
5575.2257, 1306.0961, 2398.5339, -1, 23.2835
6168.7216, 1558.8941, 1267.6927, 1, 21.246285
4404.3108, 748.07597, -2.8238655, 1, 25.688249
5962.6593, 1361.6865, -65.443429, 1, 30.067303
4677.691, 1077.0714, 1731.5062, 1, 42.102799
6783.9331, 2023.4879, 4118.3574, 1, 49.522811
5640., 726.5, 2796.6392, 1, 13.062683
6041.5476, 1561.5557, 1149.3659, 1, 28.050475
8824.6203, 959.42663, 259.95148, 1, 6.8172613
6524.1068, 1913.3297, 3677.5773, 1, 48.433456
4915.2046, 918.57545, 278.57599, 1, 20.463659
5326.9438, 859.79237, -1.9402548, -1, 13.716345
5965.1052, 1575.4255, 3133.5178, 1, 37.442574
4289.649, 737.08478, 23.474537, 1, 29.20034
5416.4005, 952.01395, -938.93086, 1, 33.4444
9612.4564, 1219.7979, 555.74052, 1, 6.7297807
4406.6543, 813.93572, 869.641, -1, 22.072448
6296.5564, 1896.3468, 2505.1329, 1, 45.700059
4185.512, 634.66675, 17.48353, -1, 21.528493
6034.3661, 1582.2032, 929.34815, 1, 33.594746
4178.8317, 477.39262, 204.59561, 1, 12.566799
4349.2449, 759.54683, 1.6125347, -1, 30.249207
3922.5327, 594.41224, 743.77443, -1, 19.248753
4203.8838, 465.35169, -249.56972, 1, 13.546376
5932.1475, 1513.8621, 3694.6934, 1, 49.600967
6013.7215, 1155.9979, 3972.9438, 1, 33.570159
4340.1491, 763.25751, 86.375854, 1, 29.546647
4207.6667, 552.76996, -315.4724, 1, 18.93841
5499.1448, 968.8306, -1008.3614, 1, 33.694694
5175.3395, 964.82128, -23.806787, -1, 21.523778
5866.7263, 1124.1085, 3885.8397, 1, 35.863706
5779.4141, 1484.817, 2128.1833, -1, 28.367755
5749.3038, 1198.8427, 4.9925233, -1, 21.62245
3633.8765, 440.48503, -389.33802, -1, 31.548615
5802.9872, 1284.0902, 404.86278, 1, 20.669415
5979.3339, 1561.7141, 946.30742, 1, 33.699769
4453.2144, 792.62933, 18.590274, -1, 29.765802
5317.7529, 1093.7669, -79.269108, 1, 28.811325
3760.7243, 486.60621, -4.6898508, 1, 19.537017
4130.5138, 534.59053, -342.45285, -1, 19.939392
5595.2308, 1121.1196, 7.5786082, -1, 20.087887
4015.6882, 649.07379, 8.4058744, 1, 31.269313
6505.1635, 1565.2863, 2118.0225, -1, 14.401302
6035.8014, 1596.9387, 1387.3704, 1, 28.545843
4153.3273, 534.08758, 0.70706071, -1, 15.430761
6893.7501, 1955.7905, 4571.1522, 1, 47.778771
6308.8611, 1589.9891, 1796.2989, -1, 17.798544
4456.2574, 1003.1377, 1527.9474, 1, 45.959333
5354.435, 843.59828, -38.862875, -1, 13.179183
6237.3693, 1784.919, 1919.6332, -1, 38.307728
6204.6319, 1536.64, 1463.5814, -1, 19.179544
6459.5052, 747.06735, -151.40562, -1, 8.6171721
5159.3488, 957.88803, -10.528151, 1, 20.564821
4651.8314, 895.10298, 1596.8099, -1, 22.396606
6074.7244, 1563.3991, 1496.5135, 1, 23.017633
4230.4218, 593.60267, 679.38564, -1, 14.470565
4692.4679, 880.91223, -1.9089344, 1, 30.380076
9481.2901, 1100.8072, 406.90636, 1, 6.6548954
4269.0404, 516.36195, -491.38693, -1, 17.624447
4977.7121, 875.83989, -28.644753, -1, 20.217003
9240., 913.5, -17.114591, -1, 6.6634207
4240.3823, 683.08337, 33.151325, 1, 22.943222
5429.3825, 1142.2612, -20.163115, 1, 28.560236
4497.828, 857.53025, 1626.5508, -1, 25.605618
5140.5244, 1094.1122, -12.948965, 1, 38.003566
4524., 260., -1886.051, 1, 23.394358
4206.0925, 400.89623, 1655.1124, -1, 15.30946
5039.5508, 514.23551, 1.2420919, 1, 9.6326419
4253.4943, 713.75229, 90.819732, 1, 25.401616
9773.234, 1112.4209, 349.57042, 1, 6.5568486
4380.7526, 833.31684, 860.4181, 1, 24.247278
4697.6549, 684.57224, -200.72177, -1, 15.910574
5016.7196, 843.57654, 981.81092, -1, 13.104968
4008.3333, 325., -799.88899, -1, 16.208414
4912.0632, 470.9679, 60.736887, -1, 9.7645841
4707.2825, 552.85479, 31.471559, -1, 11.435631
5467.7208, 698.92777, 830.54948, -1, 9.6930249
4859.9991, 644.98807, -78.793388, -1, 12.60051
6446.2042, 1968.3984, 2455.4026, 1, 49.340684
4196.1643, 519.4257, 77.312209, -1, 14.247124
5149.7677, 923.46329, -76.13394, -1, 19.304211
4460.784, 750.57343, 479.3829, -1, 18.243622
4516.2076, 701.0003, 29.373884, -1, 17.681094
8100., 660., -182.00511, 1, 6.7468693
9797.0024, 1115.8066, 357.68093, 1, 6.552992
6655.2359, 2012.1863, 3596.1846, 1, 46.630447
6146.6725, 1612.2666, 1560.1742, 1, 23.594026
5343.4455, 762.72025, 779.35172, -1, 10.569627
5060.9539, 809.87291, 770.09345, -1, 12.43935
5511.1111, 933.33333, -1622.0252, 1, 52.682825
4982.4494, 1100., 2445.9297, 1, 36.868292
6811.9901, 1629.4475, 4943.6602, 1, 41.997124
5984.3268, 1618.298, 3004.7137, 1, 37.82177
6496.671, 1855.9594, 3568.96, 1, 38.270534
6413.6922, 1909.3843, 2697.3086, 1, 42.623997
6533.2599, 1951.1097, 3614.0495, 1, 45.691432
6360., 1300.5, 236.08485, 1, 13.858007
6657.9478, 1987.7058, 3886.7807, 1, 49.534069
7465.7791, 497.83096, -23.552168, -1, 6.7743402
7412.7094, 604.54589, -1.6333151, -1, 7.094051
7452.0156, 480.93249, -45.526016, -1, 6.748948
7080., 1546.5, 5470.4004, 1, 46.840469
8822.6158, 949.90198, 249.77528, 1, 6.8069002
8824.6203, 959.42663, 259.95148, 1, 6.8172613
7534.2618, 470.17378, 17.772994, 1, 6.580196
9770.7401, 1170.2525, 487.46033, 1, 6.5956663
6289.0856, 1100., 1029.1231, 1, 10.077451
3800.9339, 463.97576, -364.05757, -1, 24.145459
6519.3491, 1848.6963, 4163.5224, 1, 49.028005
8766.6753, 921.16781, 84.058411, 1, 6.8178331
7800., 1423.5, 926.60606, 1, 8.6106119
7080., 1054.5, 4225.3554, 1, 13.194803
4212., 260., 2400.8002, -1, 32.858406
6120., 1177.5, -568.46049, 1, 19.08897
5640., 1036.5, -517.86714, -1, 21.81324
7069.7136, 1213.3896, -102.26424, 1, 10.004529
10532.678, 819.60158, 187.28191, 1, 5.9870165
5400., 849.5, -589.28263, 1, 16.402166
6769.2071, 730.78031, 353.75316, -1, 7.8957619
7613.4018, 781.91318, 73.807085, 1, 7.2750947
9128.6857, 1024.35, 322.77435, 1, 6.7373447
7560., 767.5, -122.48176, 1, 7.3456618
7464.609, 497.87958, -55.098574, -1, 6.7975734
8126.7177, 582.66572, -25.523976, -1, 6.6211564
9476.9713, 1078.6746, 403.02363, 1, 6.638152
7818.1177, 551.31469, -24.591994, -1, 6.7217239
8126.7177, 582.66572, -25.523976, -1, 6.6211564
8520., 1095.5, -60.910918, 1, 7.3503738
7464.609, 497.87958, -55.098574, -1, 6.7975734
5954.7466, 1142.2655, 4044.7888, 1, 38.785265
5534.4766, 946.51602, 3560.9777, 1, 35.125518
7340.6211, 446.31745, -649.30133, 1, 6.8178098
7540.0355, 471.25597, 17.796541, 1, 6.5794381
7560., 1382.5, 958.0799, 1, 8.8016947
6840., 890.5, 4118.57, 1, 14.059855
6360., 1095.5, 4652.8147, 1, 42.195516
7320., 849.5, -218.69603, 1, 7.8583857
6360., 1118.5, 4312.2914, -1, 29.629155
4100., 380., -718.28292, 1, 16.385165
8537.2275, 940.54456, 692.75824, -1, 6.9515319
7259.4567, 574.37858, -23.419237, -1, 7.1175088
9850.9079, 1023.1465, 520.64584, 1, 6.4051129
4900., 500., 1878.675, 1, 11.329765
7320., 1177.5, -122.31173, 1, 9.1702812
6947.0873, 662.2555, -14.844506, -1, 7.6074507
9278.0901, 1062.2978, 249.54535, 1, 6.7434725
3921.4722, 420., -282.346, 1, 16.395365
7460.4032, 496.28167, -24.20346, -1, 6.7738051
5416.6667, 361.11111, -2170.6191, 1, 16.180493
7543.1575, 603.58977, 59.254861, -1, 6.9778142
3700., 500., -108.196, 1, 25.175544
9435.9364, 1112.228, 430.48317, 1, 6.6959541
4983.3333, 650., 2385.3215, 1, 15.44369
7909.4917, 635.10694, -5.5672145, -1, 6.8498669
7694.7581, 849.49015, 403.67827, -1, 7.3624928
8292.0473, 692.12112, -17.382942, -1, 6.7570187
5562.8342, 952.92676, 3484.8871, 1, 30.88707
6840., 1054.5, 4476.5338, 1, 19.204287
4838.8889, 505.55556, 2291.7183, 1, 14.560009
8040., 685.5, 268.1619, 1, 6.7415805
7560., 1218.5, -132.70094, 1, 8.8948989
8402.346, 1025.057, 251.59272, 1, 7.1705251
6789.3963, 1161.5598, 697.60462, -1, 9.5011628
9894.5065, 1183.8507, 239.5564, 1, 6.6079524
8058.1181, 774.42931, 146.06294, 1, 6.9467998
6100., 460., -265.96903, -1, 7.8531142
8788.7423, 1127.5514, 278.20075, 1, 7.1028122
5500., 1020., 2221.6939, 1, 14.077202
7288.8889, 1466.6667, 5506.3511, -1, 35.304141
6784.4876, 670.30942, -27.760162, -1, 7.793417
5400., 316.5, 3594.7268, 1, 34.192916
7527.1779, 499.38013, -43.663256, -1, 6.7520625
4900., 700., 1888.0457, 1, 13.227301
9772.6338, 1207.159, 534.20883, 1, 6.6433434
7886.6667, 1646.6667, 1770.117, 1, 9.1438502
4225., 541.66667, -376.70187, 1, 18.318796
5250., 918.57707, -859.09091, -1, 37.064661
5050.2005, 900., 2479.1893, -1, 21.053764
5866.6667, 400., -1607.3417, 1, 9.716679
9770.6293, 1197.6344, 524.03263, 1, 6.6329823
7080., 1382.5, 3638.2535, 1, 11.932233
6360., 913.5, -266.69534, -1, 10.044596
7320., 357.5, -598.52505, 1, 6.5383281
7800., 644.5, -215.81433, 1, 6.8930751
7300., 1020., -342.7493, 1, 8.643784
6067.8917, 616.61751, 17.986527, -1, 8.4381897
5900., 820., 1053.0881, -1, 9.4034778
9802.9261, 1202.7352, 522.31315, 1, 6.6218413
7916.2029, 518.98263, -61.317324, 1, 6.5234221
7378.1973, 728.29636, 326.12648, -1, 7.3499751
8969.6782, 1115.6638, 312.89585, 1, 6.9674265
9971.5016, 967.26618, 230.71555, 1, 6.3279664
8761.3064, 1159.2866, 478.85031, 1, 7.1339706
9790.2813, 1194.2691, 522.1104, 1, 6.6171883
7447.8514, 539.75909, -23.788744, -1, 6.9024237
9065.9647, 678.24478, -24.714683, -1, 6.380504
9753.1269, 1173.8583, 504.51675, 1, 6.6067032
5511.1111, 400., -2345.4812, 1, 21.226809
4440., 480.5, -1082.1217, 1, 23.063256
8760.6365, 923.84623, 239.90961, 1, 6.7879715
9298.7243, 1059.8883, 302.13948, 1, 6.7130788
7750., 1508.4731, 1268.1818, 1, 8.8873784
6360., 1054.5, 4435.5671, 1, 33.035106
6360., 562.5, 2975.1997, 1, 9.8056511
6840., 1423.5, 4473.5706, 1, 22.455617
6840., 1036.5, -512.52909, -1, 10.103773
8295.1861, 1120.7627, 360.08984, 1, 7.41339
7439.5024, 1034.3057, 311.26334, 1, 8.0181892
9327.5341, 1104.8908, 344.25096, 1, 6.7536981
5300., 1220., 1569.6559, 1, 22.813948
6614.2331, 640.3291, 106.27896, -1, 7.816774
8289.7941, 1189.4179, -134.82125, 1, 7.8082685
9856.6813, 720.76528, -77.683342, 1, 6.1006039
8520., 1300.5, 331.2637, 1, 7.6527662
9427.8686, 1148.8831, 276.25549, 1, 6.7726988
9310.7664, 1066.7939, 375.86802, 1, 6.7040096
5640., 1487.5, 1846.2761, -1, 37.209117
6138.8889, 938.88889, 3640.1799, 1, 17.40582
7359.5195, 1700., -1204.285, 1, 33.972995
7887.9848, 1900., 6453.8058, 1, 48.116083
6250., 1680.5731, 3068.1818, 1, 29.22884
7706.7795, 2286.067, 5780.0846, 1, 49.846154
7778.3942, 1235.4134, -94.713559, 1, 8.6063535
7320., 1341.5, 1783.0344, 1, 8.9016924
11160., 972.5, -23.412218, 1, 5.986922
5640., 849.5, 3497.0113, 1, 25.888223
6360., 1259.5, 4639.8128, 1, 44.839717
6700., 1300., -128.33996, 1, 12.685471
9414.4838, 1133.9086, 328.7401, 1, 6.7423101
6612.3695, 955.57297, 539.8358, -1, 8.9100483
6500.6665, 1900., 3191.2363, 1, 36.457814
8036.0229, 952.68097, -32.586518, 1, 7.3914063
4460.8267, 500., -729.95346, 1, 16.099526
6445.1764, 613.62043, -36.425018, -1, 7.9944407
4444.4444, 666.66667, 2612.9841, 1, 48.897378
9797.0024, 1115.8066, 357.68093, 1, 6.552992
7460.4032, 496.28167, -24.20346, -1, 6.7738051
9435.9364, 1112.228, 430.48317, 1, 6.6959541
6765.6217, 1564.9902, -1014.8433, 1, 40.615385
6490.6663, 909.0373, 387.92033, -1, 8.9659087
9751.989, 1173.4879, 504.25696, 1, 6.6066783
9298.7243, 1059.8883, 302.13948, 1, 6.7130788
9494.0061, 1130.2393, 447.0504, 1, 6.6913177
6600., 1300.5, -142.52605, 1, 13.295682
5880., 972.5, -1279.5186, 1, 26.535177
7320., 1382.5, 2302.6721, 1, 9.1776374
6840., 1505.5, 4829.5123, 1, 34.081865
6840., 1259.5, 2325.5911, 1, 9.7348902
5880., 1136.5, -532.53439, 1, 21.906411
9749.7768, 1087.5124, 422.87213, 1, 6.5207061
7450.941, 746.39271, 247.12784, 1, 7.2494439
7441.277, 939.10402, 240.32982, 1, 7.750916
8294.5607, 1154.6971, 372.62007, 1, 7.5032602
9049.1683, 1067.2757, -18.970836, 1, 6.9222456
6840., 562.5, -1884.5364, 1, 9.2282546
9811.6642, 1164.0809, 496.5731, 1, 6.5751801
6159.9205, 1751.9297, 923.98808, 1, 48.
6577.7778, 400., 4606.0854, 1, 28.27384
7644.4444, 2000., 6033.7582, 1, 52.424102
6250., 1666.9911, 1022.7273, -1, 33.000206
9753.0213, 1173.8603, 504.52415, 1, 6.6067527
7919.195, 1193.0697, 347.16776, 1, 7.9470586
4011.7729, 500., -656.47193, -1, 30.367923
7320., 1095.5, 4178.2498, 1, 11.616918
6360., 995.5, 3813.8363, -1, 17.118677
6120., 1013.5, -904.23045, 1, 15.899491
5300., 740., 2465.1592, 1, 13.735393
6840., 1546.5, 4945.2528, 1, 38.221473
8951.1089, 1027.6458, 268.41497, 1, 6.8511866
7888.0815, 1077.9723, 251.31647, 1, 7.7191604
6311.5771, 700.578, 258.09151, -1, 8.3731206
4500., 340., 1491.4775, 1, 10.746079
8019.214, 1126.4059, 296.89736, 1, 7.6979735
5866.6667, 1200., 2999.5314, -1, 18.101277
5750., 1493.7418, 2822.7273, -1, 36.973176
7788.307, 1300., 6372.2512, -1, 42.85091
6547.3246, 626.03241, -34.212812, -1, 7.9242703
6694.5199, 679.81893, 21.605522, -1, 7.9104262
4223.2433, 188.41613, -1900.4595, 1, 24.
6840., 1218.5, 4618.1088, 1, 22.964515
6600., 1036.5, 3177.8718, -1, 11.203568
8040., 1382.5, 804.7595, 1, 8.1855765
7080., 1751.5, 5283.9413, 1, 45.914494
6993.4765, 505.01753, -6.181269, -1, 7.0874898
5677.5495, 1475.556, 2554.8973, 1, 33.230769
8440.8753, 628.64199, -39.142591, -1, 6.5670605
8021.17, 1023.5156, 297.80506, 1, 7.4360778
8533.945, 1131.8456, -329.08696, 1, 7.5493152
6760.5106, 452.9026, 4.5103107, -1, 7.1132004
8326.125, 601.43002, -548.34355, 1, 6.6140684
6331.1015, 787.43904, 359.28927, -1, 8.6856046
7038.6859, 1500., 3455.3549, 1, 12.093301
7080., 1036.5, -462.00084, -1, 9.420458
6120., 995.5, -326.72432, -1, 12.181817
6360., 480.5, 4348.7886, 1, 26.94849
6840., 1177.5, 4794.644, 1, 27.519118


==> DataFiles_ForArXiv/Fig_4.3.2_APole_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.2 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
5155.5556, 1733.3333, 3687.1268, 1, 51.81168
3242.1053, 666.66667, -4923.8667, 1, 55.281011
7288.8889, 2266.6667, -1041.4486, 1, 51.767377
4444.4444, 1466.6667, -673.08249, 1, 52.811933
4444.4444, 1466.6667, -652.88308, 1, 52.666278
6222.2222, 1200., 4699.4538, 1, 52.280758
6933.3333, 1200., 7600.7927, -1, 48.603804
6577.7778, 1200., -2835.4239, 1, 52.463184
7621.6763, 2300., 6235.9169, 1, 51.736782
4747.1186, 900., -776.80122, 1, 52.021009
5155.5556, 1200., -660.78266, 1, 52.125569
4444.4444, 933.33333, -969.00733, 1, 52.908422
5429.3692, 900., -4442.2112, 1, 53.440419
7866.1401, 1700., -3861.5597, 1, 52.339751
5494.8794, 2095.6271, 2472.6957, 1, 51.692308
4088.8889, 933.33333, 722.24556, 1, 51.942561
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
5495.6285, 1500., 2697.854, 1, 50.95181
7288.8889, 1200., 7544.1636, -1, 49.131798
5511.1111, 1733.3333, 3247.2301, 1, 52.083071
4800., 1200., -1147.7308, 1, 52.612193
4976.9928, 1300., 814.417, 1, 52.756121
3750., 1535.2861, 613.63636, 1, 52.529209
5351.0363, 2018.9842, 4013.2772, 1, 51.692308
7352.9681, 2300., 1203.213, 1, 50.696561
5155.5556, 1200., 3074.0543, 1, 51.561047
4088.8889, 933.33333, 757.49613, 1, 52.050961
4088.8889, 933.33333, -728.55675, 1, 53.047304
4444.4444, 666.66667, -1715.6395, 1, 52.55997
5155.5556, 1466.6667, -661.72274, 1, 52.351954
6933.601, 2300., 3403.7678, 1, 50.381525
4390.6779, 1300., 5029.322, 1, 53.0776
6250., 1689.7941, -1022.7273, 1, 52.016458
2750., 1377.2538, 450., 1, 52.497306
4444.4444, 1733.3333, 2704.4271, 1, 52.087866
6222.2222, 1733.3333, 5336.2062, 1, 51.935603
4427.0315, 1100., 2173.27, 1, 52.664641
4804.1989, 1300., 786.14164, 1, 52.54908
5155.5556, 1466.6667, -1095.3722, 1, 52.516572
3733.3333, 933.33333, -1289.1418, 1, 53.252807
3754.1576, 700., -4300.2169, 1, 54.593669
4841.5454, 1500., 2376.7587, 1, 51.874259
6757.0796, 1500., -3317.1118, 1, 52.613021
5511.1111, 1733.3333, 2590.0358, 1, 51.569384
4750., 1194.6296, 777.27273, 1, 51.70889
6750., 2133.7279, -1104.5455, 1, 51.976392
4250., 1257.2601, 3477.2727, 1, 52.444726
6222.2222, 1466.6667, 5721.6935, 1, 52.320563
6936.7638, 2700., 3405.3204, 1, 50.916499
6772.9141, 1700., -1108.295, 1, 51.578579
5819.6403, 900., 6666.1335, -1, 48.049454
7813.6105, 2100., -1278.5908, 1, 51.077774
6222.2222, 1733.3333, 5083.3342, 1, 52.121653
5750., 1687.8723, 2822.7273, 1, 51.125322
6871.3949, 1100., 7870.8705, -1, 48.274665
6577.7778, 1733.3333, 5875.5045, 1, 52.166415
5155.5556, 1466.6667, -618.81576, 1, 52.341669
3584.1962, 1500., 586.50484, 1, 52.381231
4250., 1480.1964, 695.45455, 1, 52.214006
8491.3895, 2500., 6947.5005, 1, 50.319555
5511.1111, 1733.3333, 1094.0613, 1, 52.195836
3750., 737.18058, -1840.9091, 1, 53.611989
6750., 2089.4673, 5522.7273, 1, 51.811356
6222.2222, 2000., 1193.4444, 1, 51.228702
6222.2222, 2000., 4188.3782, 1, 51.425337
6933.3333, 933.33333, 7486.7051, -1, 48.853507
2311.1111, 1200., -1094.8905, 1, 53.450125
5750., 924.74123, -4704.5455, 1, 53.329904
4290.2231, 1300., 3510.1825, 1, 52.712675
5155.5556, 1466.6667, 2523.9193, 1, 52.374275
6577.7778, 2533.3333, 3125.5996, 1, 51.114269
5155.5556, 2000., 4508.328, 1, 51.683733
4750., 1359.0575, 2331.8182, 1, 52.482153
5750., 1587.1453, 940.90909, 1, 50.982499
3750., 1204.2024, 613.63636, 1, 52.482916
7608.4008, 1900., 6225.0552, 1, 52.068263
7762.0599, 2100., -1270.1553, 1, 52.343521
6750., 2177.4658, 3313.6364, 1, 50.162452
3377.7778, 1466.6667, 1380.6152, 1, 52.434818
4250., 1267.9231, 3477.2727, 1, 52.420188
5155.5556, 1466.6667, 2017.9574, 1, 52.461698
6803.0509, 2076.6912, 3871.2486, 1, 50.684655
3250., 1167.0129, -1595.4545, 1, 53.568453
3750., 1083.4156, -613.63636, 1, 53.27466
3750., 974.58633, -1840.9091, 1, 53.51283
6577.7778, 2266.6667, 2549.1797, 1, 50.869428
5613.7678, 2100., 2755.8497, 1, 51.481533
7903.3879, 2300., -1293.2817, 1, 51.508952
7881.4072, 2900., 6448.4241, 1, 51.162886
4093.1635, 1500., 3348.952, 1, 52.150346
4750., 1493.2402, 2331.8182, 1, 52.38475
4750., 1494.3881, -777.27273, 1, 52.619963
7644.4444, 2266.6667, -1178.4867, 1, 51.642527
6933.3333, 1200., 5538.7773, 1, 52.032057
4800.3038, 1100., -785.50426, 1, 52.357618
4147.0347, 1500., 3393.0284, 1, 52.150732
3542.8389, 1700., 1739.2118, 1, 51.780946
4088.8889, 1200., 1086.6435, 1, 52.75791
8355.5556, 2533.3333, -1147.1391, 1, 51.221547
3377.7778, 1733.3333, 2322.0931, 1, 51.547168
5866.6667, 1466.6667, 4668.1692, 1, 52.30225
4047.292, 1500., 4635.989, 1, 52.504242
3071.075, 700., -4522.8559, 1, 55.358233
5866.6667, 666.66667, -2796.3491, 1, 51.942396
6933.3333, 2000., -1561.4551, 1, 52.08997
4088.8889, 1733.3333, 943.40421, 1, 52.037078
7746.3938, 2500., 1267.5917, 1, 50.926971
3993.7163, 700., -3267.586, 1, 53.85926
5710.9789, 754.07094, -5996.5278, 1, 53.538462
5155.5556, 1466.6667, 5620.8297, 1, 52.861405
6577.7778, 2266.6667, 2175.3811, 1, 50.916084
3641.9917, 1100., -2979.8114, 1, 54.148885
3953.2353, 1823.4419, 2964.9265, 1, 51.692308
4088.8889, 1466.6667, 1601.6392, 1, 52.13084
4307.079, 1700., 2114.3842, 1, 52.141063
6123.7045, 700., -7014.4252, 1, 53.350601
5444.5176, 1300., -890.92105, 1, 52.175924
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
5866.6667, 1733.3333, -1601.8115, 1, 52.504689
3937.3693, 1100., 644.2968, 1, 52.935032
4619.5679, 1300., 5291.5051, 1, 53.192984
5054.207, 700., -5789.3643, 1, 53.852651
5766.5121, 2100., 2830.8332, 1, 51.752994
4444.4444, 1466.6667, -528.31335, 1, 52.627339
5511.1111, 933.33333, 5872.7854, -1, 48.334577
3377.7778, 1466.6667, -741.62387, 1, 52.885263
6193.2944, 2100., 3040.3445, 1, 51.140104
7715.6425, 2100., 6312.7984, 1, 52.02443
4394.8981, 1100., 719.16514, 1, 52.794557
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
6873.6656, 2500., 1124.7816, 1, 51.303449
5197.1778, 1900., 850.44728, 1, 52.074829
7142.3529, 2100., -1168.7487, 1, 52.074907
4444.4444, 1733.3333, 1463.5895, 1, 52.007351
5721.7458, 1100., 8426.571, -1, 45.549855
5537.8442, 724.56477, -5814.7364, 1, 53.538462
4125.2417, 700., -2025.1186, 1, 53.069244
6028.4837, 1900., 986.47914, 1, 51.487059
4171.5492, 1500., 4778.3199, 1, 52.501576
7544.924, 2300., -1234.6239, 1, 51.755259
7094.7255, 1100., -3482.8652, 1, 52.128252
4452.8609, 900., -3643.2498, 1, 53.932397
6440.0442, 2300., 1053.8254, 1, 51.699874
6023.0963, 1700., 985.59758, 1, 50.640394
6604.0997, 2100., 3242.0126, 1, 50.080472
5247.9746, 700., 7728.8354, -1, 45.178726
5511.1111, 1200., 3948.2452, 1, 52.424896
3733.3333, 1200., -1706.0934, 1, 53.507585
5345.7907, 1900., 874.76575, 1, 52.082246
3319.1387, 1500., 1629.3954, 1, 52.350763
4931.3688, 1700., 2420.8538, 1, 51.814467
4183.1787, 1300., 2053.5604, 1, 52.166308
3120.3536, 1100., -510.60332, 1, 53.170167
6604.5153, 1500., -3242.2166, 1, 52.638497
4250., 1676.592, 3477.2727, 1, 52.085834
5216.1933, 1100., 4267.7945, 1, 52.454937
4290.4308, 1300., -2106.2115, 1, 53.408641
4866.4469, 1300., 796.32767, 1, 52.608149
6933.3333, 1733.3333, -1272.2165, 1, 52.423166
6691.1295, 1300., -3284.7363, 1, 52.512338
5511.1111, 1200., 8059.7754, -1, 45.66366
7276.3556, 2500., 5953.3818, 1, 51.174777
4471.6084, 700., -5122.0241, 1, 54.209468
4453.6446, 1300., 5101.4475, 1, 53.047818
3979.6991, 1100., 651.22349, 1, 52.886734
5250., 1778.0962, 2577.2727, 1, 51.681116
4592.4084, 300., -3757.425, 1, 52.356289
6583.8363, 900., 9696.1953, -1, 45.555827
4421.5341, 1900., 2170.5713, 1, 51.758816
2810.088, 900., -2299.1629, 1, 54.434595
6566.0421, 900., -3223.3297, 1, 52.084387
6986.8306, 2500., 5716.4978, 1, 51.427076
7160.4745, 2100., 5858.57, 1, 51.396908
7599.3805, 1500., -3730.605, 1, 52.312806
5250., 1435.2442, 2577.2727, 1, 52.711949
5567.387, 700., -4555.1348, 1, 53.071761
6181.2153, 1500., -3034.4148, 1, 52.810708
3827.8657, 1500., -626.37803, 1, 52.778518
5538.5928, 1700., 906.31519, 1, 51.688368
5866.6667, 1200., 4795.9469, 1, 52.427573
5691.2671, 700., -4656.4913, 1, 53.070004
4491.1341, 1100., 5144.3899, 1, 53.49656
3866.1093, 1700., 1897.9082, 1, 52.074081
7997.2465, 2700., 1308.6403, 1, 50.791585


==> DataFiles_ForArXiv/Fig_4.3.2_APole_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.2 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
6250., 383.95686, -9204.5455, 1, 51.994113
2750., 1508.4488, 1350., 1, 52.018107
8000., 2800., 5401.1968, 1, 51.609189
7288.8889, 2533.3333, 2030.2197, 1, 51.890769
4250., 1024.2486, 695.45455, 1, 52.057381
5956.863, 242.34793, -4467.6473, 1, 51.692308
6577.7778, 2533.3333, 3125.5996, 1, 51.114269
4598.5115, 1100., 3762.4185, 1, 52.868756
5155.5556, 1466.6667, 1704.4847, 1, 52.509286
5155.5556, 1466.6667, 1010.3729, 1, 51.700781
4339.7442, 500., -4970.9798, 1, 53.751646
6577.7778, 1200., -4348.5137, 1, 52.898649
5100.0802, 1039.7092, -3825.0602, 1, 53.538462
6750., 1459.1328, -3313.6364, 1, 52.590852
4289.2562, 1500., 3509.3914, 1, 52.200982
5750., 1687.8723, 2822.7273, 1, 51.125322
6577.7778, 1733.3333, 5359.6209, 1, 51.714437
4588.2828, 1100., 5255.6694, 1, 53.292385
6066.9077, 1900., 992.76671, 1, 51.40647
7250., 1520.9289, 5931.8182, 1, 51.574073
3750., 1075.3947, -1840.9091, 1, 53.510887
4088.8889, 933.33333, 1719.4215, 1, 52.908288
3750., 1671.0049, 1840.9091, 1, 51.989642
7881.4072, 2900., 6448.4241, 1, 51.162886
7903.3879, 2300., -1293.2817, 1, 51.508952
3750., 1598.4063, 3068.1818, 1, 52.077362
2750., 1409.784, 450., 1, 52.480066
4995.5036, 500., -2452.3381, 1, 52.141013
4800., 933.33333, -1516.0495, 1, 52.833151
4088.8889, 933.33333, -728.55675, 1, 53.047304
4444.4444, 666.66667, -1715.6395, 1, 52.55997
4088.8889, 933.33333, -1288.8228, 1, 53.266053
4390.6779, 1300., 5029.322, 1, 53.0776
4088.8889, 933.33333, 733.88764, 1, 51.92996
5460.5025, 1500., 2680.6103, 1, 51.114841
6577.7778, 2533.3333, 2044.9164, 1, 51.31532
6250., 1624.831, -1022.7273, 1, 52.313733
7400.1649, 2300., -1210.9361, 1, 51.873765
2810.088, 900., -2299.1629, 1, 54.434595
7715.6425, 2100., 6312.7984, 1, 52.02443
1955.5556, 1200., -762.2519, 1, 52.898194
3250., 1087.2257, -531.81818, 1, 53.1595
5775.6301, 1100., 6615.7218, -1, 47.898908
4750., 1194.6296, 777.27273, 1, 51.70889
4444.4444, 1200., 2082.0508, 1, 52.03164
7288.8889, 1200., 7544.1636, -1, 49.131798
5155.5556, 1466.6667, 1399.1815, 1, 52.566122
5866.6667, 2266.6667, 3034.7989, 1, 51.511738
7288.8889, 2000., 5765.0978, 1, 51.111245
4088.8889, 933.33333, 1014.8146, 1, 51.858841
4250., 987.81009, -3477.2727, 1, 53.991841
2750., 1279.2278, -1350., 1, 53.353014
7250., 715.04249, 8304.5455, -1, 48.627984
4800., 1733.3333, 1113.4248, 1, 52.191322
7866.1401, 1700., -3861.5597, 1, 52.339751
2750., 861.98177, -2250., 1, 54.756074
3750., 1237.7487, 1840.9091, 1, 52.767675
5750., 1630.2146, 2822.7273, 1, 50.495773
4444.4444, 933.33333, -1621.8594, 1, 53.115417
4088.8889, 400., -1771.2886, 1, 52.263501
4747.1186, 900., -776.80122, 1, 52.021009
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
4444.4444, 1200., -761.25972, 1, 52.934833
4444.4444, 933.33333, -986.36788, 1, 52.551712
4088.8889, 666.66667, -882.61178, 1, 52.293632
6577.7778, 2266.6667, 4490.4331, 1, 51.651503
4800., 933.33333, -623.565, 1, 51.799208
4800., 1733.3333, 785.34689, 1, 51.998315
5155.5556, 1733.3333, 2288.3954, 1, 52.097517
3733.3333, 1733.3333, 1584.7197, 1, 51.817394
5216.1933, 1100., 4267.7945, 1, 52.454937
4093.1635, 1500., 3348.952, 1, 52.150346
7849.8197, 2300., -1284.5159, 1, 51.967293
4750., 931.29168, -3886.3636, 1, 53.743504
4750., 1624.9025, -777.27273, 1, 52.576837
4088.8889, 1200., 1714.484, 1, 52.72295
3733.3333, 1200., -908.13068, 1, 53.108923
6222.2222, 2266.6667, 5365.3863, 1, 51.492355
5155.5556, 1466.6667, -461.02727, 1, 52.30657
6222.2222, 2000., 4188.3782, 1, 51.425337
4088.8889, 1466.6667, 3399.6483, 1, 52.182644
6933.3333, 933.33333, 6072.5654, -1, 50.227903
5299.1147, 1700., 2601.3836, 1, 52.151139
5511.1111, 1466.6667, -553.08251, 1, 52.122696
6222.2222, 1200., 7595.9026, -1, 47.526188
8355.5556, 2000., 7041.2457, 1, 51.095818
7644.4444, 2266.6667, -1506.8638, 1, 51.965792
8000., 2266.6667, -1195.6201, 1, 51.225322
6222.2222, 2000., -841.69711, 1, 52.090014
5817.0199, 700., -6663.1319, 1, 53.471826
5138.9038, 500., -7568.2037, 1, 53.367095
7250., 679.79686, 10677.273, -1, 45.804986
5750., 1843.7076, 4704.5455, 1, 52.019445
4250., 1212.6475, 2086.3636, 1, 52.161773
5155.5556, 1466.6667, 3836.7291, 1, 52.41157
4800., 1466.6667, 2028.8438, 1, 52.380756
4800., 1466.6667, 1834.0754, 1, 51.890204
4293.1104, 1300., 702.50897, 1, 52.282789
5155.5556, 2000., 2634.4875, 1, 51.548808
4427.0315, 1100., 2173.27, 1, 52.664641
5866.6667, 1200., 4473.3449, 1, 52.347205
5953.3653, 1900., -974.18705, 1, 52.298928
5155.5556, 933.33333, -4536.3878, 1, 53.686968
3750., 385.06854, -5522.7273, 1, 53.763401
5250., 1391.9592, 6013.6364, 1, 53.037379
5250., 1968.8383, 859.09091, 1, 51.823321
5250., 299.25956, -6013.6364, 1, 52.167446
3750., 908.55037, -1840.9091, 1, 53.50804
3750., 642.87505, -4295.4545, 1, 54.494141
6222.2222, 2266.6667, 3288.0098, 1, 51.257462
6577.7778, 2266.6667, 5297.9889, 1, 51.432545
4800., 933.33333, 3793.3526, 1, 52.81791
6222.2222, 2000., 1247.4352, 1, 51.337476
3733.3333, 1466.6667, 3222.0934, 1, 52.148687
4670.5919, 1100., 3821.3934, 1, 52.554642
4444.4444, 1466.6667, 4322.2633, 1, 52.394137
2666.6667, 1200., -1238.3497, 1, 53.581344
6175.0556, 1900., -1010.4637, 1, 52.264278
4781.0459, 1300., -2347.0589, 1, 53.223674
4911.8306, 1300., 803.7541, 1, 52.592252
8491.3895, 2500., 6947.5005, 1, 50.319555
4290.2231, 1300., 3510.1825, 1, 52.712675
7250., 468.86537, 5931.8182, -1, 51.104735
3973.0612, 1500., 4550.961, 1, 52.517219
3250., 1334.3265, 531.81818, 1, 52.861654
6933.3333, 933.33333, 7665.021, -1, 48.676077
6222.2222, 1733.3333, 4047.3623, 1, 52.438095
4800., 1466.6667, 2406.5824, 1, 51.853571
6577.7778, 2266.6667, 3842.315, 1, 51.092064
4475.9253, 1100., 5126.969, 1, 53.509448
5866.6667, 1466.6667, 4668.1692, 1, 52.30225
3022.2222, 666.66667, -3232.7511, 1, 54.841751
5511.1111, 933.33333, 5872.7854, -1, 48.334577
6028.4837, 1900., 986.47914, 1, 51.487059
4186.3947, 700., -4795.3248, 1, 54.415193
2681.338, 1300., -1316.2932, 1, 53.299174
3750., 868.11875, -613.63636, 1, 52.841954
5250., 1455.6889, 859.09091, 1, 52.508315
4750., 1390.5339, -2331.8182, 1, 53.189687
6479.7563, 2100., 3180.9713, 1, 52.31794
6933.3333, 2533.3333, 3249.1451, 1, 50.752454
6222.2222, 2266.6667, 2789.2259, 1, 51.300417
4800., 933.33333, 4403.4834, 1, 52.928085
5495.6285, 1500., 2697.854, 1, 50.95181
5511.1111, 933.33333, 4240.1001, 1, 52.430026
2311.1111, 933.33333, -1858.779, 1, 54.418721
6577.7778, 933.33333, 4868.0568, 1, 51.514439
2311.1111, 1200., -1094.8905, 1, 53.450125
6642.3898, 2100., 5434.6826, 1, 51.539678
3220.7973, 900., -1581.1187, 1, 53.745994
5750., 1335.8046, 4704.5455, 1, 52.165924
5250., 678.06459, -4295.4545, 1, 53.158928
5250., 1389.3538, 6013.6364, 1, 53.059544
4804.1989, 1300., 786.14164, 1, 52.54908
4800., 2000., 1635.5554, 1, 51.749644
6222.2222, 2533.3333, 3474.5557, 1, 51.251694
5467.6959, 1153.997, -820.15439, 1, 51.692308
7644.4444, 1733.3333, -2609.0158, 1, 51.905034
4800., 1733.3333, -587.42347, 1, 52.444188
8000., 3066.6667, 3784.0988, 1, 51.374599
4758.1144, 1500., 2335.8016, 1, 52.345233
5521.1284, 1500., 2710.3721, 1, 50.879995
5509.6901, 1500., 901.58565, 1, 51.152684
4750., 1541.6587, 5440.9091, 1, 52.660236
5750., 1827.9984, 4704.5455, 1, 52.044687
6439.6846, 1900., 1053.7666, 1, 50.95459
5775.0975, 1700., 945.01596, 1, 52.325956
6250., 1083.0569, 5113.6364, 1, 52.261484
5750., 919.7573, -4704.5455, 1, 53.320986
6250., 823.79339, 9204.5455, -1, 45.463044
5511.1111, 1200., 3948.2452, 1, 52.424896
3250., 1682.5252, 1595.4545, 1, 51.752292
3071.075, 700., -4522.8559, 1, 55.358233
2750., 422.31643, -4050., 1, 55.184876
4250., 1420.5986, 4868.1818, 1, 52.69725
4804.801, 1963.8566, 3603.6007, 1, 51.692308
4800., 400., -2600.0707, 1, 52.154622
4444.4444, 666.66667, -2056.5314, 1, 52.96868
5166.7574, 300., -4227.347, 1, 52.184391
5511.1111, 933.33333, 9333.8877, -1, 43.39076
1955.5556, 1200., -856.36751, 1, 53.057027
7332.432, 1500., -3599.5575, 1, 52.485843
5340.0987, 1300., 7864.5091, -1, 45.626106
5185.3153, 900., 4242.5307, 1, 52.50397
6118.2916, 1537.0666, 4588.7187, 1, 51.692308
1955.5556, 1200., -993.91832, 1, 53.042215
6933.3333, 2000., -879.28888, 1, 52.078134
7200.4434, 2700., 5891.2719, 1, 51.099054
7288.8889, 2533.3333, 3024.5489, 1, 52.384062
6036.9328, 1100., 4939.3087, 1, 52.194201
6251.9817, 1100., 5115.2577, 1, 52.271396
4800., 1733.3333, 719.71657, 1, 52.05784
5155.5556, 1733.3333, 2756.2493, 1, 51.75044
5866.6667, 1733.3333, -1450.7431, 1, 52.502673
6986.8306, 2500., 5716.4978, 1, 51.427076
6123.7045, 700., -7014.4252, 1, 53.350601
7288.8889, 1200., 7381.3241, -1, 49.27735
4969.7653, 900., 4066.1716, 1, 52.793309
4369.9075, 900., 2145.2273, 1, 51.645569
5750., 1779.1267, 2822.7273, 1, 51.229673
4444.4444, 1733.3333, 2594.0939, 1, 51.827774
6933.3333, 1466.6667, -2338.4525, 1, 52.353378
3234.6504, 700., -2646.5322, 1, 54.27923
6008.9944, 500., -4916.45, 1, 52.45415
8076.709, 2300., -1321.6433, 1, 51.265346
5250., 1192.9145, 4295.4545, 1, 52.386896
3733.3333, 1466.6667, -603.8329, 1, 52.738102
4088.8889, 933.33333, 1450.0237, 1, 51.912755
6933.3333, 1733.3333, -1272.2165, 1, 52.423166
7743.1498, 1298.6916, -3484.4174, 1, 51.692308
4750., 1506.9933, 3886.3636, 1, 52.151442
3250., 1264.1698, -1595.4545, 1, 53.571295
4433.5364, 1700., 725.48778, 1, 52.204409
3542.8389, 1700., 1739.2118, 1, 51.780946
4444.4444, 1733.3333, 1316.1439, 1, 52.034353
5511.1111, 1733.3333, -1161.8285, 1, 52.41816
5866.6667, 1200., 4795.9469, 1, 52.427573
4750., 1489.4422, 5440.9091, 1, 52.764411
1250., 1378.7908, -204.54545, 1, 51.556884
4444.4444, 1733.3333, 1463.5895, 1, 52.007351
6933.3333, 2266.6667, 2377.0659, 1, 52.259575
5616.2544, 700., -2757.0703, 1, 52.452515
5613.7678, 2100., 2755.8497, 1, 51.481533
7526.9148, 500., -8621.7387, 1, 52.195425
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
3377.7778, 1200., -1404.7499, 1, 53.467786
5250., 1435.2442, 2577.2727, 1, 52.711949
6936.7638, 2700., 3405.3204, 1, 50.916499
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
4250., 1079.3665, -2086.3636, 1, 53.326313
4302.0639, 1300., 3519.8705, 1, 52.433444
5054.207, 700., -5789.3643, 1, 53.852651


==> DataFiles_ForArXiv/Fig_4.3.2_APole_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.2 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4800., 933.33333, 4403.4834, 1, 52.928085
5866.6667, 1200., 4201.0064, 1, 51.681826
5155.5556, 933.33333, -1272.3235, 1, 52.66943
5866.6667, 2266.6667, 3412.9285, 1, 51.304075
6933.601, 2300., 3403.7678, 1, 50.381525
4427.0315, 1100., 2173.27, 1, 52.664641
5866.6667, 2000., 1724.7619, 1, 51.50496
6577.7778, 2266.6667, 1817.8746, 1, 51.019099
4800., 1466.6667, 1161.2161, 1, 51.969681
4444.4444, 1466.6667, 1810.6079, 1, 52.008126
5866.6667, 2266.6667, 2237.6563, 1, 51.519342
5299.1147, 1700., 2601.3836, 1, 52.151139
4088.8889, 933.33333, -728.55675, 1, 53.047304
6933.3333, 1733.3333, 5375.6897, 1, 52.281366
5155.5556, 1466.6667, 1287.9699, 1, 52.438489
6222.2222, 2000., 3531.468, 1, 52.027196
5511.1111, 1733.3333, 2590.0358, 1, 51.569384
4293.1104, 1300., 702.50897, 1, 52.282789
4444.4444, 1200., 4067.2062, 1, 52.95453
7813.6105, 2100., -1278.5908, 1, 51.077774
6222.2222, 1733.3333, 5075.2828, 1, 51.837799
6933.3333, 933.33333, 6072.5654, -1, 50.227903
5866.6667, 2266.6667, 3725.2561, 1, 51.432376
6750., 2133.7279, -1104.5455, 1, 51.976392
5460.5025, 1500., 2680.6103, 1, 51.114841
4747.1186, 900., -776.80122, 1, 52.021009
4750., 1321.173, 3886.3636, 1, 52.377471
6577.7778, 2266.6667, 3959.0822, 1, 51.665743
4800., 1733.3333, 2413.9888, 1, 52.094328
3733.3333, 933.33333, -1535.7609, 1, 53.343358
4444.4444, 666.66667, -1564.2642, 1, 52.464188
6871.3949, 1100., 7870.8705, -1, 48.274665
4444.4444, 666.66667, -1715.6395, 1, 52.55997
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
6250., 1043.6234, 7159.0909, -1, 48.1237
5155.5556, 1466.6667, 1399.1815, 1, 52.566122
3733.3333, 933.33333, -1146.2427, 1, 53.175781
4444.4444, 933.33333, -1572.3443, 1, 52.888398
5866.6667, 2000., 1623.4738, 1, 51.504416
6222.2222, 2000., 1193.4444, 1, 51.228702
4088.8889, 933.33333, 757.49613, 1, 52.050961
4088.8889, 933.33333, 958.97362, 1, 52.915365
5866.6667, 1733.3333, 971.43341, 1, 52.365775
4444.4444, 933.33333, -969.00733, 1, 52.908422
6577.7778, 1733.3333, 5875.5045, 1, 52.166415


==> DataFiles_ForArXiv/Fig_4.3.3_APole_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.3 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
3242.1053, 666.66667, -4923.8667, 1, 55.281011
5866.6667, 1733.3333, -941.30088, 1, 52.381744
5155.5556, 1733.3333, 3687.1268, 1, 51.81168
1600., 666.66667, -2695.5533, 1, 55.877253
4250., 515.09467, -7650., 1, 53.90392
3750., 1188.2675, -613.63636, 1, 52.952958
3733.3333, 1466.6667, 1516.7846, 1, 52.479769
4444.4444, 1466.6667, -652.88308, 1, 52.666278
5866.6667, 1466.6667, -510.7807, 1, 51.751693
4444.4444, 1466.6667, -673.08249, 1, 52.811933
1803.968, 502.28738, -3517.7377, 1, 55.384615
6250., 1683.4377, 5113.6364, 1, 51.850179
4444.4444, 666.66667, -1445.3879, 1, 52.713713
4750., 1290.0964, 3886.3636, 1, 52.699629
5155.5556, 2000., 2634.4875, 1, 51.548808
4109.1528, 1700., 3362.0341, 1, 51.893123
6750., 411.38749, 5522.7273, -1, 51.041485
7621.6763, 2300., 6235.9169, 1, 51.736782
5155.5556, 1466.6667, 2907.1966, 1, 52.315143
3733.3333, 1733.3333, 3456.9862, 1, 51.765379
6933.3333, 2000., 5180.3329, 1, 51.16069
4800., 1200., -726.00723, 1, 52.413322
4088.8889, 933.33333, 722.24556, 1, 51.942561
7469.4456, 1100., 8555.9104, -1, 48.482578
6222.2222, 2000., 1373.0292, 1, 51.282045
5155.5556, 1200., -617.71507, 1, 52.612545
4747.1186, 900., -776.80122, 1, 52.021009
5866.6667, 2000., 1581.4194, 1, 51.91598
3377.7778, 933.33333, -1283.5468, 1, 53.449283
4444.4444, 1466.6667, -698.60608, 1, 52.679002
7288.8889, 2533.3333, 5386.2977, 1, 50.949117
4088.8889, 933.33333, -728.55675, 1, 53.047304
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
4088.8889, 666.66667, -1255.9893, 1, 52.953318
4088.8889, 933.33333, 1014.8146, 1, 51.858841
5495.6285, 1500., 2697.854, 1, 50.95181
6006.6826, 2100., 2948.7351, 1, 51.37882
4162.0651, 1500., 681.0652, 1, 52.320424
4861.0142, 1300., -2386.3161, 1, 53.229825
6780.6295, 2100., 5547.7877, 1, 51.779112
5155.5556, 1466.6667, 1441.2507, 1, 52.538101
4088.8889, 933.33333, 757.49613, 1, 52.050961
5866.6667, 2266.6667, 3725.2561, 1, 51.432376
4750., 1321.173, 3886.3636, 1, 52.377471
5155.5556, 2000., 1058.8359, 1, 51.89658
6933.601, 2300., 3403.7678, 1, 50.381525
4444.4444, 1466.6667, 1308.4683, 1, 52.502812
4444.4444, 666.66667, -1715.6395, 1, 52.55997
5460.5025, 1500., 2680.6103, 1, 51.114841
6222.2222, 1733.3333, 5336.2062, 1, 51.935603
4800., 1200., -571.56827, 1, 52.374934
4750., 1076.7815, 3886.3636, 1, 52.85761
6750., 2133.7279, -1104.5455, 1, 51.976392
4427.0315, 1100., 2173.27, 1, 52.664641
4444.4444, 1200., -761.25972, 1, 52.934833
6577.7778, 2266.6667, 2371.471, 1, 50.892892
4804.1989, 1300., 786.14164, 1, 52.54908
5511.1111, 1733.3333, 1785.6185, 1, 51.594729
4088.8889, 1200., -827.97611, 1, 53.14469
6750., 1443.4746, 5522.7273, 1, 52.176871
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5750., 1779.7254, 940.90909, 1, 52.151603
4444.4444, 933.33333, 2320.649, 1, 51.683576
4800., 933.33333, -623.565, 1, 51.799208
4800., 933.33333, 3793.3526, 1, 52.81791
6577.7778, 1733.3333, 5875.5045, 1, 52.166415
5390.5696, 2100., 2646.2796, 1, 51.635452
2750., 1471.8282, 1350., 1, 52.061244
7813.6105, 2100., -1278.5908, 1, 51.077774
6750., 1125.3266, -3313.6364, 1, 52.459465
4444.4444, 1466.6667, 3224.8144, 1, 52.108511
6871.3949, 1100., 7870.8705, -1, 48.274665
4088.8889, 933.33333, -1787.0334, 1, 53.209958
5750., 1687.8723, 2822.7273, 1, 51.125322
6933.3333, 933.33333, 7486.7051, -1, 48.853507
5155.5556, 1466.6667, -659.96475, 1, 52.602638
6933.3333, 1733.3333, 5294.459, 1, 51.247461
4830.9311, 1100., 3952.58, 1, 52.811107
4444.4444, 1733.3333, 1463.5895, 1, 52.007351
3750., 737.18058, -1840.9091, 1, 53.611989
6933.3333, 1733.3333, 5700.1479, 1, 51.667476
4088.8889, 1466.6667, 1547.4724, 1, 52.089399
6750., 2089.4673, 5522.7273, 1, 51.811356
6222.2222, 2000., 4188.3782, 1, 51.425337
6577.7778, 1200., 8236.1351, -1, 47.423776
5155.5556, 1200., -1259.5042, 1, 52.742486
6222.2222, 2000., 1193.4444, 1, 51.228702
2750., 862.2228, -2250., 1, 54.717801
6583.8363, 900., 9696.1953, -1, 45.555827
5155.5556, 1466.6667, 2523.9193, 1, 52.374275
5155.5556, 1200., -616.39939, 1, 52.087956
6577.7778, 2266.6667, 1625.8293, 1, 51.176364
6577.7778, 2533.3333, 3125.5996, 1, 51.114269
6577.7778, 1200., 5519.2473, 1, 52.232656
5155.5556, 1466.6667, -671.12971, 1, 52.353617
6577.7778, 2266.6667, 1230.1918, 1, 51.312531
5511.1111, 2266.6667, 2186.1066, 1, 51.477435
6933.3333, 1733.3333, -1272.2165, 1, 52.423166
4183.1787, 1300., 2053.5604, 1, 52.166308
4088.8889, 1466.6667, -786.01223, 1, 52.935939
3250., 1406.7438, 531.81818, 1, 52.376798
4250., 835.83015, -4868.1818, 1, 54.502399
4250., 1267.9231, 3477.2727, 1, 52.420188
6577.7778, 1733.3333, 4976.2778, 1, 52.198876
6250., 1060.3766, 7159.0909, -1, 48.078233
5250., 1602.992, -859.09091, 1, 52.589562
4421.5341, 1900., 2170.5713, 1, 51.758816
6691.1295, 1300., -3284.7363, 1, 52.512338
6750., 2177.4658, 3313.6364, 1, 50.162452
3750., 1083.4156, -613.63636, 1, 53.27466
3750., 974.58633, -1840.9091, 1, 53.51283
6750., 1756.7828, 5522.7273, 1, 51.716376
4800., 1200., 660.8774, 1, 51.778263
3750., 1315.0309, 1840.9091, 1, 52.70165
5250., 1291.1559, 4295.4545, 1, 52.595036
4750., 1493.2402, 2331.8182, 1, 52.38475
4750., 1494.3881, -777.27273, 1, 52.619963
7644.4444, 2266.6667, -1178.4867, 1, 51.642527
7288.8889, 2800., 3374.4993, 1, 50.854544
4750., 1743.0046, 3886.3636, 1, 51.924508
4800., 1733.3333, 785.34689, 1, 51.998315
6933.3333, 1200., 5538.7773, 1, 52.032057
4088.8889, 933.33333, 1450.0237, 1, 51.912755
5866.6667, 666.66667, 9169.9491, -1, 44.498881
7288.8889, 1200., 7381.3241, -1, 49.27735
5866.6667, 400., -4554.1118, 1, 52.185837
7288.8889, 3066.6667, 3658.1066, 1, 50.84349
3733.3333, 933.33333, -3097.2935, 1, 54.178322
5511.1111, 1733.3333, 2476.754, 1, 52.159224
5155.5556, 1466.6667, 1365.9016, 1, 52.474553
4088.8889, 1200., 1086.6435, 1, 52.75791
2996.3398, 1125.2497, -449.45097, 1, 53.538462
4750., 1375.5809, 5440.9091, 1, 53.041235
4750., 1302.4346, 5440.9091, 1, 53.110141
6222.2222, 2000., -841.69711, 1, 52.090014
4800., 1733.3333, 1113.4248, 1, 52.191322
7644.4444, 2800., 4081.9698, 1, 51.548094
3022.2222, 1466.6667, 486.31869, 1, 52.422711
5155.5556, 1200., -1261.3823, 1, 52.465618
3750., 663.60885, -4295.4545, 1, 54.649526
3750., 1522.3849, 1840.9091, 1, 52.01031
5250., 613.02811, -7731.8182, 1, 53.796491
5866.6667, 2000., 4356.9735, 1, 51.854725
5155.5556, 1466.6667, 5620.8297, 1, 52.861405
7250., 2350.1427, 1186.3636, 1, 52.448996
6577.7778, 2266.6667, 2175.3811, 1, 50.916084
4250., 1778.9578, 3477.2727, 1, 51.779946
6250., 1867.9593, 5113.6364, 1, 52.029041
3953.2353, 1823.4419, 2964.9265, 1, 51.692308
7644.4444, 666.66667, 7244.5583, -1, 50.263656
6251.9817, 1100., 5115.2577, 1, 52.271396
8250., 620.62882, -6750., 1, 52.078162
7435.6711, 1700., -3650.2386, 1, 52.49058
4035.9473, 1100., 1981.2832, 1, 52.771694
5705.1057, 634.58177, -7701.8926, 1, 53.538462
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
5866.6667, 1733.3333, -1601.8115, 1, 52.504689
3750., 687.82744, -3068.1818, 1, 54.125565
1588.2299, 700., -2858.8138, 1, 56.092282
4444.4444, 1466.6667, -528.31335, 1, 52.627339
4781.0459, 1300., -2347.0589, 1, 53.223674
6873.6656, 2500., 1124.7816, 1, 51.303449
5250., 528.92179, -6013.6364, 1, 53.277861
3750., 828.37992, -4295.4545, 1, 54.749922
5511.1111, 933.33333, 5872.7854, -1, 48.334577
5449.3915, 1500., 2675.1558, 1, 52.685062
5197.1778, 1900., 850.44728, 1, 52.074829
6636.355, 2500., 5429.745, 1, 51.270405
5616.2544, 700., -2757.0703, 1, 52.452515
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
4902.8154, 1500., 5615.9522, 1, 52.83335
5166.7574, 300., -4227.347, 1, 52.184391
6036.9328, 1100., 4939.3087, 1, 52.194201
6028.4837, 1900., 986.47914, 1, 51.487059
4171.5492, 1500., 4778.3199, 1, 52.501576
3730.3704, 900., -4272.9697, 1, 54.766001
5866.6667, 1733.3333, 3151.5142, 1, 51.116256
4125.2417, 700., -2025.1186, 1, 53.069244
6587.4406, 2100., 3233.8345, 1, 50.769222
6023.0963, 1700., 985.59758, 1, 50.640394
4250., 1253.4474, -695.45455, 1, 53.00356
5521.1284, 1500., 2710.3721, 1, 50.879995
6604.0997, 2100., 3242.0126, 1, 50.080472
5511.1111, 1200., 3948.2452, 1, 52.424896
5247.9746, 700., 7728.8354, -1, 45.178726
3750., 1018.41, -613.63636, 1, 53.305271
3319.1387, 1500., 1629.3954, 1, 52.350763
4866.4469, 1300., 796.32767, 1, 52.608149
4290.4308, 1300., -2106.2115, 1, 53.408641
5817.0199, 700., -6663.1319, 1, 53.471826
5345.7907, 1900., 874.76575, 1, 52.082246
8355.5556, 2533.3333, -1285.4247, 1, 51.343312
3750., 1659.1757, 613.63636, 1, 52.186042
5216.1933, 1100., 4267.7945, 1, 52.454937
3979.6991, 1100., 651.22349, 1, 52.886734
3750., 1639.5523, 4295.4545, 1, 52.002133
3750., 1614.9865, 613.63636, 1, 52.346839
4471.6084, 700., -5122.0241, 1, 54.209468
7160.4745, 2100., 5858.57, 1, 51.396908
4749.0315, 1100., -777.11425, 1, 52.794588
3250., 1342.1483, 531.81818, 1, 52.5524
2769.3197, 500., -4984.7755, 1, 55.135911
6951.519, 900., -5687.6065, 1, 52.87493
6250., 2116.8167, 5113.6364, 1, 51.5404
6283.3066, 1500., -1028.1774, 1, 51.690626
6986.8306, 2500., 5716.4978, 1, 51.427076
5235.4247, 900., -2570.1176, 1, 52.90644
3750., 1540.4651, 613.63636, 1, 52.532915
2088.8882, 700., -3759.9988, 1, 55.679645
2810.088, 900., -2299.1629, 1, 54.434595
7599.3805, 1500., -3730.605, 1, 52.312806
5567.387, 700., -4555.1348, 1, 53.071761
4369.9075, 900., 2145.2273, 1, 51.645569
6750., 564.5855, 9940.9091, -1, 45.807081
5866.6667, 1200., 4795.9469, 1, 52.427573
1750., 1236.2934, -859.09091, 1, 52.812273
5691.2671, 700., -4656.4913, 1, 53.070004
7997.2465, 2700., 1308.6403, 1, 50.791585


==> DataFiles_ForArXiv/Fig_4.3.3_APole_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.3 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
6933.3333, 1466.6667, -3203.2653, 1, 52.531236
5866.6667, 2266.6667, 4365.7063, 1, 51.373449
5250., 1475.5391, 6013.6364, 1, 52.917086
5866.6667, 1733.3333, 2215.8759, 1, 50.333446
4250., 1722.9369, 2086.3636, 1, 51.95525
7250., 1919.4431, 5931.8182, 1, 51.340466
4588.2828, 1100., 5255.6694, 1, 53.292385
5155.5556, 1466.6667, 1010.3729, 1, 51.700781
7621.6763, 2300., 6235.9169, 1, 51.736782
5750., 1779.7254, 940.90909, 1, 52.151603
4088.8889, 933.33333, -1103.2848, 1, 53.198278
5150.3065, 900., 4213.8871, 1, 52.713114
5511.1111, 1733.3333, 1521.3953, 1, 52.223346
7288.8889, 2000., 5696.7994, 1, 52.1146
5155.5556, 1200., -667.88087, 1, 52.153179
5460.5025, 1500., 2680.6103, 1, 51.114841
6222.2222, 1733.3333, 5336.2062, 1, 51.935603
5750., 1687.8723, 2822.7273, 1, 51.125322
6577.7778, 2266.6667, 2020.2093, 1, 51.764857
3750., 1075.3947, -1840.9091, 1, 53.510887
6222.2222, 400., 5221.5146, -1, 50.789366
5511.1111, 1733.3333, 3270.2656, 1, 52.110178
5155.5556, 2000., 1554.1128, 1, 51.856982
7288.8889, 1200., 7544.1636, -1, 49.131798
5511.1111, 1466.6667, -535.19034, 1, 52.128513
4750., 1194.6296, 777.27273, 1, 51.70889
6750., 1443.4746, 5522.7273, 1, 52.176871
4444.4444, 666.66667, -1715.6395, 1, 52.55997
6250., 1043.6234, 7159.0909, -1, 48.1237
4250., 440.97429, -2086.3636, 1, 52.456942
7813.6105, 2100., -1278.5908, 1, 51.077774
4444.4444, 666.66667, -1393.5699, 1, 52.75353
5155.5556, 2000., 1309.7452, 1, 51.821801
5155.5556, 2000., 1058.8359, 1, 51.89658
6933.601, 2300., 3403.7678, 1, 50.381525
4747.1186, 900., -776.80122, 1, 52.021009
6222.2222, 1733.3333, 5075.2828, 1, 51.837799
5866.6667, 2266.6667, 3014.0911, 1, 51.364032
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
6577.7778, 2266.6667, 3959.0822, 1, 51.665743
4444.4444, 1200., -761.25972, 1, 52.934833
4800., 1200., -1217.6724, 1, 52.644381
6222.2222, 2266.6667, 5365.3863, 1, 51.492355
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5299.1147, 1700., 2601.3836, 1, 52.151139
6222.2222, 2000., 4188.3782, 1, 51.425337
6750., 2089.4673, 5522.7273, 1, 51.811356
5559.8668, 1900., 909.79638, 1, 52.067452
6222.2222, 1733.3333, 5038.7591, 1, 52.121869
5511.1111, 1466.6667, -553.08251, 1, 52.122696
4088.8889, 1466.6667, 3399.6483, 1, 52.182644
5866.6667, 666.66667, -2796.3491, 1, 51.942396
6222.2222, 2266.6667, 3386.3813, 1, 51.603859
4427.0315, 1100., 2173.27, 1, 52.664641
6222.2222, 2266.6667, 3680.4049, 1, 51.240634
6933.3333, 1733.3333, 5294.459, 1, 51.247461
5866.6667, 2266.6667, 1577.4854, 1, 51.523198
5817.0199, 700., -6663.1319, 1, 53.471826
5042.3049, 961.11358, -3781.7287, 1, 53.538462
4444.4444, 1200., 2058.8222, 1, 52.688577
5155.5556, 1466.6667, -661.72274, 1, 52.351954
6222.2222, 2000., -734.02425, 1, 52.099774
6069.4141, 700., -2979.5305, 1, 51.962614
4250., 1831.8423, 2086.3636, 1, 51.760303
7058.1361, 2329.2446, 3176.1612, 1, 49.846154
6222.2222, 2000., 3968.7673, 1, 51.32429
4800., 1466.6667, 1834.0754, 1, 51.890204
4293.1104, 1300., 702.50897, 1, 52.282789
5155.5556, 2000., 1285.3767, 1, 51.739198
4088.8889, 933.33333, 1576.1421, 1, 51.87732
6222.2222, 1733.3333, 3772.7013, 1, 50.770405
5155.5556, 2000., 2634.4875, 1, 51.548808
4088.8889, 933.33333, 722.24556, 1, 51.942561
4800., 933.33333, 3793.3526, 1, 52.81791
7288.8889, 933.33333, 8905.7978, -1, 47.893031
3750., 642.87505, -4295.4545, 1, 54.494141
3750., 908.55037, -1840.9091, 1, 53.50804
5250., 1014.0313, 7731.8182, -1, 45.43187
6933.3333, 933.33333, 7665.021, -1, 48.676077
4800., 1200., -1147.7308, 1, 52.612193
5155.5556, 1466.6667, 3611.422, 1, 51.932781
5155.5556, 2000., 2441.3115, 1, 51.668801
5511.1111, 2000., 2352.1255, 1, 51.862712
5155.5556, 2000., 4508.328, 1, 51.683733
5155.5556, 1733.3333, -498.72269, 1, 52.356652
4088.8889, 1733.3333, 2943.1276, 1, 51.997752
4475.9253, 1100., 5126.969, 1, 53.509448
2250., 1147.7041, -1840.9091, 1, 53.909646
3973.0612, 1500., 4550.961, 1, 52.517219
3750., 554.78796, -4295.4545, 1, 54.401676
5511.1111, 1733.3333, 1094.0613, 1, 52.195836
4800., 933.33333, -1211.2439, 1, 52.739616
4800., 1466.6667, 2406.5824, 1, 51.853571
6933.3333, 2266.6667, 4204.4279, 1, 52.129136
6577.7778, 2266.6667, 3842.315, 1, 51.092064
6250., 2391.4873, 3068.1818, 1, 51.194906
8000., 2266.6667, -1195.381, 1, 52.34602
5511.1111, 1466.6667, -613.70545, 1, 52.497562
4750., 1494.3881, -777.27273, 1, 52.619963
3250., 1334.3265, 531.81818, 1, 52.861654
5250., 643.1803, -6013.6364, 1, 53.616131
4750., 1390.5339, -2331.8182, 1, 53.189687
5155.5556, 2000., 2682.9163, 1, 51.536107
4804.1989, 1300., 786.14164, 1, 52.54908
4800., 933.33333, 4403.4834, 1, 52.928085
4088.8889, 1200., -1428.5694, 1, 53.147807
5866.6667, 2000., 3801.114, 1, 51.846075
6222.2222, 1733.3333, 5158.8782, 1, 52.127748
5615.8709, 2144.6532, 2527.1419, 1, 51.692308
4977.9105, 900., 4072.8359, 1, 52.60242
5495.6285, 1500., 2697.854, 1, 50.95181
8414.0682, 3500., 4130.5426, 1, 50.301491
5250., 678.06459, -4295.4545, 1, 53.158928
4800., 2000., 1635.5554, 1, 51.749644
6322.2324, 1500., -1034.5471, 1, 52.671496
6222.2222, 2533.3333, 3474.5557, 1, 51.251694
3628.6359, 1500., 593.77679, 1, 52.45341
6027.4144, 1701.9586, 4520.5608, 1, 51.692308
6207.0098, 2100., 5078.4626, 1, 51.734067
5781.1996, 1900., 946.01447, 1, 51.666615
5879.4397, 1900., 4810.4507, 1, 51.722026
4250., 1825.3864, 3477.2727, 1, 51.723032
6439.6846, 1900., 1053.7666, 1, 50.95459
6933.3333, 1733.3333, -1272.2165, 1, 52.423166
5002.676, 1100., 4093.0985, 1, 52.486782
5775.0975, 1700., 945.01596, 1, 52.325956
4444.4444, 1466.6667, 2685.3855, 1, 52.446289
6250., 1083.0569, 5113.6364, 1, 52.261484
3377.7778, 666.66667, -2841.0476, 1, 54.229554
5511.1111, 933.33333, 9333.8877, -1, 43.39076
4804.801, 1963.8566, 3603.6007, 1, 51.692308
4800., 400., -2600.0707, 1, 52.154622
6008.9944, 500., -4916.45, 1, 52.45415
6222.2222, 1733.3333, -1731.5068, 1, 52.377787
7250., 2571.5261, 3559.0909, 1, 51.966355
5750., 1422.2397, -2822.7273, 1, 52.921368
4250., 1612.073, -695.45455, 1, 52.668106
5185.3153, 900., 4242.5307, 1, 52.50397
5929.2271, 1817.4949, 4446.9203, 1, 51.692308
6118.2916, 1537.0666, 4588.7187, 1, 51.692308
4250., 1557.4455, 4868.1818, 1, 52.493559
3750., 622.61575, -4295.4545, 1, 54.471741
1955.5556, 1200., -993.91832, 1, 53.042215
5155.5556, 1733.3333, 2756.2493, 1, 51.75044
5890.8108, 1900., 963.95086, 1, 51.5841
4088.8889, 1466.6667, -960.36027, 1, 52.872365
7250., 1090.6197, 8304.5455, -1, 48.410038
4750., 1696.904, -777.27273, 1, 52.547961
4250., 1396.8065, 4868.1818, 1, 52.84848
4250., 577.33731, -3477.2727, 1, 53.592236
3250., 1586.9759, 531.81818, 1, 52.13496
4750., 607.43101, -5440.9091, 1, 53.793012
3750., 699.18821, -5522.7273, 1, 55.038627
3750., 658.60084, -4295.4545, 1, 54.541953
6933.3333, 1466.6667, -2338.4525, 1, 52.353378
5750., 1589.076, 940.90909, 1, 50.910607
6577.7778, 1466.6667, -2533.5133, 1, 52.355702
4592.4084, 300., -3757.425, 1, 52.356289
5866.6667, 1733.3333, 3905.772, 1, 51.577876
3542.8389, 1700., 1739.2118, 1, 51.780946
4444.4444, 1733.3333, 2594.0939, 1, 51.827774
6750., 2145.8915, 1104.5455, 1, 50.978582
6250., 1177.3303, 7159.0909, -1, 48.045426
5449.3915, 1500., 2675.1558, 1, 52.685062
3733.3333, 1466.6667, -603.8329, 1, 52.738102
3022.2222, 1200., -1042.1989, 1, 53.563084
4250., 1396.9738, 4868.1818, 1, 52.873755
8355.5556, 2533.3333, -1211.4218, 1, 51.311927
3693.6057, 1300., 1813.2246, 1, 52.763374
5250., 2006.7137, 2577.2727, 1, 51.811476
5250., 1375.9231, 6013.6364, 1, 53.058601
4171.5492, 1500., 4778.3199, 1, 52.501576
4444.4444, 1733.3333, 1316.1439, 1, 52.034353
4250., 1306.6402, 4868.1818, 1, 53.03624
5511.1111, 1733.3333, -1161.8285, 1, 52.41816
2750., 1494.3891, 1350., 1, 51.822301
7109.1088, 1900., -1163.3087, 1, 51.619443
4750., 1489.4422, 5440.9091, 1, 52.764411
3377.7778, 1200., -1404.7499, 1, 53.467786
5750., 1645.1492, 2822.7273, 1, 50.72728
6933.3333, 2000., -1561.4551, 1, 52.08997
5616.2544, 700., -2757.0703, 1, 52.452515
4444.4444, 1733.3333, 1463.5895, 1, 52.007351
2750., 908.38542, -2250., 1, 54.44611
3626.7255, 1100., 593.46418, 1, 52.553059
6933.3333, 2266.6667, 2377.0659, 1, 52.259575
4394.8981, 1100., 719.16514, 1, 52.794557
3750., 1520.492, 3068.1818, 1, 52.293491
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
4250., 876.21886, 2086.3636, 1, 51.672975
5608.2927, 1900., 4588.6031, 1, 51.816341
6250., 2339.0377, 5113.6364, 1, 51.43426
5247.9746, 700., 7728.8354, -1, 45.178726
4830.9311, 1100., 3952.58, 1, 52.811107
6750., 2033.7054, 1104.5455, 1, 50.732492
1750., 1402.2745, -286.36364, 1, 51.898629
6089.5417, 700., -2989.4114, 1, 51.914794
6750., 2268.9685, 1104.5455, 1, 51.098746
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
5750., 756.04833, -2822.7273, 1, 52.481571
5250., 749.91117, 6013.6364, -1, 47.845289
2250., 1395.3639, 368.18182, 1, 52.133985
3334.675, 1064.8876, -1500.6037, 1, 53.538462
3750., 1018.41, -613.63636, 1, 53.305271
4302.0639, 1300., 3519.8705, 1, 52.433444
5054.207, 700., -5789.3643, 1, 53.852651
4750., 416.60095, -6995.4545, 1, 53.160634


==> DataFiles_ForArXiv/Fig_4.3.3_APole_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.3 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
7288.8889, 933.33333, 8905.7978, -1, 47.893031
4800., 933.33333, 3793.3526, 1, 52.81791
5155.5556, 1466.6667, 2434.2699, 1, 51.521438
4427.0315, 1100., 2173.27, 1, 52.664641
4800., 933.33333, 4403.4834, 1, 52.928085
5866.6667, 2266.6667, 4320.2635, 1, 51.376895
6222.2222, 2266.6667, 4233.6694, 1, 51.357239
4444.4444, 1200., -744.87287, 1, 52.924681
5866.6667, 2266.6667, 2237.6563, 1, 51.519342
6577.7778, 2266.6667, 1817.8746, 1, 51.019099
5866.6667, 2000., 1724.7619, 1, 51.50496
4800., 1466.6667, 1161.2161, 1, 51.969681
5511.1111, 1466.6667, 4221.4744, 1, 52.335234
5866.6667, 1733.3333, 1711.3901, 1, 50.987105
5559.8668, 1900., 909.79638, 1, 52.067452
4444.4444, 1200., -761.25972, 1, 52.934833
4088.8889, 933.33333, -728.55675, 1, 53.047304
5299.1147, 1700., 2601.3836, 1, 52.151139
4747.1186, 900., -776.80122, 1, 52.021009
6222.2222, 2000., 4188.3782, 1, 51.425337
4800., 1466.6667, 1834.0754, 1, 51.890204
4804.1989, 1300., 786.14164, 1, 52.54908
4293.1104, 1300., 702.50897, 1, 52.282789
6933.3333, 933.33333, 7665.021, -1, 48.676077
5155.5556, 1466.6667, -461.02727, 1, 52.30657
7469.4456, 1100., 8555.9104, -1, 48.482578
5155.5556, 1466.6667, 1399.1815, 1, 52.566122
5750., 1687.8723, 2822.7273, 1, 51.125322
6871.3949, 1100., 7870.8705, -1, 48.274665
7621.6763, 2300., 6235.9169, 1, 51.736782
4444.4444, 666.66667, -1715.6395, 1, 52.55997
5460.5025, 1500., 2680.6103, 1, 51.114841
6222.2222, 1733.3333, 5336.2062, 1, 51.935603
4250., 440.97429, -2086.3636, 1, 52.456942
4444.4444, 1200., -741.84178, 1, 52.669856
6222.2222, 2266.6667, 3680.4049, 1, 51.240634
6222.2222, 2266.6667, 1620.0206, 1, 51.452657
6222.2222, 1733.3333, 4521.5545, 1, 52.145936
6577.7778, 1733.3333, 4808.7944, 1, 52.199318
6577.7778, 933.33333, 5552.5785, -1, 50.113074
3733.3333, 1200., 698.6749, 1, 52.478439
6222.2222, 2000., 1193.4444, 1, 51.228702
6750., 904.25374, 5522.7273, -1, 50.377127
5155.5556, 1466.6667, 3611.422, 1, 51.932781
5866.6667, 1733.3333, 971.43341, 1, 52.365775
4800., 1733.3333, 1833.8485, 1, 52.133631
4444.4444, 1733.3333, 1391.9148, 1, 51.975267
6222.2222, 2000., 3968.7673, 1, 51.32429
4444.4444, 933.33333, -969.00733, 1, 52.908422
6577.7778, 1733.3333, 5875.5045, 1, 52.166415


==> DataFiles_ForArXiv/Fig_4.3.4_APole_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.4 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4250., 1837.4318, 3477.2727, 1, 51.734644
3733.3333, 1466.6667, 1516.7846, 1, 52.479769
8000., 2533.3333, -1203.7502, 1, 51.807647
4444.4444, 1466.6667, -673.08249, 1, 52.811933
4800., 1466.6667, -999.08604, 1, 52.66476
7621.6763, 2300., 6235.9169, 1, 51.736782
6222.2222, 2000., 5522.3277, 1, 51.897081
5155.5556, 1200., -660.78266, 1, 52.125569
5155.5556, 1466.6667, 2907.1966, 1, 52.315143
5750., 1272.0524, -940.90909, 1, 51.808314
10189.474, 3600., -798.21631, 1, 50.662661
4444.4444, 666.66667, -1445.3879, 1, 52.713713
4750., 1290.0964, 3886.3636, 1, 52.699629
4088.8889, 933.33333, 733.88764, 1, 51.92996
7469.4456, 1100., 8555.9104, -1, 48.482578
4747.1186, 900., -776.80122, 1, 52.021009
4444.4444, 933.33333, -1621.8594, 1, 53.115417
5314.9809, 900., 6088.069, -1, 47.78642
5559.8668, 1900., 909.79638, 1, 52.067452
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
5155.5556, 1200., -617.71507, 1, 52.612545
6593.6567, 1300., -3236.886, 1, 52.547326
5495.6285, 1500., 2697.854, 1, 50.95181
4800., 1200., -726.00723, 1, 52.413322
4088.8889, 666.66667, -1693.9339, 1, 53.13457
5250., 1128.2934, 4295.4545, 1, 52.667761
4444.4444, 666.66667, -1715.6395, 1, 52.55997
5460.5025, 1500., 2680.6103, 1, 51.114841
6933.601, 2300., 3403.7678, 1, 50.381525
5155.5556, 2000., 1285.3767, 1, 51.739198
6933.3333, 933.33333, 6072.5654, -1, 50.227903
4444.4444, 666.66667, -1393.5699, 1, 52.75353
4444.4444, 1466.6667, 2822.3911, 1, 52.067518
4804.1989, 1300., 786.14164, 1, 52.54908
6750., 904.25374, 5522.7273, -1, 50.377127
5511.1111, 1733.3333, 1785.6185, 1, 51.594729
4427.0315, 1100., 2173.27, 1, 52.664641
4750., 1194.6296, 777.27273, 1, 51.70889
5750., 1687.8723, 2822.7273, 1, 51.125322
4444.4444, 666.66667, -1564.2642, 1, 52.464188
6750., 1125.3266, -3313.6364, 1, 52.459465
5750., 1779.7254, 940.90909, 1, 52.151603
4800., 1200., 1244.1831, 1, 51.419451
7813.6105, 2100., -1278.5908, 1, 51.077774
5155.5556, 1466.6667, -461.02727, 1, 52.30657
6222.2222, 1733.3333, 5083.3342, 1, 52.121653
4749.8506, 900., 3886.2414, 1, 52.691246
3733.3333, 1200., -908.13068, 1, 53.108923
5155.5556, 2000., 4508.328, 1, 51.683733
6222.2222, 2000., 1193.4444, 1, 51.228702
5155.5556, 1466.6667, -659.96475, 1, 52.602638
5511.1111, 1466.6667, -636.47343, 1, 52.166114
6871.3949, 1100., 7870.8705, -1, 48.274665
5866.6667, 1466.6667, -536.49013, 1, 51.738212
6686.7828, 1732.89, -1003.0174, 1, 51.692308
6750., 2089.4673, 5522.7273, 1, 51.811356
3733.3333, 933.33333, -1504.1043, 1, 53.624657
5155.5556, 1466.6667, 2434.2699, 1, 51.521438
6250., 1043.6234, 7159.0909, -1, 48.1237
6933.3333, 1733.3333, 5700.1479, 1, 51.667476
6222.2222, 2000., 4188.3782, 1, 51.425337
3750., 737.18058, -1840.9091, 1, 53.611989
6577.7778, 2266.6667, 5297.9889, 1, 51.432545
6577.7778, 1200., 5519.2473, 1, 52.232656
5155.5556, 1466.6667, -629.55319, 1, 52.61753
6577.7778, 2533.3333, 5353.2453, 1, 51.24422
5155.5556, 933.33333, -1272.3235, 1, 52.66943
5155.5556, 1200., -616.39939, 1, 52.087956
5155.5556, 1466.6667, 2523.9193, 1, 52.374275
4444.4444, 933.33333, -679.87101, 1, 52.837114
6577.7778, 2533.3333, 3125.5996, 1, 51.114269
5511.1111, 1200., -1085.5136, 1, 52.558019
4047.292, 1500., 4635.989, 1, 52.504242
7250., 957.48447, 8304.5455, -1, 48.46103
3750., 856.18837, -613.63636, 1, 52.834178
4250., 1267.9231, 3477.2727, 1, 52.420188
7250., 1520.9289, 5931.8182, 1, 51.574073
4088.8889, 1466.6667, -786.01223, 1, 52.935939
5250., 1602.992, -859.09091, 1, 52.589562
6750., 1756.7828, 5522.7273, 1, 51.716376
3750., 974.58633, -1840.9091, 1, 53.51283
3750., 1083.4156, -613.63636, 1, 53.27466
5750., 1201.5386, 4704.5455, 1, 52.474358
12105.263, 1466.6667, -9122.7419, 1, 52.027789
1750., 961.10641, -2577.2727, 1, 55.535439
4750., 1575.7171, 2331.8182, 1, 51.868027
5866.6667, 933.33333, 4373.8855, 1, 51.9386
4088.8889, 933.33333, 1719.4215, 1, 52.908288
4750., 1494.3881, -777.27273, 1, 52.619963
4750., 1493.2402, 2331.8182, 1, 52.38475
4800., 1733.3333, 785.34689, 1, 51.998315
4750., 1743.0046, 3886.3636, 1, 51.924508
7288.8889, 2800., 3374.4993, 1, 50.854544
7250., 2799.1656, 3559.0909, 1, 50.809007
5155.5556, 1466.6667, -1145.6065, 1, 52.696015
9726.3158, 3600., -726.83339, 1, 51.060717
7644.4444, 2266.6667, -1178.4867, 1, 51.642527
4750., 1368.3678, -777.27273, 1, 52.816892
6750., 2145.8915, 1104.5455, 1, 50.978582
5866.6667, 666.66667, 9169.9491, -1, 44.498881
4750., 1465.2896, 5440.9091, 1, 52.803649
5511.1111, 1733.3333, -557.60338, 1, 52.19348
3377.7778, 1200., -1404.7499, 1, 53.467786
3377.7778, 933.33333, -1557.3782, 1, 53.891192
3750., 1285.0116, 1840.9091, 1, 52.767433
3733.3333, 933.33333, -3097.2935, 1, 54.178322
3250., 1139.8915, -531.81818, 1, 53.042983
10652.632, 1200., -7418.0396, 1, 51.899408
7288.8889, 1200., 7381.3241, -1, 49.27735
6497.4336, 1939.3285, 3818.8649, 1, 50.174781
6750., 2562.4559, 5522.7273, 1, 51.266046
5866.6667, 666.66667, -2796.3491, 1, 51.942396
4088.8889, 1200., 1086.6435, 1, 52.75791
5511.1111, 1466.6667, -1169.0855, 1, 52.359279
5155.5556, 1466.6667, 1365.9016, 1, 52.474553
2250., 1432.9738, 368.18182, 1, 51.88532
7288.8889, 3066.6667, 3658.1066, 1, 50.84349
2750., 1196.3588, -1350., 1, 53.572106
5021.1867, 1371.5357, 6778.6021, -1, 46.153846
2996.3398, 1125.2497, -449.45097, 1, 53.538462
1250., 1322.2012, -613.63636, 1, 52.247003
5750., 733.93189, 8468.1818, -1, 45.350757
3022.2222, 1466.6667, 486.31869, 1, 52.422711
4250., 876.21886, 2086.3636, 1, 51.672975
5155.5556, 1200., -1261.3823, 1, 52.465618
3250., 1319.8487, -531.81818, 1, 53.149329
3750., 706.18483, -3068.1818, 1, 53.995728
7644.4444, 2800., 4081.9698, 1, 51.548094
3750., 1190.3736, -1840.9091, 1, 53.469393
5155.5556, 2000., 1484.2337, 1, 51.812435
4800., 1733.3333, 1113.4248, 1, 52.191322
4250., 694.76584, -6259.0909, 1, 54.710092
3750., 1522.3849, 1840.9091, 1, 52.01031
5250., 1581.4946, 4295.4545, 1, 52.094893
6222.2222, 1733.3333, -1948.4394, 1, 52.432254
6659.9651, 291.24509, -4994.9738, 1, 51.692308
3377.7778, 933.33333, -1947.8943, 1, 53.81723
5291.8808, 900., 4329.7207, 1, 52.449568
3250., 760.66505, -2659.0909, 1, 54.340309
3750., 988.54555, -3068.1818, 1, 54.220106
6933.3333, 2800., 2482.7781, 1, 51.119354
5750., 1688.4293, 2822.7273, 1, 51.157368
6577.7778, 2266.6667, 2175.3811, 1, 50.916084
6250., 1867.9593, 5113.6364, 1, 52.029041
1955.5556, 666.66667, -2626.3931, 1, 55.528332
4088.8889, 1466.6667, 1601.6392, 1, 52.13084
5155.5556, 1466.6667, 5620.8297, 1, 52.861405
4250., 1778.9578, 3477.2727, 1, 51.779946
7250., 2350.1427, 1186.3636, 1, 52.448996
6250., 1591.3777, 5113.6364, 1, 51.887088
5250., 373.49924, -6013.6364, 1, 52.556237
7644.4444, 666.66667, 7244.5583, -1, 50.263656
7250., 1971.834, -1186.3636, 1, 51.559789
4088.8889, 1200., -2014.2193, 1, 53.470335
4250., 1697.3597, 3477.2727, 1, 51.918532
4750., 1503.5715, 3886.3636, 1, 52.1449
5866.6667, 1466.6667, -2449.1336, 1, 52.772731
5866.6667, 1733.3333, -1601.8115, 1, 52.504689
8264.6016, 2700., 6761.9467, 1, 50.730184
7435.6711, 1700., -3650.2386, 1, 52.49058
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
4307.079, 1700., 2114.3842, 1, 52.141063
8250., 620.62882, -6750., 1, 52.078162
4250., 636.00501, -4868.1818, 1, 54.179748
6251.9817, 1100., 5115.2577, 1, 52.271396
3733.3333, 1466.6667, 870.97138, 1, 52.256518
5705.1057, 634.58177, -7701.8926, 1, 53.538462
4444.4444, 1200., -2571.0833, 1, 53.551612
4781.0459, 1300., -2347.0589, 1, 53.223674
7750., 2252.3516, -1268.1818, 1, 51.640822
4198.8184, 587.00809, -3149.1138, 1, 53.538462
5750., 1422.2397, -2822.7273, 1, 52.921368
6750., 785.55344, 5522.7273, -1, 50.557659
2250., 1110.5701, -1840.9091, 1, 54.210256
5744.4911, 2100., 940.00763, 1, 51.894233
5443.7459, 900., 4453.9739, 1, 52.384858
4444.4444, 1733.3333, 1316.1439, 1, 52.034353
7344.3587, 2700., 3605.4124, 1, 50.572628
4428.0812, 1100., 5072.1657, 1, 53.40894
6410.874, 1955.1142, 3274.297, 1, 50.582539
6750., 298.30096, -5522.7273, 1, 51.741877
4444.4444, 1733.3333, 901.74176, 1, 52.108173
4504.9071, 500., -6634.4996, 1, 53.843793
4444.4444, 1466.6667, -528.31335, 1, 52.627339
5750., 2090.839, 940.90909, 1, 51.791204
5750., 1777.9763, 940.90909, 1, 52.159027
2250., 1280.0351, -368.18182, 1, 53.04678
3250., 1473.7976, 1595.4545, 1, 52.292377
6008.9944, 500., -4916.45, 1, 52.45415
5511.1111, 933.33333, 5872.7854, -1, 48.334577
4186.3947, 700., -4795.3248, 1, 54.415193
4245.1323, 900., -3473.2901, 1, 54.031056
6750., 345.18325, -5522.7273, 1, 51.891189
6873.6656, 2500., 1124.7816, 1, 51.303449
3733.3333, 1466.6667, 2598.2412, 1, 52.125063
7498.9181, 1500., -3681.2871, 1, 52.430905
3250., 1682.5252, 1595.4545, 1, 51.752292
5866.6667, 666.66667, -4931.9002, 1, 52.974466
6250., 227.25924, -5113.6364, 1, 51.629263
5250., 1475.5391, 6013.6364, 1, 52.917086
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
7644.4444, 2800., 2230.0925, 1, 50.545839
4750., 805.34947, -5440.9091, 1, 54.218638
3213.7446, 900., -3681.1984, 1, 54.866743
6036.9328, 1100., 4939.3087, 1, 52.194201
7358.428, 1700., -3612.3192, 1, 52.514286
5166.7574, 300., -4227.347, 1, 52.184391
2750., 1308.1988, -1350., 1, 53.324922
3444.0115, 1100., -1690.6966, 1, 53.637586
6250., 546.35283, 9204.5455, -1, 45.65324
6750., 1039.961, -3313.6364, 1, 52.403502
4171.5492, 1500., 4778.3199, 1, 52.501576
3750., 1528.9656, 4295.4545, 1, 52.177907
7644.4444, 933.33333, -5685.3925, 1, 52.516618
6750., 806.74665, 5522.7273, -1, 50.518236
3730.3704, 900., -4272.9697, 1, 54.766001
2250., 1510.7452, 1104.5455, 1, 51.410478
4758.1144, 1500., 2335.8016, 1, 52.345233
7544.924, 2300., -1234.6239, 1, 51.755259
5537.8442, 724.56477, -5814.7364, 1, 53.538462
4125.2417, 700., -2025.1186, 1, 53.069244
5866.6667, 1733.3333, 3151.5142, 1, 51.116256
6587.4406, 2100., 3233.8345, 1, 50.769222
6028.4837, 1900., 986.47914, 1, 51.487059
2750., 1250.9601, -450., 1, 53.148382
2750., 1283.8656, -450., 1, 53.054777
4444.4444, 1200., -424.85382, 1, 52.880454
6250., 2073.6259, 5113.6364, 1, 51.589238
2750., 861.12225, -3150., 1, 55.050708
6604.0997, 2100., 3242.0126, 1, 50.080472
3250., 1586.9759, 531.81818, 1, 52.13496
5511.1111, 1200., 3948.2452, 1, 52.424896
5521.1284, 1500., 2710.3721, 1, 50.879995
3457.1592, 1700., 1697.1509, 1, 51.72775
6023.0963, 1700., 985.59758, 1, 50.640394
5250., 643.1803, -6013.6364, 1, 53.616131
2750., 1606.3488, 2250., 1, 51.218998
5247.9746, 700., 7728.8354, -1, 45.178726
4750., 416.60095, -6995.4545, 1, 53.160634
5750., 1589.076, 940.90909, 1, 50.910607
4750., 1663.4827, -777.27273, 1, 52.617468
7750., 2107.6506, -1268.1818, 1, 51.257253
3319.1387, 1500., 1629.3954, 1, 52.350763
6250., 1857.7767, 5113.6364, 1, 52.028525
5750., 1827.9984, 4704.5455, 1, 52.044687
2250., 1046.2027, -1840.9091, 1, 54.27308
1750., 1402.2745, -286.36364, 1, 51.898629
5250., 1413.314, 6013.6364, 1, 53.00866
3750., 1639.5523, 4295.4545, 1, 52.002133
5817.0199, 700., -6663.1319, 1, 53.471826
3507.621, 700., -4017.8205, 1, 54.841598
4750., 327.72358, -3886.3636, 1, 52.470923
4290.4308, 1300., -2106.2115, 1, 53.408641
4750., 577.14997, -6995.4545, 1, 54.012312
3750., 1504.1024, 613.63636, 1, 52.530631
4250., 1079.3665, -2086.3636, 1, 53.326313
4516.6565, 1500., -739.08925, 1, 52.699213
3750., 1525.5564, 4295.4545, 1, 52.226217
8355.5556, 2533.3333, -1285.4247, 1, 51.343312
6250., 1177.3303, 7159.0909, -1, 48.045426
5216.1933, 1100., 4267.7945, 1, 52.454937
3750., 1659.1757, 613.63636, 1, 52.186042
7200.4434, 2700., 5891.2719, 1, 51.099054
4931.3688, 1700., 2420.8538, 1, 51.814467
7750., 481.56091, 11413.636, -1, 46.347803
3250., 1342.1483, 531.81818, 1, 52.5524
3979.6991, 1100., 651.22349, 1, 52.886734
7250., 1847.8193, -1186.3636, 1, 50.913938
4250., 1396.8065, 4868.1818, 1, 52.84848
4339.7442, 500., -4970.9798, 1, 53.751646
10189.474, 3866.6667, 4487.2261, 1, 51.124041
5257.7501, 1500., 6022.5138, 1, 52.88096
5250., 1181.8236, 4295.4545, 1, 52.648432
7250., 2598.6454, 5931.8182, 1, 51.303246
3250., 1264.1698, -1595.4545, 1, 53.571295
4471.6084, 700., -5122.0241, 1, 54.209468
4088.8889, 666.66667, -5667.3125, 1, 54.694494
4749.0315, 1100., -777.11425, 1, 52.794588
4250., 1414.4234, 4868.1818, 1, 52.86666
4969.7653, 900., 4066.1716, 1, 52.793309
7250., 2571.5261, 3559.0909, 1, 51.966355
3250., 1071.9261, -1595.4545, 1, 53.709269
7250., 1497.7458, -3559.0909, 1, 52.451639
7160.4745, 2100., 5858.57, 1, 51.396908
4750., 701.1014, -5440.9091, 1, 54.016214
5340.0987, 1300., 7864.5091, -1, 45.626106
8711.1111, 2533.3333, -1193.3663, 1, 50.633959
3377.7778, 933.33333, -2837.6331, 1, 54.422903
6612.9591, 2100., 5410.6029, 1, 51.539449
4088.8889, 1466.6667, 2071.223, 1, 52.110942
3684.5256, 1500., -602.92238, 1, 52.781478
7871.0101, 3100., 6439.9174, 1, 50.811477
4432.6978, 1700., 725.35056, 1, 52.15559
6830.2661, 2300., 5588.3996, 1, 51.630636
7599.3805, 1500., -3730.605, 1, 52.312806
3750., 1424.2869, 1840.9091, 1, 52.124337
3750., 1540.4651, 613.63636, 1, 52.532915
5750., 554.99551, 4704.5455, -1, 50.438257
6986.8306, 2500., 5716.4978, 1, 51.427076
3827.8657, 1500., -626.37803, 1, 52.778518
6283.3066, 1500., -1028.1774, 1, 51.690626
6750., 1173.2601, 5522.7273, 1, 51.910632
6750., 572.78548, -7731.8182, 1, 52.718231
5567.387, 700., -4555.1348, 1, 53.071761
5538.5928, 1700., 906.31519, 1, 51.688368
5866.6667, 1200., 4795.9469, 1, 52.427573
4911.8306, 1300., 803.7541, 1, 52.592252
6181.2153, 1500., -3034.4148, 1, 52.810708
4369.9075, 900., 2145.2273, 1, 51.645569
3750., 769.3664, -3068.1818, 1, 54.069774
5691.2671, 700., -4656.4913, 1, 53.070004
6750., 564.5855, 9940.9091, -1, 45.807081
1750., 1236.2934, -859.09091, 1, 52.812273
7997.2465, 2700., 1308.6403, 1, 50.791585
3866.1093, 1700., 1897.9082, 1, 52.074081


==> DataFiles_ForArXiv/Fig_4.3.4_APole_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.4 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
5866.6667, 2266.6667, 4365.7063, 1, 51.373449
6933.3333, 1466.6667, -3203.2653, 1, 52.531236
6750., 2303.0939, 1104.5455, 1, 51.787087
4289.2562, 1500., 3509.3914, 1, 52.200982
6577.7778, 1200., 8236.1351, -1, 47.423776
5750., 1779.7254, 940.90909, 1, 52.151603
5750., 1687.8723, 2822.7273, 1, 51.125322
6066.9077, 1900., 992.76671, 1, 51.40647
7250., 1919.4431, 5931.8182, 1, 51.340466
5750., 1547.4376, 4704.5455, 1, 52.010822
6577.7778, 2533.3333, 2044.9164, 1, 51.31532
4444.4444, 666.66667, -1715.6395, 1, 52.55997
4250., 1271.5356, 3477.2727, 1, 52.421586
4088.8889, 933.33333, -728.55675, 1, 53.047304
5460.5025, 1500., 2680.6103, 1, 51.114841
6180.3975, 900., 9102.04, -1, 45.475874
5155.5556, 933.33333, -1219.7596, 1, 51.926092
4800., 1466.6667, 4494.039, 1, 52.62962
7288.8889, 2000., 5765.0978, 1, 51.111245
5155.5556, 2000., 1835.5461, 1, 51.700915
7288.8889, 1200., 7544.1636, -1, 49.131798
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
5866.6667, 1733.3333, 1526.7141, 1, 51.168771
4750., 1194.6296, 777.27273, 1, 51.70889
5155.5556, 933.33333, -1272.3235, 1, 52.66943
7288.8889, 2800., 3374.4993, 1, 50.854544
5866.6667, 1466.6667, -2687.9821, 1, 52.846771
6750., 1125.3266, -3313.6364, 1, 52.459465
5155.5556, 2000., 1058.8359, 1, 51.89658
3750., 737.18058, -1840.9091, 1, 53.611989
6577.7778, 2266.6667, 3959.0822, 1, 51.665743
5314.9809, 900., 6088.069, -1, 47.78642
6933.601, 2300., 3403.7678, 1, 50.381525
4747.1186, 900., -776.80122, 1, 52.021009
5866.6667, 666.66667, -2796.3491, 1, 51.942396
4453.6446, 1300., 5101.4475, 1, 53.047818
5511.1111, 2000., 918.92505, 1, 51.786984
6222.2222, 2000., 4188.3782, 1, 51.425337
4427.0315, 1100., 2173.27, 1, 52.664641
4750., 1321.173, 3886.3636, 1, 52.377471
5559.8668, 1900., 909.79638, 1, 52.067452
5299.1147, 1700., 2601.3836, 1, 52.151139
5155.5556, 1466.6667, -461.02727, 1, 52.30657
5866.6667, 1733.3333, -1401.365, 1, 52.480519
7058.1361, 2329.2446, 3176.1612, 1, 49.846154
4250., 1239.9919, 2086.3636, 1, 52.670293
5866.6667, 1733.3333, -1601.8115, 1, 52.504689
7250., 2558.1154, 3559.0909, 1, 51.771507
3949.1432, 1100., 646.22343, 1, 52.383359
4088.8889, 933.33333, 1576.1421, 1, 51.87732
4293.1104, 1300., 702.50897, 1, 52.282789
5511.1111, 1733.3333, 1208.9255, 1, 51.701444
5155.5556, 2000., 1014.5585, 1, 51.883186
4800., 1466.6667, 1834.0754, 1, 51.890204
4444.4444, 1466.6667, -673.08249, 1, 52.811933
3750., 908.55037, -1840.9091, 1, 53.50804
4750., 879.18498, 3886.3636, 1, 52.675032
5250., 299.25956, -6013.6364, 1, 52.167446
2250., 1349.5349, -368.18182, 1, 52.588433
3377.7778, 1466.6667, -741.62387, 1, 52.885263
5155.5556, 1733.3333, 1991.9774, 1, 51.685432
5511.1111, 1466.6667, 4221.4744, 1, 52.335234
6933.3333, 933.33333, 7665.021, -1, 48.676077
4088.8889, 933.33333, 958.97362, 1, 52.915365
6222.2222, 1733.3333, 4047.3623, 1, 52.438095
5155.5556, 1466.6667, 3611.422, 1, 51.932781
2250., 1147.7041, -1840.9091, 1, 53.909646
3250., 1334.3265, 531.81818, 1, 52.861654
3733.3333, 1200., -1759.0662, 1, 53.575172
3973.0612, 1500., 4550.961, 1, 52.517219
5239.8886, 1900., 2572.3089, 1, 51.968249
6250., 2391.4873, 3068.1818, 1, 51.194906
5511.1111, 1466.6667, -613.70545, 1, 52.497562
6933.3333, 2533.3333, 3775.7879, 1, 51.458925
6479.7563, 2100., 3180.9713, 1, 52.31794
4800., 1466.6667, 2406.5824, 1, 51.853571
6577.7778, 2266.6667, 3842.315, 1, 51.092064
6358.5586, 2300., 3121.4742, 1, 51.597441
5323.7716, 1500., -871.16262, 1, 52.611473
4750., 1390.5339, -2331.8182, 1, 53.189687
5250., 643.1803, -6013.6364, 1, 53.616131
2250., 1385.8154, -368.18182, 1, 52.557929
6222.2222, 1733.3333, 5158.8782, 1, 52.127748
4804.1989, 1300., 786.14164, 1, 52.54908
5495.6285, 1500., 2697.854, 1, 50.95181
5155.5556, 2000., 2682.9163, 1, 51.536107
5511.1111, 1466.6667, -606.58627, 1, 52.153625
5894.7513, 1700., 2893.787, 1, 50.390613
4800., 933.33333, 4403.4834, 1, 52.928085
5250., 678.06459, -4295.4545, 1, 53.158928
4444.4444, 1466.6667, -652.88308, 1, 52.666278
5507.0891, 1100., 8110.4403, -1, 45.52601
6222.2222, 2533.3333, 3474.5557, 1, 51.251694
5626.4321, 1100., -2762.0667, 1, 52.892265
4800., 2000., 1635.5554, 1, 51.749644
5781.1996, 1900., 946.01447, 1, 51.666615
4411.7188, 700., -3609.5881, 1, 53.740831
4830.6319, 1700., 2371.4011, 1, 51.846004
5775.0975, 1700., 945.01596, 1, 52.325956
5002.676, 1100., 4093.0985, 1, 52.486782
5511.1111, 2266.6667, 2029.1166, 1, 51.48532
2311.1111, 933.33333, -2103.3572, 1, 54.466558
5250., 1913.8746, 4295.4545, 1, 51.864547
5345.7907, 1900., 874.76575, 1, 52.082246
6439.6846, 1900., 1053.7666, 1, 50.95459
4168.995, 700., -682.19918, 1, 52.117918
6118.2916, 1537.0666, 4588.7187, 1, 51.692308
7288.8889, 1200., 7381.3241, -1, 49.27735
6577.7778, 2266.6667, 2836.8259, 1, 50.886939
5185.3153, 900., 4242.5307, 1, 52.50397
3213.7446, 900., -3681.1984, 1, 54.866743
1955.5556, 1200., -993.91832, 1, 53.042215
4804.801, 1963.8566, 3603.6007, 1, 51.692308
5929.2271, 1817.4949, 4446.9203, 1, 51.692308
4088.8889, 1466.6667, -960.36027, 1, 52.872365
5511.1111, 1200., 7696.9034, -1, 46.138215
4245.1323, 900., -3473.2901, 1, 54.031056
5511.1111, 400., -2788.0081, 1, 52.037335
4800., 1733.3333, 719.71657, 1, 52.05784
4250., 1675.0201, 695.45455, 1, 52.191188
4250., 1396.8065, 4868.1818, 1, 52.84848
7864.0533, 2529.29, -1179.608, 1, 51.692308
4250., 1501.7739, 4868.1818, 1, 52.560236
4750., 607.43101, -5440.9091, 1, 53.793012
4750., 1368.3678, -777.27273, 1, 52.816892
5890.8108, 1900., 963.95086, 1, 51.5841
3250., 1342.1483, 531.81818, 1, 52.5524
3319.1387, 1500., 1629.3954, 1, 52.350763
5155.5556, 1733.3333, 2756.2493, 1, 51.75044
4250., 1430.0556, 695.45455, 1, 52.284063
6933.3333, 1466.6667, -2338.4525, 1, 52.353378
5750., 2076.2299, 2822.7273, 1, 51.456672
2750., 1073.0133, -1350., 1, 54.016789
6750., 2284.9226, 5522.7273, 1, 51.449254
7457.528, 1300., 8542.2593, -1, 48.387132
5866.6667, 666.66667, -3341.3934, 1, 52.444294
5866.6667, 1733.3333, 3905.772, 1, 51.577876
4444.4444, 1733.3333, 2594.0939, 1, 51.827774
2250., 931.39438, -2577.2727, 1, 54.840371
2750., 940.90842, -3150., 1, 54.983386
4250., 1586.9901, 4868.1818, 1, 52.421386
4413.1973, 1100., 722.15955, 1, 52.793685
4088.8889, 933.33333, 1450.0237, 1, 51.912755
6750., 2145.8915, 1104.5455, 1, 50.978582
4592.4084, 300., -3757.425, 1, 52.356289
4750., 443.6824, -3886.3636, 1, 52.904168
3553.1308, 1676.02, 3730.7874, 1, 51.692308
4088.8889, 400., -1833.7732, 1, 52.303204
6577.7778, 1733.3333, -644.75773, 1, 52.375439
3022.2222, 1200., -1042.1989, 1, 53.563084
1600., 666.66667, -2479.8584, 1, 56.641149
8250., 2788.9155, 4050., 1, 52.521063
3733.3333, 1466.6667, -603.8329, 1, 52.738102
7644.4444, 2800., 2518.0524, 1, 51.641626
8355.5556, 2533.3333, -1211.4218, 1, 51.311927
4976.9928, 1300., 814.417, 1, 52.756121
6673.5763, 900., -3276.1193, 1, 52.041673
4444.4444, 1466.6667, 423.57691, 1, 52.572335
5250., 1192.9145, 4295.4545, 1, 52.386896
5866.6667, 1466.6667, -2144.4236, 1, 52.618103
4750., 1506.9933, 3886.3636, 1, 52.151442
4800., 1733.3333, 3828.0798, 1, 51.927484
3750., 834.00979, -4295.4545, 1, 54.79248
4444.4444, 1733.3333, 1316.1439, 1, 52.034353
4800.3038, 1100., -785.50426, 1, 52.357618
7250., 2350.1427, 1186.3636, 1, 52.448996
4250., 1306.6402, 4868.1818, 1, 53.03624
4307.079, 1700., 2114.3842, 1, 52.141063
3750., 1659.1757, 613.63636, 1, 52.186042
6933.3333, 2000., -1561.4551, 1, 52.08997
5511.1111, 1733.3333, -1161.8285, 1, 52.41816
5511.1111, 933.33333, 6346.4273, -1, 47.864109
7253.0691, 2100., -1186.8659, 1, 51.776722
7750., 711.43513, -6340.9091, 1, 52.340445
4183.1787, 1300., 2053.5604, 1, 52.166308
4250., 694.76584, -6259.0909, 1, 54.710092
3750., 1579.9796, 613.63636, 1, 52.202516
5750., 1347.8234, 4704.5455, 1, 52.439623
7095.3976, 1947.0341, -1064.3096, 1, 51.692308
7746.3938, 2500., 1267.5917, 1, 50.926971
6933.3333, 2266.6667, 2377.0659, 1, 52.259575
4394.8981, 1100., 719.16514, 1, 52.794557
5616.2544, 700., -2757.0703, 1, 52.452515
5567.387, 700., -4555.1348, 1, 53.071761
6577.7778, 1733.3333, 5042.7201, 1, 52.139692
3250., 1010.4631, -2659.0909, 1, 54.350063
3377.7778, 1200., -1404.7499, 1, 53.467786
5250., 484.81875, 7731.8182, -1, 45.348527
5750., 697.10454, -6586.3636, 1, 53.498825
5250., 1461.4907, 4295.4545, 1, 52.140742
2750., 908.38542, -2250., 1, 54.44611
5608.2927, 1900., 4588.6031, 1, 51.816341
4444.4444, 1733.3333, 1463.5895, 1, 52.007351
4750., 1144.6906, 777.27273, 1, 51.486979
3626.7255, 1100., 593.46418, 1, 52.553059
3250., 533.96688, -4786.3636, 1, 54.983045
6250., 2073.6259, 5113.6364, 1, 51.589238
5247.9746, 700., 7728.8354, -1, 45.178726
4047.292, 1500., 4635.989, 1, 52.504242
2750., 1364.6805, 450., 1, 52.383996
5197.1778, 1900., 850.44728, 1, 52.074829
2750., 1190.71, -450., 1, 53.408911
5250., 528.92179, -6013.6364, 1, 53.277861
4250., 737.33217, -2086.3636, 1, 53.057766
5250., 613.02811, -7731.8182, 1, 53.796491
6906.6214, 1700., -1130.1744, 1, 51.255397
4250., 1647.8801, 3477.2727, 1, 51.999806
6750., 2033.7054, 1104.5455, 1, 50.732492
4830.9311, 1100., 3952.58, 1, 52.811107
4250., 876.21886, 2086.3636, 1, 51.672975
7288.8889, 2000., -843.38154, 1, 52.35494
7276.3556, 2500., 5953.3818, 1, 51.174777
7644.4444, 1466.6667, 6422.8945, 1, 51.942204
6193.2944, 2100., 3040.3445, 1, 51.140104
6089.5417, 700., -2989.4114, 1, 51.914794
7250., 1971.834, -1186.3636, 1, 51.559789
6750., 2268.9685, 1104.5455, 1, 51.098746
3750., 1535.2861, 613.63636, 1, 52.529209
3120.3536, 1100., -510.60332, 1, 53.170167
2250., 1027.167, -1840.9091, 1, 54.170138
3377.7778, 933.33333, -1308.9733, 1, 53.492056
3702.3528, 1300., 1817.5187, 1, 52.281532
5750., 924.74123, -4704.5455, 1, 53.329904
5021.1867, 1371.5357, 6778.6021, -1, 46.153846
6250., 931.39413, -5113.6364, 1, 53.140325
1750., 1402.2745, -286.36364, 1, 51.898629
3733.3333, 933.33333, -788.81146, 1, 53.001572
6222.2222, 2533.3333, 2963.0251, 1, 51.247431
8135.4583, 2700., 6656.2841, 1, 50.792398
6936.7638, 2700., 3405.3204, 1, 50.916499
5750., 756.04833, -2822.7273, 1, 52.481571
2750., 1207.8384, -450., 1, 53.344107
4750., 1195.4602, 777.27273, 1, 52.771678
5750., 699.23349, -6586.3636, 1, 53.508796
2250., 1395.3639, 368.18182, 1, 52.133985
4444.4444, 933.33333, -414.08792, 1, 52.854747
3250., 1458.9515, -531.81818, 1, 52.749966
1793.2022, 900., -2640.8978, 1, 55.457566
4302.0639, 1300., 3519.8705, 1, 52.433444
5705.1057, 634.58177, -7701.8926, 1, 53.538462
5054.207, 700., -5789.3643, 1, 53.852651
2996.3398, 1125.2497, -449.45097, 1, 53.538462


==> DataFiles_ForArXiv/Fig_4.3.4_APole_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  APole region of Fig. 4.3.4 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4800., 933.33333, 4403.4834, 1, 52.928085
6577.7778, 2266.6667, 1817.8746, 1, 51.019099
6933.601, 2300., 3403.7678, 1, 50.381525
4427.0315, 1100., 2173.27, 1, 52.664641
5866.6667, 2000., 1724.7619, 1, 51.50496
4444.4444, 1200., -744.87287, 1, 52.924681
4444.4444, 1466.6667, 1810.6079, 1, 52.008126
4444.4444, 933.33333, 3396.0617, 1, 52.619109
5299.1147, 1700., 2601.3836, 1, 52.151139
4088.8889, 933.33333, -728.55675, 1, 53.047304
6933.3333, 933.33333, 7285.2828, -1, 49.057859
5866.6667, 2266.6667, 2237.6563, 1, 51.519342
6222.2222, 2266.6667, 4233.6694, 1, 51.357239
5866.6667, 2266.6667, 1952.9427, 1, 51.563796
6750., 1443.4746, 5522.7273, 1, 52.176871
4293.1104, 1300., 702.50897, 1, 52.282789
4747.1186, 900., -776.80122, 1, 52.021009
7813.6105, 2100., -1278.5908, 1, 51.077774
6933.3333, 933.33333, 7665.021, -1, 48.676077
4750., 1321.173, 3886.3636, 1, 52.377471
4444.4444, 666.66667, -1715.6395, 1, 52.55997
6750., 1125.3266, -3313.6364, 1, 52.459465
4804.1989, 1300., 786.14164, 1, 52.54908
5750., 1779.7254, 940.90909, 1, 52.151603
5250., 1128.2934, 4295.4545, 1, 52.667761
5511.1111, 1466.6667, 3120.4975, 1, 51.210982
5460.5025, 1500., 2680.6103, 1, 51.114841
6871.3949, 1100., 7870.8705, -1, 48.274665
7469.4456, 1100., 8555.9104, -1, 48.482578
5866.6667, 2266.6667, 3014.0911, 1, 51.364032
7621.6763, 2300., 6235.9169, 1, 51.736782
6593.6567, 1300., -3236.886, 1, 52.547326
5750., 1687.8723, 2822.7273, 1, 51.125322
4444.4444, 933.33333, -969.00733, 1, 52.908422
4444.4444, 933.33333, -1572.3443, 1, 52.888398
4088.8889, 933.33333, 757.49613, 1, 52.050961
6222.2222, 2000., 1193.4444, 1, 51.228702
6577.7778, 2266.6667, 2020.2093, 1, 51.764857
5155.5556, 1466.6667, 3611.422, 1, 51.932781
6577.7778, 1733.3333, 5875.5045, 1, 52.166415


==> DataFiles_ForArXiv/Fig_4.4.2_StauCoann_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 4.4.2 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
446.74258, 500., -1827.5833, 1, 25.848095
628.99435, 500., -1955.6006, 1, 34.634562
317.12901, 532., -1621.1635, 1, 19.26519
335.99772, 603.14669, -1653.5468, 1, 19.718588
249.96234, 934.43581, -1387.291, 1, 11.076923
345.71906, 615.45122, -1653.6978, 1, 20.252223
353.2364, 673.89948, -1664.5098, 1, 20.111875
262.08635, 900., -2101.456, -1, 10.018001
463.22587, 692.65528, -2355.7676, 1, 20.682534
418.0939, 756.35174, -1992.2875, 1, 20.560472
460.76732, 900., -2337.347, 1, 19.258086
244.49511, 784.96578, -1909.0866, 1, 10.265868
447.25991, 776.02469, -2268.9803, 1, 19.955012
448.03471, 826.49675, -2113.8054, 1, 20.608614
230.7136, 656.94626, -1958.8881, 1, 10.437519
400.93292, 695.57051, -1921.9143, 1, 20.549063
434.79377, 868., -2034.8349, 1, 20.169724
469.79162, 924., -1995.6748, 1, 21.880169
259.51538, 900.86181, -2296.7111, -1, 9.2307692
369.89427, 711.55266, -1775.2427, 1, 19.753529
401.61671, 961.37011, -1626.5477, 1, 20.307692
888.88889, 666.66667, -2523.8194, 1, 38.133768
426.06315, 747.09753, -1978.717, 1, 21.224418
222.0081, 697.48295, -1694.3834, 1, 10.844935
445.02058, 839.6245, -2107.577, 1, 20.493694
346.53181, 704.79425, -1658.8527, 1, 19.498019
525.84268, 1100., -1118.6108, 1, 31.472932
596.94868, 1100., -1269.8727, 1, 34.089919
303.16555, 790.62226, -2235.7173, 1, 12.552459
424.2215, 668.03037, -1797.4329, 1, 23.373781
295.09048, 786.28487, -2357.8669, 1, 11.674073
876.11518, 1100., -3010.6503, 1, 30.062891
208.74655, 779.04535, -2097.9028, 1, 7.3846154
274.95225, 900., -2654.539, -1, 9.0933806
212.70362, 773.84739, -1682.6448, 1, 9.2991642
402.45741, 716.0545, -1870.4453, 1, 20.924988
239.09913, 700., -2621.396, -1, 8.8054498
244.3512, 700., -2359.0998, -1, 10.052709
256.07548, 885.67052, -2266.268, -1, 9.2307692
232.58578, 634.06574, -1711.2321, 1, 12.191207
263.41351, 900., -2629.3457, -1, 8.461916
487.96319, 808.01752, -2042.9397, 1, 23.530257
509.99066, 829.95715, -2085.3157, 1, 24.092202
213.95422, 671.64299, -1725.8783, 1, 10.078232
229.87825, 700.97991, -1834.8617, 1, 10.642612
222.33279, 716.8099, -1703.8471, 1, 10.583897
252.67911, 763.68902, -2387.8176, 1, 9.2307692
248.09787, 700., -2476.4678, -1, 9.8016674
210.14299, 689.72474, -1803.0592, 1, 9.641983
208.19259, 626.29114, -1761.8909, 1, 9.9731632
259.29995, 677.07131, -1915.6971, 1, 12.509143
211.90452, 630.49779, -1815.4921, 1, 9.9859267
458.25012, 656.47076, -1772.7639, 1, 25.691222
476.68039, 682.79783, -1753.8012, 1, 26.630803
227.82385, 614.59203, -1754.0735, 1, 11.563257
205.43931, 634.26608, -1783.5673, 1, 9.7199442
210.68186, 668.25879, -1774.5235, 1, 9.9052231
235.82788, 596.92306, -1711.5877, 1, 12.704829
292.43268, 780.82359, -2073.4863, 1, 12.799958
357.47986, 668.68342, -1710.5317, 1, 20.035838
271.58511, 775.56575, -1831.0283, 1, 12.631583
346.42983, 683.68897, -1737.1316, 1, 18.864807
229.95485, 692.4824, -1955.6354, 1, 10.304491
337.18809, 728.98646, -1659.0871, 1, 18.488683
223.2065, 712.31232, -1799.7735, 1, 10.102096
221.10603, 661.73912, -1702.7382, 1, 11.030723
292.63371, 776.52767, -2016.2027, 1, 12.951069
481.00078, 727.07039, -1879.9441, 1, 25.313607
225.8766, 745.16957, -1842.4465, 1, 9.7350345
220.2668, 707.38396, -1638.9515, 1, 10.638642
373.03446, 754.41467, -1879.6252, 1, 18.827165
259.58415, 693.02619, -1852.7483, 1, 12.479696
205.58457, 687.51678, -1704.8052, 1, 9.6679096
409.87635, 690.83483, -1964.8207, 1, 20.800913
222.35707, 714.88199, -1606.9188, 1, 10.880297
226.48938, 677.57924, -1736.5218, 1, 10.97577
209.17949, 659.60306, -1715.7507, 1, 10.004708
229.66318, 736.26379, -1907.2541, 1, 9.811823
360.47695, 612.05355, -1641.0545, 1, 21.395408
433.67133, 689.57413, -1786.9126, 1, 23.784829
375.76464, 713.38212, -1806.9601, 1, 19.817801
279.80436, 736.61943, -1865.2752, 1, 13.417443
390.90857, 793.8877, -1980.69, 1, 18.860709
214.57041, 703.48606, -1696.557, 1, 10.19505
232.67707, 734.79521, -1839.8396, 1, 10.326873
236.05911, 726.81778, -1888.1328, 1, 10.386549
226.8509, 693.39472, -2421.0248, -1, 8.7743301
237.37653, 726.84966, -1914.9955, 1, 10.595138
215.31206, 698.98338, -1657.3543, 1, 10.570088
259.90712, 689.35333, -1787.8141, 1, 12.828732
390.41716, 751.16501, -1838.392, 1, 20.203732
234.97045, 729.04219, -1744.2853, 1, 11.054761
206.88081, 658.67024, -1816.1704, 1, 9.4970417
218.9158, 732.41923, -1703.7864, 1, 9.9036523
214.68179, 711.25568, -1661.3136, 1, 10.05361
387.01625, 745.66125, -1878.3875, 1, 19.697322
265.36618, 835.87355, -2075.6837, 1, 10.623039
204.9229, 624.75136, -1813.0367, 1, 9.7349264
400.84559, 768.64249, -1905.2204, 1, 20.222478
219.86865, 605.3755, -1911.2896, 1, 10.495628
365.08516, 633.54941, -1748.3646, 1, 20.553216
216.26598, 707.26805, -1688.3155, 1, 10.272745
231.25278, 700.58072, -1922.5768, 1, 10.410386
367.31173, 617.70151, -1792.0941, 1, 20.435324
214.36399, 685.89451, -1742.7296, 1, 10.124979
297.54389, 671.54494, -2382.1467, 1, 12.480919
276.34709, 807.57463, -2281.6219, 1, 10.660262
316.56383, 911.02958, -1387.3165, 1, 17.001689
315.58063, 708.01726, -2365.2771, 1, 13.265342
295.75425, 654.83808, -2199.496, 1, 13.303182


==> DataFiles_ForArXiv/Fig_4.4.2_StauCoann_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 4.4.2 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
242.28211, 700., -2101.2467, -1, 11.062371
356.3913, 623.09693, -1682.0436, 1, 20.530559
429.58624, 769.58365, -2008.1141, 1, 20.94136
345.71906, 615.45122, -1653.6978, 1, 20.252223
420.77789, 803.08023, -1982.9522, 1, 20.349482
429.58624, 769.58365, -2008.1141, 1, 20.94136
358.68279, 623.66085, -1696.3293, 1, 20.517902
335.99772, 603.14669, -1653.5468, 1, 19.718588
230.33501, 700., -2148.3975, 1, 9.4942426
424.9416, 752.58962, -1997.0435, 1, 21.008532


==> DataFiles_ForArXiv/Fig_4.4.3_StauCoann_Quad_2.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 4.4.3 Quad 2
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
275.7699, 900., -2933.189, -1, 8.2846553
317.12901, 532., -1621.1635, 1, 19.26519
401.97589, 672.2951, -1908.1728, 1, 20.960856
389.80538, 659.83164, -1882.317, 1, 20.674453
335.99772, 603.14669, -1653.5468, 1, 19.718588
298.47408, 900., -3174.6789, -1, 8.7981554
463.22587, 692.65528, -2355.7676, 1, 20.682534
392.60723, 722.7489, -1885.7265, 1, 20.202927
533.33333, 666.66667, -1686.7114, 1, 30.980039
472.30531, 900., -2705.0213, 1, 17.662265
447.25991, 776.02469, -2268.9803, 1, 19.955012
420.98885, 768.85997, -1970.7384, 1, 20.681738
230.7136, 656.94626, -1958.8881, 1, 10.437519
533.33333, 933.33333, -3099.2655, 1, 18.006498
434.79377, 868., -2034.8349, 1, 20.169724
533.33333, 933.33333, -1360.0049, 1, 31.814089
304.08228, 900., -2736.7405, -1, 10.408664
888.88889, 666.66667, -2523.8194, 1, 38.133768
276.70075, 998.74082, -2116.7608, 1, 9.2307692
401.61671, 961.37011, -1626.5477, 1, 20.307692
288.40008, 782.67052, -2315.0818, 1, 11.368215
223.50009, 636.95981, -1707.7901, 1, 11.236583
876.11518, 1100., -3010.6503, 1, 30.062891
801.51932, 1100., -1967.3656, 1, 36.578646
525.84268, 1100., -1118.6108, 1, 31.472932
353.59689, 754.77898, -1785.3776, 1, 18.478015
289.04422, 772.7654, -1928.4694, 1, 13.297667
240.96628, 700., -2089.8349, -1, 10.824944
274.95225, 900., -2654.539, -1, 9.0933806
244.3512, 700., -2359.0998, -1, 10.052709
239.09913, 700., -2621.396, -1, 8.8054498
259.92066, 829.90166, -2534.2265, -1, 9.2307692
256.07548, 885.67052, -2266.268, -1, 9.2307692
509.99066, 829.95715, -2085.3157, 1, 24.092202
226.1953, 653.57254, -1672.3785, 1, 11.71355
467.9194, 704.58599, -1799.3735, 1, 25.460501
277.01956, 802.03878, -2171.9777, 1, 11.2301
252.67911, 763.68902, -2387.8176, 1, 9.2307692
475.20433, 668.85086, -1919.6721, 1, 25.044176
428.72246, 674.54322, -1816.9933, 1, 23.340727
269.34674, 728.97188, -2359.1925, 1, 10.506239
230.11532, 709.57726, -1740.9051, 1, 10.901304
277.76651, 743.79609, -1960.6704, 1, 12.657858
229.51595, 739.76053, -1730.8675, 1, 10.628003
357.47986, 668.68342, -1710.5317, 1, 20.035838
292.63371, 776.52767, -2016.2027, 1, 12.951069
226.14445, 593.07482, -1702.694, 1, 12.092808
235.82788, 596.92306, -1711.5877, 1, 12.704829
211.18348, 765.37975, -1702.3333, 1, 9.0534225
481.00078, 727.07039, -1879.9441, 1, 25.313607
443.48714, 708.92026, -1819.5863, 1, 23.804954
234.9219, 735.21198, -1837.5642, 1, 10.423274
226.48938, 677.57924, -1736.5218, 1, 10.97577
205.58457, 687.51678, -1704.8052, 1, 9.6679096
232.67707, 734.79521, -1839.8396, 1, 10.326873
433.67133, 689.57413, -1786.9126, 1, 23.784829
234.97045, 729.04219, -1744.2853, 1, 11.054761
237.37653, 726.84966, -1914.9955, 1, 10.595138
390.41716, 751.16501, -1838.392, 1, 20.203732
259.90712, 689.35333, -1787.8141, 1, 12.828732
214.68179, 711.25568, -1661.3136, 1, 10.05361
400.84559, 768.64249, -1905.2204, 1, 20.222478
265.36618, 835.87355, -2075.6837, 1, 10.623039
214.59591, 706.7932, -1686.5164, 1, 9.9448362
374.01042, 701.83978, -1988.2572, 1, 18.585829
299.36074, 701.75017, -2347.6252, 1, 12.412302
231.25278, 700.58072, -1922.5768, 1, 10.410386
316.56383, 911.02958, -1387.3165, 1, 17.001689
214.36399, 685.89451, -1742.7296, 1, 10.124979
295.75425, 654.83808, -2199.496, 1, 13.303182
315.58063, 708.01726, -2365.2771, 1, 13.265342


==> DataFiles_ForArXiv/Fig_4.4.3_StauCoann_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StauCoann region of Fig. 4.4.3 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
382.85707, 635.53411, -1706.325, 1, 22.023323
356.3913, 623.09693, -1682.0436, 1, 20.530559
352.95071, 618.78609, -1690.4888, 1, 20.249639
372.39274, 631.17289, -1694.9048, 1, 21.422064
345.71906, 615.45122, -1653.6978, 1, 20.252223
335.99772, 603.14669, -1653.5468, 1, 19.718588
339.79064, 619.67413, -1674.1469, 1, 19.520013
359.70299, 646.39467, -1729.5388, 1, 20.101404
369.1562, 633.9492, -1701.2294, 1, 21.111819
362.76324, 630.93368, -1698.2329, 1, 20.708548
358.55354, 625.58606, -1682.1637, 1, 20.685248
358.11925, 630.3317, -1696.4845, 1, 20.404617
358.98519, 631.57606, -1698.7731, 1, 20.42409
381.91607, 635.66086, -1699.2277, 1, 22.023522
364.42647, 619.76146, -1699.6949, 1, 20.929928
418.0939, 756.35174, -1992.2875, 1, 20.560472
420.77789, 803.08023, -1982.9522, 1, 20.349482
429.58624, 769.58365, -2008.1141, 1, 20.94136
359.81067, 622.75821, -1679.4217, 1, 20.82441
385.19792, 696.74039, -1799.7608, 1, 20.72567
352.61578, 705.87705, -1740.7653, 1, 19.014243
386.09013, 701.44665, -1792.741, 1, 20.867748
382.13023, 701.29397, -1933.0215, 1, 19.41952
353.64949, 619.39818, -1698.0913, 1, 20.208265
358.07639, 586.89512, -1702.4605, 1, 20.845175
395.02996, 702.72345, -1850.26, 1, 20.770154
429.78371, 739.10023, -2205.8041, 1, 19.667602
335.99772, 603.14669, -1653.5468, 1, 19.718588
339.79064, 619.67413, -1674.1469, 1, 19.520013
418.0939, 756.35174, -1992.2875, 1, 20.560472
446.62573, 743.91184, -2197.0717, 1, 20.712358
352.61578, 705.87705, -1740.7653, 1, 19.014243
363.45663, 664.84865, -1762.5059, 1, 19.926005
369.47897, 721.95313, -1811.2899, 1, 19.370899
250., 870.81006, -3150., -1, 6.6666551
276.70075, 998.74082, -2116.7608, 1, 9.2307692
277.88872, 919.41623, -1542.2824, 1, 12.923077
424.9416, 752.58962, -1997.0435, 1, 21.008532
437.24997, 900., -1216.3499, 1, 27.481128
230.33501, 700., -2148.3975, 1, 9.4942426
272.4158, 892.85334, -1511.9077, 1, 12.923077
328.49282, 902.88135, -1330.3959, 1, 18.461538
253.89602, 700., -2201.9709, 1, 10.683877
768.98518, 900., -1887.5091, 1, 38.308215
250., 769.72497, -2086.3636, -1, 10.835711


==> DataFiles_ForArXiv/Fig_4.5.2_StopCoann_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.2 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4250., 2953.8426, 21559.091, 1, 16.709237
6250., 2837.3604, 23522.727, 1, 9.882229
6250., 2832.6805, 23522.727, 1, 11.890146
5250., 3047.8159, 23195.455, 1, 13.72518
4750., 2717.7459, 20986.364, 1, 18.174538
6250., 2825.8752, 23522.727, 1, 14.450483
5250., 2681.9203, 21477.273, 1, 18.239292
4750., 3035.2454, 22540.909, 1, 15.408954
6933.3333, 3333.3333, 26845.768, 1, 12.976885
4250., 2949.6366, 21559.091, 1, 17.56723
6250., 3270.4536, 25568.182, 1, 11.375631
4088.8889, 2266.6667, 18306.712, -1, 24.032468
4800., 2800., 21458.978, 1, 18.109014
4750., 3032.7514, 22540.909, 1, 15.971641
7250., 3329.8735, 27286.364, 1, 12.356049
4750., 3033.2394, 22540.909, 1, 16.494422
4250., 2953.6358, 21559.091, 1, 16.684383
6382.5165, 2900., 24021.471, 1, 10.554063
5750., 2623.5336, 21640.909, -1, 4.8616933
5250., 3050.396, 23195.455, 1, 12.241318
5250., 3046.9531, 23195.455, 1, 13.567497
6933.3333, 3600., 28077.737, 1, 12.514585
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
5155.5556, 2533.3333, 20593.29, 1, 16.452552
2067.5528, 835.52385, -5272.2596, -1, 9.2307692
4790.4515, 2100., 18029.517, 1, 19.055314
6250., 2819.0182, 23522.727, 1, 16.378337
5250., 3014.1492, 23195.455, -1, 17.501912
6014.6246, 2287.9302, 20750.455, 1, 18.461538
4750., 3594.4309, -16322.727, -1, 3.5733925
3776.0654, 2506.8281, 18691.524, -1, 12.923077
5250., 3038.0615, 23195.455, 1, 16.757283
5750., 2579.2185, 21640.909, 1, 14.045216
4022.5287, 3300., 23038.119, -1, 10.579056
3377.7778, 2533.3333, 18443.603, -1, 14.316219
4800., 3333.3333, 24067.901, 1, 12.820888
5023.2254, 2900., 22193.523, 1, 14.941647
5155.5556, 2266.6667, 19293.369, 1, 14.5056
7288.8889, 3066.6667, 26136.634, 1, 10.782712
4709.5509, 2700., 20807.652, 1, 15.601709
5750., 3350.5586, 25404.545, 1, 18.39295
4750., 3347.3943, 24095.455, 1, 13.980379
5160.363, 2588.2385, 20899.47, -1, 14.769231
4557.3895, 2900., 21626.885, 1, 15.261537
4183.8338, 2900., 21223.448, 1, 18.098827
4750., 3335.3405, 24095.455, 1, 17.743006
3955.5091, 1700., 14887.098, -1, 15.535964
1926.1037, 700., -4727.709, -1, 8.7219243
3673.0084, 2300., 17430.094, -1, 8.3131456
5250., 2679.8921, 21477.273, 1, 19.00771
3575., 1755., 14816.053, -1, 20.904927
5155.5556, 2533.3333, 20580.974, 1, 14.968567
4444.4444, 2800., 21000.613, 1, 16.989185
6222.2222, 2533.3333, 22199.06, 1, 18.730361
4444.4444, 3066.6667, 22343.526, 1, 15.298229
6500.2743, 3357.5112, 26326.111, 1, 11.076923
5866.6667, 2533.3333, 21554.2, -1, 11.382669
5193.6668, 2300., 19547.073, 1, 17.791158
2330.4123, 1469.0616, -7340.7988, -1, 7.3846154
5250., 3045.944, 23195.455, 1, 13.810741
7250., 2784.2204, 24913.636, 1, 17.247295
4800., 3333.3333, 24113.888, 1, 16.125349
5664.828, 2884.574, 22942.553, 1, 12.923077
6750., 2567.3859, 23195.455, 1, 19.524263
4750., 2727.4057, 20986.364, 1, 15.036192
6222.2222, 2533.3333, 22195.811, 1, 18.936013
6750., 3068.5019, 25404.545, 1, 15.938978
4676.4012, 2321.8134, 18939.425, -1, 14.769231
3139.0457, 2300., 16950.847, -1, 14.709125
4250., 2951.6757, 21559.091, 1, 17.558851
4917.9061, 2500., 20118.707, 1, 17.259044
6222.2222, 2800., 23349.799, 1, 13.467111
4918.677, 2500., 20121.861, 1, 17.347878
4800., 2266.6667, 18847.101, 1, 19.521309
3733.3333, 2800., 20102.668, -1, 8.5594677
4567.761, 2300., 18686.295, 1, 19.396269
5866.6667, 2533.3333, 21553.658, 1, 10.771156
4800., 2266.6667, 18823.374, 1, 17.659692
3733.3333, 1733.3333, 14901.399, -1, 20.305754
6836.2299, 3100., 25729.083, 1, 18.749795
5250., 3048.1683, 23195.455, 1, 13.12194
4750., 3039.0449, 22540.909, 1, 14.027719
5766.9686, 3304.4154, 25086.313, 1, 11.076923
4521.8158, 2828.1622, 21556.344, -1, 21.62185
5325.5704, 2324.9594, 20143.132, -1, 21.216476
5750., 2587.6766, 21640.909, 1, 11.038682
5250., 2684.01, 21477.273, 1, 18.01626
6250., 3194.7157, 25568.182, -1, 20.24709
3871.4391, 2807.9714, 20325.055, -1, 11.076923
6089.9579, 3091.4701, 24664.33, -1, 16.615385
5511.1111, 2800., 22326.731, 1, 12.987471
5898.2888, 3012.8479, 23888.069, 1, 12.923077
5750., 2572.984, 21640.909, 1, 16.204934
5750., 3335.288, 25404.545, -1, 17.140704
6750., 2634.7514, 23195.455, -1, 5.9776682
5511.1111, 2266.6667, 19840.87, 1, 15.78408
3788.9631, 1785., 15345.3, -1, 22.281973
3684.7802, 2300., 17485.957, -1, 11.50886
5155.5556, 2533.3333, 21002.389, -1, 22.553007
5123.2995, 3300., 24312.385, 1, 15.188212
5750., 3370.4673, 25404.545, 1, 12.79597
5155.5556, 3066.6667, 23154.143, 1, 12.352938
4800., 3066.6667, 22753.836, -1, 12.917252
5155.5556, 2000., 18105.069, 1, 19.206468
6577.7778, 2800., 24071.486, -1, 17.830322
4567.4559, 2900., 21674.654, 1, 17.50686
5155.5556, 3333.3333, 24518.862, 1, 15.640189
5155.5556, 2533.3333, -13975.583, -1, 3.888698
4800., 3333.3333, 24073.668, 1, 12.705627
6933.3333, 3066.6667, 25672.056, 1, 16.218783
5866.6667, 2533.3333, 21563.206, 1, 11.074323
6577.7778, 3066.6667, 25199.129, 1, 18.926636


==> DataFiles_ForArXiv/Fig_4.5.2_StopCoann_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.2 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
5578.4398, 2500., 20995.219, 1, 12.814028
5155.5556, 2266.6667, 19665.092, -1, 21.942816
4819.0403, 2500., -13405.694, -1, 4.2497156
1698.759, 2900., -11397.128, -1, 4.8023722
4088.8889, 2000., 17266.675, -1, 26.807459
3968.5097, 2500., 18832.382, -1, 9.8484953
5511.1111, 3333.3333, 24947.716, 1, 14.611159
1326.2923, 3500., -13238.809, -1, 4.5197483
6577.7778, 3066.6667, 25542.556, -1, 21.7446
1119.3591, 2700., -10440.567, -1, 5.1084752
2666.6667, 2266.6667, -10088.348, -1, 5.6057091
1402.4854, 2900., -11245.383, -1, 5.0410698
4794.6592, 2500., -13337.87, -1, 5.5870662
4210.0598, 2100., 17222.972, -1, 15.490748
5123.2995, 3300., 24312.385, 1, 15.188212
5040.3803, 2500., 20619.738, -1, 21.93903
4985.9569, 2512.4947, 20193.125, -1, 11.076923
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
4938.1974, 3371.3514, 24444.077, 1, 14.769231
1378.8615, 2700., -10604.699, -1, 4.5682787
1127.0846, 3100., -11988.081, -1, 3.7629186
1584.5062, 2500., -10112.03, -1, 4.1180347
5016.6453, 2508.1671, 20317.414, 1, 18.461538
4750., 3038.2921, 22540.909, 1, 13.973045
6222.2222, 2800., 23341.126, 1, 12.803461
4800., 2266.6667, 18824.084, 1, 17.729485
5325.5704, 2324.9594, 20143.132, -1, 21.216476
6577.7778, 3066.6667, 24930.056, -1, 6.5976017
6098.7701, 2300., 20957.592, 1, 19.540859
6577.7778, 3066.6667, 25686.171, -1, 23.448745
4088.8889, 2533.3333, 19422.531, -1, 19.62842
3733.3333, 1733.3333, 14802.523, -1, 17.502344
1640.16, 1500., -6709.7453, -1, 6.4080101
3377.7778, 2000., -10120.739, -1, 7.216417
4606.0031, 2847.3174, 21417.915, -1, 12.923077
5573.7154, 2500., 20977.438, -1, 11.607555
4800., 2266.6667, 18847.101, 1, 19.521309
5944.0591, 3500., 26261.934, 1, 10.728482
6933.3333, 3600., 28077.737, 1, 12.514585
5511.1111, 2800., 22377.255, 1, 16.110282
6750., 2901.7344, 25404.545, -1, 25.465707
3369.3555, 2500., 18194.52, -1, 11.291473
4790.4515, 2100., 18029.517, 1, 19.055314
3750., 2825.9234, 20250., -1, 7.1634622
4917.5703, 3065.5163, 22866.702, 1, 12.923077
5155.5556, 1733.3333, 17313.848, -1, 23.909448
4088.8889, 1733.3333, 15126.43, -1, 9.9086311
5291.5923, 3314.7253, 24605.904, 1, 16.615385
1143.8199, 2100., -8422.674, -1, 4.9639503
1445.3067, 3100., -12061.741, -1, 3.9951125
1750., 2828.0512, -11168.182, -1, 5.2624463
5115.8112, 2597.7749, 20719.035, -1, 7.3846154
4800., 3600., 25472.394, 1, 16.705482
6500.2743, 3357.5112, 26326.111, 1, 11.076923
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5866.6667, 2533.3333, 21553.658, 1, 10.771156
3733.3333, 1466.6667, 13522.716, -1, 18.964861
1060.0582, 2700., -10581.308, -1, 3.8786631
5756.9506, 2950.6458, 23315.65, -1, 9.2307692
3788.6263, 2100., 16738.84, -1, 17.541875
5009.4333, 2900., 22132.587, -1, 11.275244
4444.4444, 2533.3333, 19515.318, -1, 6.4054309
4444.4444, 2266.6667, 18573.07, -1, 20.5963
5511.1111, 3333.3333, 24997.981, -1, 14.769966
4800., 3066.6667, 22729.803, 1, 13.517274
6222.2222, 3333.3333, 25853.158, 1, 13.118575
4599.6087, 2300., 18816.581, -1, 17.59822
4567.4559, 2900., 21674.654, 1, 17.50686
5250., 2233.4189, 19759.091, -1, 23.429302
5250., 2322.2209, 19759.091, 1, 19.437041
4800., 3333.3333, 24113.888, 1, 16.125349
6382.5165, 2900., 24021.471, 1, 10.554063
4088.8889, 2266.6667, 18306.712, -1, 24.032468
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
4869.809, 3315.0587, 24105.554, 1, 16.615385
3805.7877, 3100., 21796.784, -1, 11.57257
5250., 3032.7652, 23195.455, 1, 18.58364
4800., 3333.3333, 24067.901, 1, 12.820888
5198.4343, 2300., 19565.016, 1, 17.894228
4317.919, 1900., 16251.077, -1, 8.6558451
4750., 2721.9951, 20986.364, 1, 16.103962
5155.5556, 3333.3333, 24508.047, 1, 14.653027
6933.3333, 2800., 24499.03, 1, 18.262804
6913.3356, 2900., 26019.281, -1, 27.557988
3459.9344, 1900., 15286.619, -1, 17.707077
2716.3111, 2300., -10223.207, -1, 6.5434922
1005.2576, 2100., -8389.3317, -1, 4.616086
3750., 2062.6256, 16568.182, -1, 19.452905
5637.0759, 2900., 23060.765, 1, 18.241638
1462.3779, 3153.0116, -12064.618, -1, 5.5384615
7038.3432, 2700., 24186.306, 1, 16.544181
3733.3333, 2800., 20102.841, -1, 6.8905794
4521.8158, 2828.1622, 21556.344, -1, 21.62185
5738.1433, 2549.4, 21518.038, 1, 16.615385
4567.6033, 2300., 18685.65, 1, 19.354358
4337.4733, 2700., 20583.282, -1, 19.711126
5866.6667, 3066.6667, 24088.244, 1, 11.74916
4712.6153, 2700., 20821.191, 1, 16.62517
7291.2455, 3100., 27441.597, -1, 27.109003
3788.9631, 1785., 15345.3, -1, 22.281973
5525., 3055., 23954.834, -1, 21.218272
5656.5039, 3142.8984, -16121.036, -1, 5.5384615
4250., 2951.6757, 21559.091, 1, 17.558851
5511.1111, 2800., 22358.48, 1, 14.962794
5155.5556, 3066.6667, 23154.143, 1, 12.352938
7750., 2998.4313, 26631.818, 1, 16.106851
4444.4444, 2266.6667, 18552.656, -1, 20.243681
3377.7778, 2266.6667, 16959.786, -1, 10.880623
4834.1351, 2700., 21358.088, -1, 22.274595
5155.5556, 2800., 21866.058, 1, 13.876
5155.5556, 2533.3333, -13948.629, -1, 4.8584708
1250., 2714.7087, -10431.818, -1, 8.0790467
5032.999, 2900., 22236.705, 1, 16.742242
6222.2222, 2533.3333, 22442.589, -1, 20.452795
4750., 2715.5681, 20986.364, 1, 18.901563
4800., 2266.6667, 18823.374, 1, 17.659692
4444.4444, 2800., 21000.613, 1, 16.989185
5866.6667, 3066.6667, 24076.137, 1, 10.670809
4093.2955, 3100., 22103.795, -1, 12.1114
4444.4444, 3066.6667, 22343.526, 1, 15.298229
3897.9833, 1900., 15946.295, -1, 19.647417
3622.0763, 2300., -11261.364, -1, 5.7526198
1746.0627, 3700., -14000.249, -1, 5.2952241
2250., 3296.6081, -12886.364, -1, 7.5463122
3750., 1920.7395, -10431.818, -1, 5.6449169
1750., 2288.3606, -9450., -1, 4.5335536
6533.4913, 2900., 24589.685, -1, 20.052616
5155.5556, 3333.3333, 24518.862, 1, 15.640189
4750., 3337.6637, 24095.455, 1, 17.199132
3750., 1841.3714, 15340.909, -1, 16.887869
3733.3333, 2000., -10657.398, -1, 4.1341517
4088.8889, 1733.3333, 15198.505, -1, 13.665081
1244.4444, 2800., -10730.958, -1, 6.9336278
1756.4426, 2088.9221, -8694.3911, -1, 7.3846154
2190.1981, 2700., -11110.278, -1, 4.4898308
6028.7495, 2700., 22690.021, -1, 15.312855
4750., 2727.4057, 20986.364, 1, 15.036192
5155.5556, 2533.3333, 20593.29, 1, 16.452552
4692.8063, 2700., 20733.671, -1, 10.863045
6577.7778, 2800., 23767.796, -1, 8.8738947
6836.2299, 3100., 25729.083, 1, 18.749795
5354.6386, 3100., 23657.767, 1, 18.227739
6933.3333, 3066.6667, 25613.446, 1, 11.877675
4562.0097, 3500., -15676.724, -1, 5.4869314
1250., 2075.9255, -8386.3636, -1, 5.2381388
2250., 3204.712, -12886.364, -1, 3.770268
4763.7047, 2009.873, -12147.447, -1, 5.5384615
6577.7778, 3066.6667, 25168.2, 1, 17.549351
5866.6667, 3066.6667, 24074.06, 1, 10.443614
4183.8338, 2900., 21223.448, 1, 18.098827
3575., 1755., 14816.053, -1, 20.904927
4559.0687, 2900., 21634.853, 1, 16.240261
4088.8889, 2000., 16453.177, -1, 10.304296
4286.0496, 2700., 20339.254, -1, 15.236191
6222.2222, 3066.6667, 24605.331, 1, 14.21424
6882.0019, 3128.7586, 25807.507, 1, 11.076923
4750., 3339.7859, 24095.455, 1, 16.811395
5594.0436, 2846.4007, 22655.877, 1, 11.076923
5250., 3387.394, 24913.636, 1, 16.362217
4518.7327, 3326.3148, 23723.346, 1, 12.923077
5155.5556, 2533.3333, 20741.571, -1, 17.955566
6577.7778, 2800., 23924.944, 1, 16.299086
5155.5556, 2800., 21907.731, 1, 16.781511
5608.6323, 2500., 21108.852, 1, 17.799843
4029.7021, 2500., 19122.768, -1, 18.267062
2250., 1881.398, -8468.1818, -1, 7.6902658
2659.5934, 2500., -10880.155, -1, 4.3671702
3250., 1202.7462, -7977.2727, -1, 6.07037
1464.5942, 3829.2786, -14279.794, -1, 5.5384615
1198.1295, 1806.6443, -7368.4962, -1, 7.3846154
8000., 3066.6667, 27388.121, 1, 19.028252
5511.1111, 3333.3333, 24959.37, 1, 15.536606
2164.4741, 2811.2545, -11363.489, -1, 5.5384615
6222.2222, 2800., 23349.799, 1, 13.467111
7288.8889, 3066.6667, 26136.634, 1, 10.782712
5358.3118, 2700., 21920.366, -1, 19.711204
6577.7778, 2533.3333, 22640.98, -1, 11.48722
7250., 2781.4695, 24913.636, 1, 17.816104
5866.6667, 2000., 20015.096, -1, 26.392193
4800., 3600., 25419.706, 1, 12.694905
968.55614, 2900., -11252.861, -1, 3.7678761
6352.9335, 3275.0603, 25729.381, 1, 11.076923
5387.2345, 2385.9421, 20202.129, 1, 14.769231
4800., 2266.6667, 18694.124, -1, 8.0722113
7250., 3340.9645, 27286.364, 1, 8.6564864
6577.7778, 2800., 24071.486, -1, 17.830322
2666.6667, 1466.6667, -7814.7826, -1, 4.5342698
5597.8216, 3100., 24732.194, -1, 26.135841
3377.7778, 2266.6667, 17050.699, -1, 15.457072
2250., 2820.5423, -11413.636, -1, 6.9026558
4250., 2743.3872, -13213.636, -1, 7.4315711
2750., 1703.2919, -8550., -1, 5.3471765
1486.8925, 3647.3519, -13605.067, -1, 7.3846154
5866.6667, 3066.6667, 24096.894, 1, 13.174119
7288.8889, 3333.3333, 27324.898, 1, 9.8309394
2127.427, 2889.6301, -11807.22, -1, 3.6923077
2250., 1878.0681, -8468.1818, -1, 7.1109347
4088.8889, 2000., 16454.279, -1, 10.58147
4088.8889, 2266.6667, -11776.962, -1, 5.5641961
5866.6667, 2800., 22874.975, -1, 14.110043
1706.278, 3100., -12005.992, -1, 5.6163645
4250., 3678.0669, -15995.455, -1, 3.7854135
2488.7257, 2100., -9366.6585, -1, 8.2946136
1232.1707, 2900., -11089.536, -1, 6.3429194
5443.5053, 3016.4485, -15513.99, -1, 5.5384615
3171.2049, 2428.2399, 17600.187, -1, 11.076923
1682.3796, 3900., -14590.819, -1, 5.5230843
3042.2542, 2278.6727, -10495.777, -1, 7.3846154
5750., 2580.0641, 21640.909, 1, 14.183071
1805.5891, 1968.7572, -8395.9895, -1, 5.5384615
2381.1813, 3119.8108, -12501.202, -1, 5.5384615
2250., 1637.0405, -7731.8182, -1, 9.0393696
4836.7426, 3100., 22952.542, 1, 13.828953
5511.1111, 3333.3333, 24925.43, 1, 13.018294
4444.4444, 3066.6667, 22337.185, 1, 15.471268
1871.5525, 2100., -8881.3674, -1, 5.3025718
1532.5994, 2300., -9279.1926, -1, 5.5455949
2163.7543, 2700., -10976.135, -1, 6.3087071
1536.7025, 3755.1763, -14060.828, -1, 5.5384615
1345.2088, 3485.327, -13115.785, -1, 5.5384615
1394.6996, 2362.4741, -9414.2224, -1, 5.5384615
4750., 2475.6007, -13213.636, -1, 5.812155
1626.1756, 1920.6948, -8049.5694, -1, 7.3846154
5583.2723, 2500., 21013.407, 1, 13.628275
5643.7732, 3300., 24935.216, 1, 13.148373
2250., 2120.7924, -9204.5455, -1, 7.1175039
1208.272, 1900., -7710.9721, -1, 6.7019716
1025.4409, 2153.7887, -8459.8874, -1, 7.3846154
3750., 2790.571, -12886.364, -1, 3.9199603
5194.3592, 3256.7928, 24153.77, 1, 12.923077
5550.6984, 3493.8281, 25810.748, 1, 16.615385
4661.121, 2886.0493, 21674.213, 1, 14.769231
6577.7778, 3066.6667, 25077.86, 1, 11.021129
4800., 3333.3333, 24065.671, 1, 12.031573
2698.7613, 2815.3078, -11739.612, -1, 7.3846154
3250., 3138.6975, -13295.455, -1, 5.2685178
6222.2222, 2533.3333, 22170.148, 1, 17.199864
1749.0235, 3117.4299, -12330.616, -1, 3.6923077
8018.0728, 3100., 27553.014, 1, 18.548859
5866.6667, 2800., 22812.16, 1, 10.965703
6089.4458, 2300., 20925.55, 1, 18.628454
6803.8311, 3100., 25607.146, 1, 14.956977
4750., 3023.8665, 22540.909, 1, 18.485559
4284.3255, 2700., 20331.072, 1, 18.431591
992.50217, 2583.4804, -9974.6468, -1, 5.5384615
3250., 2053.292, -10104.545, -1, 6.5323415
5511.1111, 3600., 26282.08, 1, 16.219529
7182.0427, 3277.9735, 26932.66, 1, 11.076923
1250., 2685.272, -10431.818, -1, 5.3175703
4801.7866, 3268.7066, 23768.844, 1, 14.769231
5096.704, 3300., -15846.116, -1, 4.0902653
5511.1111, 2533.3333, 21120.754, 1, 18.238613
6781.6476, 3100., 25523.656, 1, 10.419894
4701.5452, 3585.376, -16220.331, -1, 3.6923077
5250., 3398.4273, 24913.636, 1, 11.605439
6400.2952, 2900., 24088.384, 1, 14.520125
6381.5605, 2900., 24017.873, 1, 10.663846
1152.2889, 2452.8633, -9506.3836, -1, 9.2307692
4558.4987, 2900., 21632.148, 1, 15.864993
7996.188, 3100., 27477.81, 1, 16.663339
5030.173, 2900., 22224.219, 1, 16.901477
5110.0874, 3300., 24249.687, 1, 11.48092
7250., 3323.7679, 27286.364, 1, 14.278289
6250., 3255.0963, 25568.182, 1, 16.63591


==> DataFiles_ForArXiv/Fig_4.5.2_StopCoann_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.2 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
6250., 2265.0162, 21477.273, -1, 23.26389
5750., 2886.8401, 23522.727, -1, 22.131013
3750., 1857.8924, 15340.909, -1, 13.319179
6577.7778, 2800., 23695.892, -1, 6.2905491
2884.0903, 3300., -13686.32, -1, 3.5731567
4188.5189, 2900., 21247.214, 1, 18.312616
5255.4526, 2700., 21499.579, 1, 13.476052
7288.8889, 3066.6667, 26136.634, 1, 10.782712
5750., 2536.3063, 21640.909, -1, 18.517776
4171.6992, 2300., 18431.325, -1, 21.679589
4242.0479, 2700., -13188.912, -1, 4.0196439
5724.5711, 2100., 19671.708, -1, 20.301482
5155.5556, 2800., 21988.919, -1, 16.482084
4250., 3214.3534, -14604.545, -1, 4.283774
3575., 1755., 14816.053, -1, 20.904927
5155.5556, 3066.6667, 23154.143, 1, 12.352938
6500.2743, 3357.5112, 26326.111, 1, 11.076923
6750., 2567.3859, 23195.455, 1, 19.524263
4750., 3335.3405, 24095.455, 1, 17.743006
5155.5556, 2533.3333, 20585.096, 1, 15.607723
4719.9061, 2700., 20853.403, 1, 17.426397
3750., 2352.5872, 17795.455, -1, 8.9021765
4800., 2800., 21832.854, -1, 22.468138
4088.8889, 2533.3333, 19101.15, -1, 7.0352871
6222.2222, 2800., 23885.092, -1, 23.194582
4750., 1725.2813, 16322.727, -1, 18.889018
4516.6361, 2300., 18477.148, -1, 8.8258736
5511.1111, 3066.6667, 23663.406, 1, 16.452424
4250., 1785.9708, 15995.455, -1, 21.974747
4750., 3038.2921, 22540.909, 1, 13.973045
4917.9061, 2500., 20118.707, 1, 17.259044
4442.1908, 3100., 22534.022, 1, 17.122103
6222.2222, 2800., 23341.126, 1, 12.803461
5511.1111, 2000., 19599.563, -1, 27.359203
5511.1111, 2800., 22358.48, 1, 14.962794
4709.5509, 2700., 20807.652, 1, 15.601709
7250., 3340.9645, 27286.364, 1, 8.6564864
5256.0958, 2969.9356, 22864.017, 1, 16.615385
4444.8523, 3100., 22547.524, 1, 18.037158
4250., 2129.9322, 17386.364, -1, 14.009766
5511.1111, 3066.6667, 24009.141, -1, 21.453868
3377.7778, 2533.3333, 18443.603, -1, 14.316219
4800., 2800., 21391.981, -1, 11.694289
5155.5556, 2266.6667, 19665.092, -1, 21.942816
4286.0496, 2700., 20339.254, -1, 15.236191
4088.8889, 3066.6667, 21941.042, -1, 12.91562
5511.1111, 3066.6667, 23675.368, 1, 17.140829
5155.5556, 2000., 18635.448, -1, 24.817498
5769.8909, 2100., 19827.443, -1, 21.600657
4283.4383, 2700., 20326.862, -1, 14.815881
4800., 3333.3333, 24067.901, 1, 12.820888
5595.4816, 2500., 21059.358, 1, 15.626941
5155.5556, 2533.3333, 20593.29, 1, 16.452552
4800., 2266.6667, 18847.101, 1, 19.521309
6222.2222, 2533.3333, 22195.811, 1, 18.936013
5325.5704, 2324.9594, 20143.132, -1, 21.216476
4750., 2721.9951, 20986.364, 1, 16.103962
4518.7327, 3326.3148, 23723.346, 1, 12.923077
4800., 3066.6667, 22779.705, -1, 14.049906
4250., 2036.0349, 17386.364, -1, 24.297975
4250., 1822.664, 15995.455, -1, 18.160561
5250., 2193.0231, 19759.091, -1, 25.38718
3750., 1850.5885, 15340.909, -1, 14.853118
5250., 3307.0543, 24913.636, -1, 22.09017
4444.4444, 1466.6667, 14796.664, -1, 22.293696
4444.4444, 2533.3333, 19797.553, -1, 18.254018
3377.7778, 2000., 15742.737, -1, 18.480657
4098.3449, 3100., 22131.062, -1, 13.194212
3377.7778, 2266.6667, 16959.786, -1, 10.880623
3250., 3120.9117, -13295.455, -1, 4.42973
3963.9535, 2500., 18810.761, -1, 8.9470475
5655.5655, 2700., 23136.404, -1, 27.666564
5155.5556, 2800., 21855.802, 1, 13.624363
3750., 3049.824, 21477.273, -1, 11.637512
4800., 2266.6667, 18824.084, 1, 17.729485
4081.8682, 3100., 22042.088, -1, 9.5911523
5155.5556, 2000., 18105.069, 1, 19.206468
5155.5556, 2533.3333, 20580.974, 1, 14.968567
5866.6667, 3066.6667, 24088.244, 1, 11.74916
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
4800., 3600., 25472.394, 1, 16.705482
6933.3333, 3066.6667, 25623.994, 1, 13.034978
4558.6023, 2900., 21632.64, 1, 16.253265
4444.4444, 3333.3333, 23618.188, -1, 8.7335614
6089.9579, 3091.4701, 24664.33, -1, 16.615385
5750., 2974.4528, 23522.727, 1, 14.660697
5250., 2282.0285, 19759.091, -1, 19.887122
4250., 3232.7259, 22950., -1, 11.807314
4444.4444, 2000., 17007.435, -1, 13.372276
5155.5556, 3333.3333, 24518.862, 1, 15.640189
3377.7778, 2800., 19741.076, -1, 7.707512
4712.6153, 2700., 20821.191, 1, 16.62517
4800., 2533.3333, 19969.654, -1, 6.2793088
6933.3333, 3066.6667, 25398.801, -1, 5.2349152
7288.8889, 3066.6667, 25933.834, -1, 5.7863063
4800., 1733.3333, 16390.892, -1, 17.687429
3129.6721, 2500., 17924.486, -1, 9.634222
4444.4444, 2266.6667, 18211.42, -1, 8.0810381
4800., 3600., 25419.706, 1, 12.694905
4750., 2750.3203, 20986.364, -1, 6.1312185
3805.7877, 3100., 21796.784, -1, 11.57257
3847.7206, 1900., 15740.675, -1, 15.673541
4521.8158, 2828.1622, 21556.344, -1, 21.62185
4444.4444, 3066.6667, 22343.526, 1, 15.298229
6222.2222, 2533.3333, 21909.189, -1, 5.0454282
4918.677, 2500., 20121.861, 1, 17.347878
4444.4444, 2800., 21016.907, 1, 17.354165
5155.5556, 3333.3333, 24508.047, 1, 14.653027
4800., 3066.6667, 22639.356, -1, 7.1907391
5738.1433, 2549.4, 21518.038, 1, 16.615385
5750., 2623.5336, 21640.909, -1, 4.8616933
6782.9836, 3500., 27748.569, -1, 20.001465
6250., 2754.8681, 23522.727, -1, 20.687674
4750., 2962.2426, 22540.909, -1, 21.951398
4961.013, 3500., 25165.866, 1, 17.625983
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5155.5556, 2800., 21907.731, 1, 16.781511
4444.4444, 2800., 21000.613, 1, 16.989185
5525., 3055., 23954.834, -1, 21.218272
4155.7235, 2100., 17000.687, -1, 8.2452772
1642.1069, 1500., -6717.71, -1, 6.365412
6250., 2832.8858, 23522.727, -1, 12.214903
1418.481, 3697.7729, -13830.189, -1, 5.5384615
5866.6667, 2000., 20015.096, -1, 26.392193
6028.7495, 2700., 22690.021, -1, 15.312855
5750., 2980.4528, 23522.727, -1, 12.447238
5250., 3009.2624, 23195.455, -1, 17.926855
4750., 3347.1588, 24095.455, -1, 12.380992
4444.4444, 2800., 21295.406, -1, 21.154685
5866.6667, 2266.6667, 20456.611, -1, 15.892401
6685.3464, 3500., 27349.144, 1, 17.735328
7250., 2781.4695, 24913.636, 1, 17.816104
5578.4398, 2500., 20995.219, 1, 12.814028
3943.672, 2700., 20005.173, -1, 17.117302
4567.6033, 2300., 18685.65, 1, 19.354358
5866.6667, 2533.3333, 21553.658, 1, 10.771156
4183.8338, 2900., 21223.448, 1, 18.098827
6693.7345, 2500., 23002.106, -1, 19.72073
5750., 2801.148, 23522.727, -1, 26.233556
6933.3333, 3600., 28077.737, 1, 12.514585
5613.1395, 2493.9315, 21049.273, 1, 14.769231
6577.7778, 3333.3333, 26320.661, 1, 11.443305
5511.1111, 3333.3333, 24947.716, 1, 14.611159
6577.7778, 2800., 24071.486, -1, 17.830322
4422.6311, 1900., 16645.175, -1, 18.763785
6222.2222, 2800., 23363.838, 1, 14.014323
2597.2862, 2700., -11475.283, -1, 4.082788
1750., 2824.4202, -11168.182, -1, 5.0530336
6750., 3019.6199, 25404.545, -1, 19.049538
4408.031, 3100., 22360.739, -1, 6.7529705
4970.2154, 3093.1699, 23111.502, 1, 16.615385
4088.8889, 2266.6667, 18016.374, -1, 18.851961
4750., 3032.7514, 22540.909, 1, 15.971641
5250., 3390.8248, 24913.636, 1, 15.058138
2666.6667, 3333.3333, -13604.874, -1, 3.673065
4750., 3347.3943, 24095.455, 1, 13.980379
5511.1111, 2533.3333, 20915.223, -1, 5.8257652
4250., 1812.5007, 15995.455, -1, 19.208058
4750., 1752.6904, 16322.727, -1, 15.075078
5181.7643, 2500., 21198.127, -1, 25.965938
3750., 1395.8878, -9204.5455, -1, 4.3005475
4250., 2705.0719, 20168.182, -1, 6.3841809
4250., 3248.039, 22950., -1, 6.2224785
3750., 2339.6191, 17795.455, -1, 12.421597
5750., 2989.8987, 23522.727, -1, 10.480853


==> DataFiles_ForArXiv/Fig_4.5.3_StopCoann_Quad_1.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.3 Quad 1
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
4250., 2953.8426, 21559.091, 1, 16.709237
6250., 2832.6805, 23522.727, 1, 11.890146
6250., 2812.3294, 23522.727, 1, 18.310804
5250., 2681.9203, 21477.273, 1, 18.239292
6250., 2825.8752, 23522.727, 1, 14.450483
4250., 2949.6366, 21559.091, 1, 17.56723
4750., 3035.2454, 22540.909, 1, 15.408954
6933.3333, 3333.3333, 26845.768, 1, 12.976885
4800., 2800., 21458.978, 1, 18.109014
4088.8889, 2266.6667, 18306.712, -1, 24.032468
5155.5556, 2533.3333, 20593.29, 1, 16.452552
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
6250., 2819.0182, 23522.727, 1, 16.378337
4790.4515, 2100., 18029.517, 1, 19.055314
4558.6023, 2900., 21632.64, 1, 16.253265
2343.7966, 3288.966, -13008.071, -1, 5.5384615
4800., 3333.3333, 24067.901, 1, 12.820888
5155.5556, 2266.6667, 19293.369, 1, 14.5056
5511.1111, 2533.3333, 21070.842, 1, 14.483395
4709.5509, 2700., 20807.652, 1, 15.601709
4557.3895, 2900., 21626.885, 1, 15.261537
4750., 2715.5681, 20986.364, 1, 18.901563
4444.4444, 2800., 21000.613, 1, 16.989185
3575., 1755., 14816.053, -1, 20.904927
3139.0457, 2300., 16950.847, -1, 14.709125
6222.2222, 2533.3333, 22195.811, 1, 18.936013
5628.0598, 2900., 23023.881, 1, 17.088519
6836.2299, 3100., 25729.083, 1, 18.749795
4800., 3333.3333, 24113.888, 1, 16.125349
6222.2222, 2800., 23349.799, 1, 13.467111
4567.8119, 2300., 18686.503, 1, 19.324525
5250., 2684.01, 21477.273, 1, 18.01626
4750., 2626.3426, 20986.364, -1, 23.759914
3684.7802, 2300., 17485.957, -1, 11.50886
5325.5704, 2324.9594, 20143.132, -1, 21.216476
4521.8158, 2828.1622, 21556.344, -1, 21.62185
5155.5556, 2000., 18105.069, 1, 19.206468
3654.1736, 2636.2272, 19184.411, -1, 9.2307692
5155.5556, 3333.3333, 24518.862, 1, 15.640189
4088.8889, 2266.6667, 18260.469, -1, 23.205047


==> DataFiles_ForArXiv/Fig_4.5.3_StopCoann_Quad_3.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.3 Quad 3
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
5578.4398, 2500., 20995.219, 1, 12.814028
5155.5556, 2266.6667, 19665.092, -1, 21.942816
2601.5239, 1300., -7236.9666, -1, 6.0028429
4088.8889, 2000., 17266.675, -1, 26.807459
5019.284, 2900., 22176.109, 1, 13.787302
1698.759, 2900., -11397.128, -1, 4.8023722
6202.2904, 2791.1462, 23258.589, 1, 11.076923
1343.5815, 3700., -13851.104, -1, 4.9765808
1329.3917, 2900., -11094.378, -1, 7.3264074
4250., 2102.8745, 17386.364, -1, 18.424375
1244.4444, 1733.3333, -7158.4358, -1, 7.0964777
5511.1111, 3333.3333, 24947.716, 1, 14.611159
3968.5097, 2500., 18832.382, -1, 9.8484953
4041.3908, 2300., 17855.599, -1, 7.6609364
2075.4261, 1076.6015, -5914.9644, -1, 7.3846154
1833.547, 1500., -6900.8042, -1, 6.1881966
2250., 3253.7204, -12886.364, -1, 4.769759
3250., 2609.5885, 18613.636, -1, 9.0590709
5040.3803, 2500., 20619.738, -1, 21.93903
6577.7778, 3066.6667, 25542.556, -1, 21.7446
4210.0598, 2100., 17222.972, -1, 15.490748
5123.2995, 3300., 24312.385, 1, 15.188212
5016.6453, 2508.1671, 20317.414, 1, 18.461538
4444.4444, 2266.6667, 18472.254, -1, 18.349949
5638.0041, 2900., 23064.562, 1, 18.26849
1584.5062, 2500., -10112.03, -1, 4.1180347
6933.3333, 3066.6667, 25450.065, -1, 6.7003321
6222.2222, 2533.3333, -15587.201, -1, 3.7292107
4938.1974, 3371.3514, 24444.077, 1, 14.769231
2264.9376, 2100., -9265.6537, -1, 4.5050074
5866.6667, 2533.3333, 21631.289, 1, 16.847006
1509.1488, 2700., -10618.92, -1, 5.1745542
5155.5556, 2533.3333, 20498.331, -1, 9.7532328
5750., 2886.8401, 23522.727, -1, 22.131013
6203.3402, 2300., 21316.933, -1, 19.884232
5511.1111, 2266.6667, 20160.145, -1, 21.256523
5155.5556, 2533.3333, 20875.663, -1, 20.575147
4567.761, 2300., 18686.295, 1, 19.396269
5325.5704, 2324.9594, 20143.132, -1, 21.216476
6222.2222, 2533.3333, 22195.811, 1, 18.936013
1255.3069, 3300., -12530.245, -1, 4.8128984
1459.8959, 2300., -9316.7902, -1, 4.4120286
3580.9068, 2900., 20508.83, -1, 10.934976
6577.7778, 3066.6667, 25686.171, -1, 23.448745
3733.3333, 2800., 20105.33, -1, 7.6009147
3733.3333, 2266.6667, 17584.331, -1, 19.020561
6577.7778, 2533.3333, 23560.645, -1, 26.212109
4088.8889, 2533.3333, 19422.531, -1, 19.62842
3733.3333, 1200., -8777.4471, -1, 8.0037998
2038.5753, 3700., -14344.157, -1, 3.8475073
2311.1111, 2533.3333, -10657.558, -1, 4.6632467
3816.5481, 2100., 16862.203, -1, 19.982567
5001.4122, 2900., 22097.149, -1, 9.7070428
4150.7143, 2300., 18338.61, -1, 20.345226
4800., 2533.3333, -13433.887, -1, 5.4560996
5198.6319, 3283.8997, 24173.638, -1, 5.5384615
1119.9499, 3300., -12645.253, -1, 3.8058723
4709.5509, 2700., 20807.652, 1, 15.601709
6933.3333, 3600., 28077.737, 1, 12.514585
5155.5556, 2533.3333, 20585.096, 1, 15.607723
5511.1111, 2800., 22377.255, 1, 16.110282
4790.4515, 2100., 18029.517, 1, 19.055314
1955.5556, 2800., -11159.948, -1, 6.2003775
5569.9992, 2900., 22786.36, -1, 7.9595272
4800., 3066.6667, -14909.438, -1, 3.6781205
5866.6667, 2533.3333, 21602.076, 1, 14.549213
4961.013, 3500., 25165.866, 1, 17.625983
5155.5556, 1733.3333, 17313.848, -1, 23.909448
1769.8162, 1430.6784, -6636.8107, -1, 5.5384615
4800., 3333.3333, 23995.192, -1, 8.1435336
4917.5703, 3065.5163, 22866.702, 1, 12.923077
5511.1111, 2800., 22353.606, 1, 14.162234
2666.6667, 2800., -11780.145, -1, 4.5733183
5220.1809, 2300., 19646.862, -1, 16.333086
1642.1069, 1500., -6717.71, -1, 6.365412
1921.0974, 2900., -11631.372, -1, 4.0436465
3733.3333, 2000., 15967.283, -1, 9.0262684
4189.9161, 1500., 14398.075, -1, 19.189156
5866.6667, 3333.3333, 25449.106, -1, 14.588062
3733.3333, 2000., 15958.857, -1, 8.6042987
8442.7928, 3300., 29012.506, 1, 13.882384
4088.8889, 3333.3333, 23241.807, -1, 7.4939085
5155.5556, 2266.6667, 19293.369, 1, 14.5056
3824.9168, 1900., 15647.387, -1, 13.024593
3834.4904, 1881.5596, 15529.686, -1, 11.076923
5866.6667, 2266.6667, -14447.253, -1, 3.8115121
3207.6818, 3100., -13122.335, -1, 5.6606529
1575.1291, 3300., -12629.672, -1, 5.1667522
5035.3791, 2900., 22247.22, 1, 17.641324
1032.491, 2500., -9630.3247, -1, 7.6047555
4444.4444, 2533.3333, 19677.041, 1, 18.688526
4800., 3066.6667, 22729.803, 1, 13.517274
4800., 2000., 17883.287, -1, 22.468072
1076.6986, 2368.4811, -9205.7728, -1, 7.3846154
6500.2743, 3357.5112, 26326.111, 1, 11.076923
5250., 2322.2209, 19759.091, 1, 19.437041
4088.8889, 1466.6667, 14277.448, -1, 23.152125
2666.6667, 1200., -7092.2126, -1, 4.77073
1040.0479, 2100., -8339.2933, -1, 5.6600862
3905.4895, 2500., -12142.522, -1, 6.7483327
5750., 2801.148, 23522.727, -1, 26.233556
6250., 3305.2556, 25568.182, -1, 4.7921064
6750., 2370.2676, 23195.455, -1, 26.575433
5155.5556, 2800., 21988.919, -1, 16.482084
6218.8623, 2766.2154, 23320.734, -1, 16.615385
6250., 2784.4016, 23522.727, -1, 18.006056
5711.6847, 3235.286, 24845.828, -1, 16.615385
4444.4444, 2800., 21151.339, -1, 18.105053
3743.2852, 1500., 14088.364, -1, 25.443131
3377.7778, 2000., 15722.934, -1, 18.211463
5155.5556, 2000., 18105.069, 1, 19.206468
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
4800., 3333.3333, 24067.901, 1, 12.820888
5999.9404, 2694.5162, 22499.777, 1, 11.076923
3250., 2195.2198, 16486.364, -1, 13.796294
5250., 2301.1843, 19759.091, -1, 18.056625
1300.5163, 2900., -11279.023, -1, 4.1952194
3847.7206, 1900., 15740.675, -1, 15.673541
3651.3947, 2424.7677, 18074.404, -1, 9.2307692
4299.5887, 2392.2368, 18703.211, -1, 11.076923
4256.4931, 2868.8997, 21069.641, -1, 11.076923
5511.1111, 2000., 18804.744, -1, 18.8189
5155.5556, 3333.3333, 24508.047, 1, 14.653027
5750., 2965.1546, 23522.727, 1, 18.060393
3324.5169, 2100., -10336.225, -1, 5.8766275
3332.6192, 2500., -11452.091, -1, 7.2972478
2756.8496, 3500., -13984.746, -1, 5.196757
4444.4444, 2266.6667, -12257.581, -1, 7.0974865
5665.7564, 2900., 23178.094, -1, 16.875891
5267.0762, 3302.5072, 24491.904, -1, 12.923077
3388.0485, 2001.012, 15754.426, -1, 18.461538
4250., 2974.0249, 21559.091, -1, 8.4079422
4750., 2748.5026, 20986.364, -1, 6.9330884
3733.3333, 2800., 20102.841, -1, 6.8905794
4521.8158, 2828.1622, 21556.344, -1, 21.62185
5525., 3055., 23954.834, -1, 21.218272
7252.5276, 2700., 24922.322, -1, 21.691725
1244.4444, 1733.3333, -7216.3047, -1, 5.3188153
3022.2222, 2266.6667, -10587.585, -1, 3.8853601
5104.8276, 1914.1598, 17611.655, -1, 14.769231
2250., 2565.6942, -10677.273, -1, 5.1403308
4965.9749, 3387.3908, 24581.576, 1, 16.615385
3377.7778, 1466.6667, -8785.1644, -1, 4.9704226
2311.1111, 1466.6667, -7320.1361, -1, 6.7088512
4250., 1850.1015, 15995.455, -1, 13.163044
5682.2014, 2864.3196, 23012.916, -1, 16.615385
3250., 2397.0061, 17550., -1, 13.446728
4444.4444, 3333.3333, 23618.188, -1, 8.7335614
5511.1111, 2800., 22358.48, 1, 14.962794
5155.5556, 3066.6667, 23154.143, 1, 12.352938
5513.6207, 2900., -15337.89, -1, 5.2584031
5155.5556, 2000., 17867.491, -1, 5.3095368
4800., 3600., 25474.831, 1, 16.759728
4088.8889, 1466.6667, 14664.215, -1, 26.77854
5511.1111, 2533.3333, 21074.84, 1, 14.084919
5155.5556, 2000., 18071.937, -1, 13.945333
4800., 3066.6667, 22789.214, 1, 17.69174
7512.0585, 2900., 25814.165, 1, 15.815698
1492.0052, 1500., -6591.9504, -1, 6.0148434
4444.4444, 2000., 17007.435, -1, 13.372276
4444.4444, 2800., 21000.613, 1, 16.989185
4444.4444, 3066.6667, 22343.526, 1, 15.298229
1921.563, 3500., -13520.816, -1, 4.4942477
853.59601, 2500., -9637.8749, -1, 5.6205761
1291.6416, 2076.7846, -8331.0886, -1, 7.3846154
5250., 3050.396, 23195.455, 1, 12.241318
5155.5556, 2533.3333, 20557.232, 1, 13.343685
7046.951, 2700., 24215.886, 1, 17.557223
4653.5371, 2875.7792, 21638.947, 1, 16.615385
5958.0212, 2700., 22423.825, -1, 9.5568841
801.61942, 2100., -8263.9675, -1, 5.2190106
3781.3765, 2302.8696, 17583.401, -1, 9.2307692
3723.6694, 2300., 17670.504, -1, 17.068107
4444.4444, 2000., 16991.73, -1, 12.632748
5155.5556, 2533.3333, 20593.29, 1, 16.452552
5155.5556, 3333.3333, 24518.862, 1, 15.640189
6577.7778, 3066.6667, 25168.2, 1, 17.549351
1250., 2075.9255, -8386.3636, -1, 5.2381388
1077.0444, 2300., -8988.4248, -1, 7.0587214
5866.6667, 3066.6667, 24074.06, 1, 10.443614
888.88889, 2000., -7923.3246, -1, 5.8908062
1827.5253, 3100., -12261.034, -1, 3.9591237
7170.5581, 2900., 26987.373, -1, 29.260964
1955.5556, 3333.3333, -12878.732, -1, 5.9401301
3733.3333, 2266.6667, 17479.569, -1, 16.103451
4088.8889, 1733.3333, 15897.248, -1, 26.486307
6836.2299, 3100., 25729.083, 1, 18.749795
4750., 2727.4057, 20986.364, 1, 15.036192
5250., 3065.3943, 23195.455, -1, 8.4260454
3750., 2798.7893, 20250., -1, 15.341312
4957.0188, 2173.7462, 18588.821, 1, 16.615385
5214.7427, 2952.3981, 22684.131, 1, 12.923077
5257.7754, 2700., 21509.081, 1, 12.649296
7976.6421, 3100., 27410.643, 1, 14.648382
3022.2222, 2800., -12183.711, -1, 3.8870151
1868.8072, 2100., -8868.3396, -1, 5.4929818
4090.7038, 2300., 18073.473, -1, 15.145035
3733.3333, 3066.6667, 21534.075, -1, 10.643385
5866.6667, 2533.3333, 21550.934, 1, 10.735586
3575., 1755., 14816.053, -1, 20.904927
5155.5556, 3333.3333, 24503.68, -1, 12.710958
2844.2632, 2100., -9773.9226, -1, 5.9345801
3733.3333, 3066.6667, 21541.993, -1, 11.204816
3377.7778, 2266.6667, 17101.72, -1, 17.410453
1244.4444, 1733.3333, -7205.9946, -1, 5.5304685
4750., 3033.2727, 22540.909, 1, 16.699041
4628.0342, 1881.0287, 17355.128, -1, 25.846154
4088.8889, 2533.3333, 19450.474, -1, 20.255885
6222.2222, 2000., 20218.145, -1, 22.886791
5155.5556, 2533.3333, 20741.571, -1, 17.955566
4518.7327, 3326.3148, 23723.346, 1, 12.923077
1825.7669, 2900., -11651.712, -1, 3.7005812
1495.6508, 3300., -12481.886, -1, 7.8649225
5866.6667, 3066.6667, 24096.894, 1, 13.174119
3377.7778, 1200., -8180.9682, -1, 8.0501258
4775.5873, 3100., -14847.735, -1, 5.1841485
4894.0787, 3100., 23224.628, -1, 18.548196
5750., 2491.3299, 21640.909, -1, 22.298317
5750., 2575.0262, 21640.909, -1, 13.965317
6577.7778, 2533.3333, 22640.98, -1, 11.48722
4088.8889, 3333.3333, 23262.991, -1, 9.3839247
5866.6667, 2800., 22712.098, -1, 7.6280467
6222.2222, 2800., 23349.799, 1, 13.467111
1451.4715, 2900., -11163.136, -1, 6.823295
1915.6108, 2700., -10971.225, -1, 4.0630468
5202.6315, 2700., -14472.775, -1, 3.7350641
1194.8178, 2700., -10362.329, -1, 8.2208649
2273.7438, 1900., -8557.5448, -1, 6.736527
6029.1176, 2500., 22691.406, -1, 27.143021
4919.792, 2789.5594, 21401.095, -1, 7.3846154
7263.5678, 3307.8838, 27238.379, 1, 14.769231
4800., 2266.6667, 18694.124, -1, 8.0722113
5155.5556, 2533.3333, 20619.927, 1, 17.838
5032.5575, 2900., 22234.754, 1, 17.090849
7250., 3340.9645, 27286.364, 1, 8.6564864
6222.2222, 3333.3333, 25818.009, 1, 9.8351535
2381.1813, 3119.8108, -12501.202, -1, 5.5384615
4921.08, 2500., 20131.691, 1, 17.850167
4444.4444, 3066.6667, 22337.185, 1, 15.471268
5250., 2735.9166, -14604.545, -1, 3.9523447
1706.278, 3100., -12005.992, -1, 5.6163645
1160.8523, 2500., -9687.8404, -1, 7.3525229
5155.5556, 2800., -14659.434, -1, 3.7267931
1244.4444, 2533.3333, -9871.7081, -1, 6.1228576
4800., 3066.6667, 22779.705, -1, 14.049906
4917.8646, 2500., 20118.537, 1, 16.703119
5866.6667, 2800., 22874.975, -1, 14.110043
1600., 1466.6667, -6562.1927, -1, 6.7860033
2250., 2596.9421, -10677.273, -1, 8.1740173
2172.8336, 2414.9617, -10103.676, -1, 5.5384615
5250., 3033.6093, 23195.455, 1, 18.066864
5691.3702, 2418.8924, -14512.994, -1, 3.6923077
748.67888, 2500., -9678.376, -1, 4.650947
1426.0432, 1700., -7233.9283, -1, 5.1516838
3171.2049, 2428.2399, 17600.187, -1, 11.076923
1750., 3135.9868, -12313.636, -1, 4.0738549
4750., 3037.0613, -14768.182, -1, 3.6509341
1532.5994, 2300., -9279.1926, -1, 5.5455949
1394.6996, 2362.4741, -9414.2224, -1, 5.5384615
1536.7025, 3755.1763, -14060.828, -1, 5.5384615
1703.7061, 3700., -14218.202, -1, 3.7086977
1145.3777, 1900., -7684.4431, -1, 6.4451241
2634.3696, 2500., -10776.967, -1, 5.3296198
4908.8215, 2500., 20081.543, 1, 15.732652
2163.7543, 2700., -10976.135, -1, 6.3087071
3042.2542, 2278.6727, -10495.777, -1, 7.3846154
1682.3796, 3900., -14590.819, -1, 5.5230843
4661.121, 2886.0493, 21674.213, 1, 14.769231
3281.7535, 3148.6646, -13291.102, -1, 7.3846154
1025.4409, 2153.7887, -8459.8874, -1, 7.3846154
2250., 2120.7924, -9204.5455, -1, 7.1175039
7045.4498, 2700., 24210.728, 1, 17.007162
3750., 2790.571, -12886.364, -1, 3.9199603
6577.7778, 3066.6667, 25128.626, 1, 15.104411
1871.5525, 2100., -8881.3674, -1, 5.3025718
1439.7265, 2188.7829, -8854.3178, -1, 5.5384615
4030.2756, 3503.3161, -15113.534, -1, 5.5384615
1473.4195, 2911.0727, -11271.659, -1, 5.5384615
4750., 3023.8665, 22540.909, 1, 18.485559
5866.6667, 3066.6667, 24085.489, 1, 11.427503
1749.0235, 3117.4299, -12330.616, -1, 3.6923077
4444.4444, 2800., 21004.654, 1, 17.13673
1250., 2685.272, -10431.818, -1, 5.3175703
4171.841, 3195.3214, -14392.851, -1, 5.5384615
3250., 3138.6975, -13295.455, -1, 5.2685178
5511.1111, 3066.6667, 23665.851, 1, 16.093465
5155.5556, 2000., 18076.631, 1, 17.224732
992.50217, 2583.4804, -9974.6468, -1, 5.5384615
6222.2222, 2800., 23364.109, 1, 14.632018
6316.5122, 3300., 25840.277, 1, 14.483619
5661.3453, 3300., 25012.853, 1, 17.243542
3250., 2053.292, -10104.545, -1, 6.5323415
5511.1111, 2266.6667, 19867.656, 1, 17.83436
6250., 2818.0469, 23522.727, 1, 16.57275
5096.704, 3300., -15846.116, -1, 4.0902653
4701.5452, 3585.376, -16220.331, -1, 3.6923077
5511.1111, 2800., 22350.82, 1, 14.903791
5198.2975, 2300., 19564.501, 1, 18.603625
6789.6996, 3100., 25553.96, 1, 11.94518
6250., 3269.9281, 25568.182, 1, 11.251803
1152.2889, 2452.8633, -9506.3836, -1, 9.2307692
5130.1693, 3300., 24344.985, 1, 17.199025
5126.0201, 3300., 24325.295, 1, 15.752905
7220.779, 3300., 27176.386, 1, 16.876195
5030.173, 2900., 22224.219, 1, 16.901477


==> DataFiles_ForArXiv/Fig_4.5.3_StopCoann_Quad_4.dat <==
# Here be Dragons: The Unexplored Continents of the CMSSM
# Timothy Cohen and Jay G. Wacker (2013)
#  StopCoann region of Fig. 4.5.3 Quad 4
# M_0, M_{1/2}, A_0, sign(mu), tan(beta)
3750., 1857.8924, 15340.909, -1, 13.319179
5750., 2886.8401, 23522.727, -1, 22.131013
6250., 2265.0162, 21477.273, -1, 23.26389
6577.7778, 2800., 23695.892, -1, 6.2905491
4949.189, 2500., 20246.682, -1, 16.841465
3900.2227, 2700., 19784.766, -1, 10.033911
4242.0479, 2700., -13188.912, -1, 4.0196439
4750., 3337.6637, 24095.455, 1, 17.199132
7288.8889, 3066.6667, 26136.634, 1, 10.782712
4800., 2533.3333, 20159.939, -1, 15.349978
6577.7778, 3066.6667, 25111.616, 1, 14.146123
4868.1556, 2300., 19915.182, -1, 27.055826
4444.4444, 3066.6667, 22355.839, 1, 16.829964
5155.5556, 2800., 21988.919, -1, 16.482084
5724.5711, 2100., 19671.708, -1, 20.301482
5866.6667, 2533.3333, 21631.289, 1, 16.847006
4908.0113, 1821.0347, 16932.639, -1, 16.615385
5155.5556, 3066.6667, 23154.143, 1, 12.352938
4444.4444, 2800., 21019.01, 1, 18.017505
8348.7895, 3289.2882, 28803.324, 1, 12.923077
4938.1974, 3371.3514, 24444.077, 1, 14.769231
5155.5556, 2533.3333, 20585.096, 1, 15.607723
3575., 1755., 14816.053, -1, 20.904927
3606.2988, 2700., 19474.013, -1, 10.378121
5250., 2330.6972, 19759.091, 1, 16.319387
5866.6667, 2533.3333, 21565.541, 1, 11.948149
3806.5516, 1500., 14326.476, -1, 26.510798
5209.8881, 2624.6402, 21100.047, 1, 14.769231
5511.1111, 3333.3333, 25245.218, -1, 20.198401
4064.4255, 1700., 15297.02, -1, 21.885216
3380.84, 2300., 17150.079, -1, 11.998928
4088.8889, 2533.3333, 19101.15, -1, 7.0352871
6222.2222, 2800., 23885.092, -1, 23.194582
4800., 2800., 21832.854, -1, 22.468138
6222.2222, 3066.6667, 24562.263, 1, 10.991923
5664.828, 2884.574, 22942.553, 1, 12.923077
5250., 2689.0194, 21477.273, 1, 15.662734
4965.9749, 3387.3908, 24581.576, 1, 16.615385
4750., 2722.1783, 20986.364, 1, 15.941014
6795.1043, 3090.5178, 25481.641, -1, 11.076923
5262.4948, 2700., 21528.388, 1, 15.108055
5733.9318, 2492.2342, 21502.244, -1, 20.307692
5155.5556, 2266.6667, 19665.092, -1, 21.942816
5193.6668, 2300., 19547.073, 1, 17.791158
5511.1111, 2800., 22358.48, 1, 14.962794
6222.2222, 2800., 23341.126, 1, 12.803461
3733.3333, 2000., 15967.283, -1, 9.0262684
3684.7802, 2300., 17485.957, -1, 11.50886
3776.0654, 2506.8281, 18691.524, -1, 12.923077
5574.9396, 2900., 22806.571, -1, 8.2803436
6382.5165, 2900., 24021.471, 1, 10.554063
5613.8623, 3300., 24803.064, -1, 8.6030292
4717.3398, 2100., 17754.352, -1, 7.119462
4250., 1408.0324, 14604.545, -1, 26.490903
5155.5556, 2533.3333, 20603.757, 1, 17.218402
6250., 2811.7641, 23522.727, 1, 18.86479
5331.4343, 2728.0904, 21592.309, -1, 5.5384615
6750., 3074.4671, 25404.545, -1, 13.117791
6925.7866, 3100., 26066.142, -1, 19.55136
4800., 3333.3333, 24067.901, 1, 12.820888
5511.1111, 2266.6667, 19840.87, 1, 15.78408
5155.5556, 2533.3333, 20593.29, 1, 16.452552
4250., 2102.8745, 17386.364, -1, 18.424375
5250., 3047.8159, 23195.455, 1, 13.72518
4654.5263, 2875.616, 21643.547, 1, 16.615385
5655.5655, 2700., 23136.404, -1, 27.666564
3750., 2812.9202, 20250., -1, 11.746706
2457.3737, 2300., -10052.893, -1, 4.5899414
3733.3333, 2800., 20107.927, -1, 7.5126063
3963.9535, 2500., 18810.761, -1, 8.9470475
4750., 2721.9951, 20986.364, 1, 16.103962
4088.8889, 1733.3333, 15198.505, -1, 13.665081
6427.9313, 2900., 24192.396, 1, 18.364024
5325.5704, 2324.9594, 20143.132, -1, 21.216476
4088.8889, 1733.3333, 15897.248, -1, 26.486307
4088.8889, 2266.6667, 18306.712, -1, 24.032468
1678.4674, 1700., -7415.7742, -1, 5.6657627
5010.1889, 2100., 18856.529, -1, 24.513144
5160.3455, 3300., 24488.185, -1, 17.057249
4444.4444, 3066.6667, 22447.333, -1, 16.667022
5930.3069, 2638.3126, 22238.651, -1, 14.769231
3848.8027, 1900., 15745.102, -1, 15.995855
6577.7778, 2800., 23767.796, -1, 8.8738947
4250., 3233.5043, 22950., -1, 11.711528
4800., 3600., 25472.394, 1, 16.705482
5511.1111, 1733.3333, 17955.546, -1, 24.309236
5198.4343, 2300., 19565.016, 1, 17.894228
6933.3333, 3066.6667, 25623.994, 1, 13.034978
6933.3333, 3333.3333, 26801.404, 1, 9.2518418
5155.5556, 2000., 18105.069, 1, 19.206468
5155.5556, 2533.3333, 20580.974, 1, 14.968567
3377.7778, 2266.6667, 17101.72, -1, 17.410453
4250., 3232.7259, 22950., -1, 11.807314
5866.6667, 2533.3333, 21551.165, 1, 10.71704
4250., 3515.9814, 24340.909, -1, 6.8826793
4800., 2000., 17518.543, -1, 13.200007
5630.9636, 2900., 23035.76, 1, 17.328617
5511.1111, 2266.6667, 20160.145, -1, 21.256523
6577.7778, 3066.6667, 25542.556, -1, 21.7446
2666.6667, 3333.3333, -13592.587, -1, 3.7333307
4081.8682, 3100., 22042.088, -1, 9.5911523
4444.4444, 2000., 17007.435, -1, 13.372276
4800., 2000., 18151.126, -1, 25.501895
4800., 2000., 17426.267, -1, 8.8851045
4444.4444, 2533.3333, 19515.318, -1, 6.4054309
5511.1111, 1733.3333, 18182.608, -1, 26.198487
5250., 2704.0256, 21477.273, -1, 11.050416
4406.6255, 3100., 22353.609, -1, 6.4676876
4755.8369, 1700., 16342.785, -1, 21.486212
5989.9095, 3100., 24504.175, 1, 18.511443
3984.0203, 2500., 18905.987, -1, 13.389888
4444.4444, 3333.3333, 23790.872, -1, 15.984886
3715.3827, 2300., 17631.18, -1, 15.836973
4444.4444, 2266.6667, 18211.42, -1, 8.0810381
4610.9876, 2900., 21881.232, -1, 18.560973
4444.4444, 2800., 21016.907, 1, 17.354165
4800., 2800., 21458.978, 1, 18.109014
4918.677, 2500., 20121.861, 1, 17.347878
5250., 3395.6758, 24913.636, 1, 13.132188
5155.5556, 3333.3333, 24508.047, 1, 14.653027
4521.8158, 2828.1622, 21556.344, -1, 21.62185
5833.2106, 2977.5823, 23624.503, 1, 12.923077
4250., 1727.0172, 15995.455, -1, 25.535747
6250., 2810.2209, 23522.727, 1, 19.164735
2250., 3464.9927, -13622.727, -1, 4.2946536
3750., 2591.4405, 19022.727, -1, 7.4750749
3250., 3817.5233, -15422.727, -1, 4.3684001
2329.179, 3100., -12577.567, -1, 3.8975246
6250., 2782.2938, 23522.727, -1, 18.462141
5866.6667, 2000., 20015.096, -1, 26.392193
5155.5556, 2533.3333, 20898.003, -1, 21.006161
4668.9011, 2900., 22156.058, -1, 22.420504
5155.5556, 2533.3333, 21002.389, -1, 22.553007
5511.1111, 3333.3333, 24997.981, -1, 14.769966
6505.6244, 2700., 24484.805, -1, 27.692
5791.4348, 2100., 19901.476, -1, 22.209127
4750., 2433.413, 19431.818, -1, 8.031723
4444.4444, 2800., 20955.192, -1, 11.66926
3750., 2826.2691, 20250., -1, 7.8567887
4090.7038, 2300., 18073.473, -1, 15.145035
3250., 2180.8455, 16486.364, -1, 16.714618
5250., 2684.01, 21477.273, 1, 18.01626
4444.4444, 2800., 21295.406, -1, 21.154685
5250., 2683.3008, 21477.273, 1, 17.731537
5944.0591, 3500., 26261.934, 1, 10.728482
5155.5556, 2800., 21907.731, 1, 16.781511
5525., 3055., 23954.834, -1, 21.218272
5866.6667, 2533.3333, 21553.658, 1, 10.771156
5155.5556, 2266.6667, 19293.369, 1, 14.5056
4969.6571, 2500., 20330.416, -1, 18.335685
4317.919, 1900., 16251.077, -1, 8.6558451
5270.0255, 2700., 21559.195, 1, 15.954796
6388.8828, 2900., 24045.432, 1, 12.755457
3688.742, 2500., 18711.982, -1, 18.098806
4088.8889, 1733.3333, 15779.777, -1, 25.532731
3250., 2195.2198, 16486.364, -1, 13.796294
3943.672, 2700., 20005.173, -1, 17.117302
4800., 2000., 17561.191, 1, 18.902621
6335.1817, 3300., 25916.652, -1, 14.636807
3385.4479, 2300., 17173.454, -1, 12.592372
5250., 2678.9379, 21477.273, 1, 19.062819
5155.5556, 3333.3333, 24370.226, -1, 5.3951933
5250., 2322.2209, 19759.091, 1, 19.437041
5018.6261, 2900., 22173.203, 1, 13.94643
2597.2862, 2700., -11475.283, -1, 4.082788
4750., 2727.4057, 20986.364, 1, 15.036192
6933.3333, 3600., 28077.737, 1, 12.514585
6250., 3263.6357, 25568.182, 1, 13.427342
6750., 2610.9425, 23195.455, -1, 9.28192
4422.6311, 1900., 16645.175, -1, 18.763785
3377.7778, 2533.3333, 18356.251, -1, 9.6413131
1301.0251, 2900., -11283.436, -1, 4.2456793
4750., 1752.6904, 16322.727, -1, 15.075078
3377.7778, 2533.3333, 18352.941, -1, 9.249521
4970.2154, 3093.1699, 23111.502, 1, 16.615385
4088.8889, 2266.6667, 18016.374, -1, 18.851961
4408.031, 3100., 22360.739, -1, 6.7529705
3129.0642, 2500., 17921.004, -1, 9.3853086
4250., 2705.0719, 20168.182, -1, 6.3841809
4250., 3248.039, 22950., -1, 6.2224785
3750., 2339.6191, 17795.455, -1, 12.421597
3750., 1611.2819, 14113.636, -1, 13.546299
5750., 2989.8987, 23522.727, -1, 10.480853

